The Impact of Recommendation Systems on Opinion Dynamics: Microscopic versus Macroscopic Effects

Recommendation systems are widely used in web services, such as social networks and e-commerce platforms, to serve personalized content to the users and, thus, enhance their experience. While personalization assists users in navigating through the available options, there have been growing concerns regarding its repercussions on the users and their opinions. Examples of negative impacts include the emergence of filter bubbles and the amplification of users' confirmation bias, which can cause opinion polarization and radicalization. In this paper, we study the impact of recommendation systems on users, both from a microscopic (i.e., at the level of individual users) and a macroscopic (i.e., at the level of a homogenous population) perspective. Specifically, we build on recent work on the interactions between opinion dynamics and recommendation systems to propose a model for this closed loop, which we then study both analytically and numerically. Among others, our analysis reveals that shifts in the opinions of individual users do not always align with shifts in the opinion distribution of the population. In particular, even in settings where the opinion distribution appears unaltered (e.g., measured via surveys across the population), the opinion of individual users might be significantly distorted by the recommendation system.

==> figures/d_macro_alpha=0.0.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,2.393401001900113956e-01
1.000000000000000000e+00,5.263157894736841813e-02,2.819868619161597922e-01
1.000000000000000000e+00,1.052631578947368363e-01,2.908776716470911072e-01
1.000000000000000000e+00,1.578947368421052544e-01,3.331611577611601760e-01
1.000000000000000000e+00,2.105263157894736725e-01,3.662028361692953871e-01
1.000000000000000000e+00,2.631578947368420907e-01,4.111697655439657817e-01
1.000000000000000000e+00,3.157894736842105088e-01,4.198690037176618373e-01
1.000000000000000000e+00,3.684210526315789269e-01,4.678844048364668162e-01
1.000000000000000000e+00,4.210526315789473450e-01,4.878838691527306315e-01
1.000000000000000000e+00,4.736842105263157632e-01,5.326033818797432096e-01
1.000000000000000000e+00,5.263157894736841813e-01,5.630199107960329741e-01
1.000000000000000000e+00,5.789473684210526550e-01,6.074658617110628711e-01
1.000000000000000000e+00,6.315789473684210176e-01,6.243015151675544994e-01
1.000000000000000000e+00,6.842105263157893802e-01,6.646324486444521451e-01
1.000000000000000000e+00,7.368421052631578538e-01,6.798125939484322977e-01
1.000000000000000000e+00,7.894736842105263275e-01,7.341265980323095075e-01
1.000000000000000000e+00,8.421052631578946901e-01,7.660067128260137359e-01
1.000000000000000000e+00,8.947368421052630527e-01,7.936957361187082505e-01
1.000000000000000000e+00,9.473684210526315264e-01,6.406283722104167966e-01
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,3.311383464318929937e-01
2.000000000000000000e+00,5.263157894736841813e-02,4.336755434280900046e-01
2.000000000000000000e+00,1.052631578947368363e-01,4.979838453085839722e-01
2.000000000000000000e+00,1.578947368421052544e-01,5.224374004970022689e-01
2.000000000000000000e+00,2.105263157894736725e-01,5.527310931685519568e-01
2.000000000000000000e+00,2.631578947368420907e-01,5.970122007194698099e-01
2.000000000000000000e+00,3.157894736842105088e-01,6.315587162444750158e-01
2.000000000000000000e+00,3.684210526315789269e-01,6.200744709963296186e-01
2.000000000000000000e+00,4.210526315789473450e-01,6.334649694763376804e-01
2.000000000000000000e+00,4.736842105263157632e-01,6.482702061734617605e-01
2.000000000000000000e+00,5.263157894736841813e-01,6.793269882177758179e-01
2.000000000000000000e+00,5.789473684210526550e-01,6.641151590498937107e-01
2.000000000000000000e+00,6.315789473684210176e-01,6.952759666364058955e-01
2.000000000000000000e+00,6.842105263157893802e-01,7.111000957823274682e-01
2.000000000000000000e+00,7.368421052631578538e-01,7.243743475379504915e-01
2.000000000000000000e+00,7.894736842105263275e-01,7.317221938360691791e-01
2.000000000000000000e+00,8.421052631578946901e-01,7.314722569739658953e-01
2.000000000000000000e+00,8.947368421052630527e-01,7.274629913837402651e-01
2.000000000000000000e+00,9.473684210526315264e-01,6.003917698327770891e-01
2.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,2.474261151109868884e-01
3.000000000000000000e+00,5.263157894736841813e-02,2.493268298025230201e-01
3.000000000000000000e+00,1.052631578947368363e-01,2.519365205204714409e-01
3.000000000000000000e+00,1.578947368421052544e-01,2.748570771322648709e-01
3.000000000000000000e+00,2.105263157894736725e-01,2.672072255323334478e-01
3.000000000000000000e+00,2.631578947368420907e-01,3.193894354702526139e-01
3.000000000000000000e+00,3.157894736842105088e-01,3.584928637738941104e-01
3.000000000000000000e+00,3.684210526315789269e-01,3.986267900735970260e-01
3.000000000000000000e+00,4.210526315789473450e-01,4.287105032233240465e-01
3.000000000000000000e+00,4.736842105263157632e-01,4.678889853333727533e-01
3.000000000000000000e+00,5.263157894736841813e-01,5.018283579196376465e-01
3.000000000000000000e+00,5.789473684210526550e-01,5.147827358322802915e-01
3.000000000000000000e+00,6.315789473684210176e-01,5.489606064725153223e-01
3.000000000000000000e+00,6.842105263157893802e-01,5.721133190577905037e-01
3.000000000000000000e+00,7.368421052631578538e-01,5.884442454862368610e-01
3.000000000000000000e+00,7.894736842105263275e-01,6.196258523180152578e-01
3.000000000000000000e+00,8.421052631578946901e-01,6.269232510357457544e-01
3.000000000000000000e+00,8.947368421052630527e-01,6.214059473310967752e-01
3.000000000000000000e+00,9.473684210526315264e-01,5.681634975209949312e-01
3.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,2.544897456714499961e-01
4.000000000000000000e+00,5.263157894736841813e-02,2.483047300020760628e-01
4.000000000000000000e+00,1.052631578947368363e-01,2.485005772323163331e-01
4.000000000000000000e+00,1.578947368421052544e-01,2.574349500499910626e-01
4.000000000000000000e+00,2.105263157894736725e-01,2.650304581830900119e-01
4.000000000000000000e+00,2.631578947368420907e-01,2.656344367132393858e-01
4.000000000000000000e+00,3.157894736842105088e-01,2.519913063015712384e-01
4.000000000000000000e+00,3.684210526315789269e-01,2.673919981486735375e-01
4.000000000000000000e+00,4.210526315789473450e-01,2.861940831823345244e-01
4.000000000000000000e+00,4.736842105263157632e-01,3.058013513026727748e-01
4.000000000000000000e+00,5.263157894736841813e-01,3.377132706253023753e-01
4.000000000000000000e+00,5.789473684210526550e-01,3.774072762781602863e-01
4.000000000000000000e+00,6.315789473684210176e-01,4.001132209342922463e-01
4.000000000000000000e+00,6.842105263157893802e-01,4.574951624099208303e-01
4.000000000000000000e+00,7.368421052631578538e-01,4.837060006947572210e-01
4.000000000000000000e+00,7.894736842105263275e-01,5.276520811919971354e-01
4.000000000000000000e+00,8.421052631578946901e-01,5.465845492021155216e-01
4.000000000000000000e+00,8.947368421052630527e-01,5.752233780763386095e-01
4.000000000000000000e+00,9.473684210526315264e-01,5.326780215788279316e-01
4.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,2.495433782114190313e-01
5.000000000000000000e+00,5.263157894736841813e-02,2.400138321148411191e-01
5.000000000000000000e+00,1.052631578947368363e-01,2.223536262678692255e-01
5.000000000000000000e+00,1.578947368421052544e-01,2.322301604036049461e-01
5.000000000000000000e+00,2.105263157894736725e-01,2.323047563326361975e-01
5.000000000000000000e+00,2.631578947368420907e-01,2.506000167904609000e-01
5.000000000000000000e+00,3.157894736842105088e-01,2.596649307507054028e-01
5.000000000000000000e+00,3.684210526315789269e-01,2.453752519158320378e-01
5.000000000000000000e+00,4.210526315789473450e-01,2.600851470780508601e-01
5.000000000000000000e+00,4.736842105263157632e-01,2.675035460498224604e-01
5.000000000000000000e+00,5.263157894736841813e-01,2.729157522376064460e-01
5.000000000000000000e+00,5.789473684210526550e-01,2.976763209667757648e-01
5.000000000000000000e+00,6.315789473684210176e-01,3.449826166704732522e-01
5.000000000000000000e+00,6.842105263157893802e-01,3.664710980248229166e-01
5.000000000000000000e+00,7.368421052631578538e-01,3.917804957666972121e-01
5.000000000000000000e+00,7.894736842105263275e-01,4.418598562523124440e-01
5.000000000000000000e+00,8.421052631578946901e-01,4.859228981450900431e-01
5.000000000000000000e+00,8.947368421052630527e-01,5.133936827592129326e-01
5.000000000000000000e+00,9.473684210526315264e-01,5.065153074195340999e-01
5.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,2.406975711672234008e-01
6.000000000000000000e+00,5.263157894736841813e-02,2.259817083415792127e-01
6.000000000000000000e+00,1.052631578947368363e-01,2.401632625143312327e-01
6.000000000000000000e+00,1.578947368421052544e-01,2.375166360824759737e-01
6.000000000000000000e+00,2.105263157894736725e-01,2.395440974604550743e-01
6.000000000000000000e+00,2.631578947368420907e-01,2.275511226879947668e-01
6.000000000000000000e+00,3.157894736842105088e-01,2.473187772573300636e-01
6.000000000000000000e+00,3.684210526315789269e-01,2.438106431028722876e-01
6.000000000000000000e+00,4.210526315789473450e-01,2.354063012909535790e-01
6.000000000000000000e+00,4.736842105263157632e-01,2.597697032917884452e-01
6.000000000000000000e+00,5.263157894736841813e-01,2.555572917315535042e-01
6.000000000000000000e+00,5.789473684210526550e-01,2.986491805845291614e-01
6.000000000000000000e+00,6.315789473684210176e-01,2.824065915165182017e-01
6.000000000000000000e+00,6.842105263157893802e-01,3.043473524434294752e-01
6.000000000000000000e+00,7.368421052631578538e-01,3.294745286211137048e-01
6.000000000000000000e+00,7.894736842105263275e-01,3.924113830004002379e-01
6.000000000000000000e+00,8.421052631578946901e-01,4.262189163001977033e-01
6.000000000000000000e+00,8.947368421052630527e-01,4.737713507617641873e-01
6.000000000000000000e+00,9.473684210526315264e-01,4.931728857532818866e-01
6.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,2.528902495236621251e-01
7.000000000000000000e+00,5.263157894736841813e-02,2.185948491027100427e-01
7.000000000000000000e+00,1.052631578947368363e-01,2.384226635948172579e-01
7.000000000000000000e+00,1.578947368421052544e-01,2.518667559452002491e-01
7.000000000000000000e+00,2.105263157894736725e-01,2.323373885130050054e-01
7.000000000000000000e+00,2.631578947368420907e-01,2.434658318013727396e-01
7.000000000000000000e+00,3.157894736842105088e-01,2.296532199064058588e-01
7.000000000000000000e+00,3.684210526315789269e-01,2.177463919628822298e-01
7.000000000000000000e+00,4.210526315789473450e-01,2.470438208920484879e-01
7.000000000000000000e+00,4.736842105263157632e-01,2.483354084558027641e-01
7.000000000000000000e+00,5.263157894736841813e-01,2.448535107562772040e-01
7.000000000000000000e+00,5.789473684210526550e-01,2.575693928385525133e-01
7.000000000000000000e+00,6.315789473684210176e-01,2.554399102423716150e-01
7.000000000000000000e+00,6.842105263157893802e-01,2.508612493163647761e-01
7.000000000000000000e+00,7.368421052631578538e-01,3.119840837419324830e-01
7.000000000000000000e+00,7.894736842105263275e-01,3.571968635106421708e-01
7.000000000000000000e+00,8.421052631578946901e-01,3.985423381440981183e-01
7.000000000000000000e+00,8.947368421052630527e-01,4.459352332911680206e-01
7.000000000000000000e+00,9.473684210526315264e-01,4.833693495610184576e-01
7.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,2.482729495888845173e-01
8.000000000000000000e+00,5.263157894736841813e-02,2.356821011974308822e-01
8.000000000000000000e+00,1.052631578947368363e-01,2.439578220201490955e-01
8.000000000000000000e+00,1.578947368421052544e-01,2.552299368670171154e-01
8.000000000000000000e+00,2.105263157894736725e-01,2.603873632095875523e-01
8.000000000000000000e+00,2.631578947368420907e-01,2.348045789466942090e-01
8.000000000000000000e+00,3.157894736842105088e-01,2.541115052590721679e-01
8.000000000000000000e+00,3.684210526315789269e-01,2.487110036600359564e-01
8.000000000000000000e+00,4.210526315789473450e-01,2.620034748952358994e-01
8.000000000000000000e+00,4.736842105263157632e-01,2.402295032191369140e-01
8.000000000000000000e+00,5.263157894736841813e-01,2.542216286811924686e-01
8.000000000000000000e+00,5.789473684210526550e-01,2.241772537586820269e-01
8.000000000000000000e+00,6.315789473684210176e-01,2.575880542086957381e-01
8.000000000000000000e+00,6.842105263157893802e-01,2.626214773745312314e-01
8.000000000000000000e+00,7.368421052631578538e-01,2.801963586090425729e-01
8.000000000000000000e+00,7.894736842105263275e-01,3.077200378472365050e-01
8.000000000000000000e+00,8.421052631578946901e-01,3.388580097652778012e-01
8.000000000000000000e+00,8.947368421052630527e-01,4.296581424278088646e-01
8.000000000000000000e+00,9.473684210526315264e-01,4.624422848210069104e-01
8.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,2.361791380148120512e-01
9.000000000000000000e+00,5.263157894736841813e-02,2.605783241294593044e-01
9.000000000000000000e+00,1.052631578947368363e-01,2.470506127099110494e-01
9.000000000000000000e+00,1.578947368421052544e-01,2.307857087368483939e-01
9.000000000000000000e+00,2.105263157894736725e-01,2.316687443158184645e-01
9.000000000000000000e+00,2.631578947368420907e-01,2.389739250008200422e-01
9.000000000000000000e+00,3.157894736842105088e-01,2.509640761399711817e-01
9.000000000000000000e+00,3.684210526315789269e-01,2.464848727616978097e-01
9.000000000000000000e+00,4.210526315789473450e-01,2.475064120767319353e-01
9.000000000000000000e+00,4.736842105263157632e-01,2.472464578441496141e-01
9.000000000000000000e+00,5.263157894736841813e-01,2.480038760367059558e-01
9.000000000000000000e+00,5.789473684210526550e-01,2.434262210564927531e-01
9.000000000000000000e+00,6.315789473684210176e-01,2.414006854765784471e-01
9.000000000000000000e+00,6.842105263157893802e-01,2.499249634435844469e-01
9.000000000000000000e+00,7.368421052631578538e-01,2.808967904569364959e-01
9.000000000000000000e+00,7.894736842105263275e-01,2.682399160454573828e-01
9.000000000000000000e+00,8.421052631578946901e-01,3.356800192663212945e-01
9.000000000000000000e+00,8.947368421052630527e-01,3.824748789567995466e-01
9.000000000000000000e+00,9.473684210526315264e-01,4.553776716773980104e-01
9.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00,2.353073504531478510e-01
1.000000000000000000e+01,5.263157894736841813e-02,2.261746694085272624e-01
1.000000000000000000e+01,1.052631578947368363e-01,2.325265349192913722e-01
1.000000000000000000e+01,1.578947368421052544e-01,2.370088612772844328e-01
1.000000000000000000e+01,2.105263157894736725e-01,2.640717983880724873e-01
1.000000000000000000e+01,2.631578947368420907e-01,2.626375931447056944e-01
1.000000000000000000e+01,3.157894736842105088e-01,2.480549029547859663e-01
1.000000000000000000e+01,3.684210526315789269e-01,2.158264420204372425e-01
1.000000000000000000e+01,4.210526315789473450e-01,2.469522560530283406e-01
1.000000000000000000e+01,4.736842105263157632e-01,2.395751768187079911e-01
1.000000000000000000e+01,5.263157894736841813e-01,2.456341097770003978e-01
1.000000000000000000e+01,5.789473684210526550e-01,2.561499578720891623e-01
1.000000000000000000e+01,6.315789473684210176e-01,2.434216419753515437e-01
1.000000000000000000e+01,6.842105263157893802e-01,2.656505485070586037e-01
1.000000000000000000e+01,7.368421052631578538e-01,2.582183834986329640e-01
1.000000000000000000e+01,7.894736842105263275e-01,2.766276434855249877e-01
1.000000000000000000e+01,8.421052631578946901e-01,3.160718884280417917e-01
1.000000000000000000e+01,8.947368421052630527e-01,3.888293520495968991e-01
1.000000000000000000e+01,9.473684210526315264e-01,4.482101463286075060e-01
1.000000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00,2.424424384838733126e-01
1.100000000000000000e+01,5.263157894736841813e-02,2.341978937704304875e-01
1.100000000000000000e+01,1.052631578947368363e-01,2.326776899127620535e-01
1.100000000000000000e+01,1.578947368421052544e-01,2.331046922942845434e-01
1.100000000000000000e+01,2.105263157894736725e-01,2.250009122442808429e-01
1.100000000000000000e+01,2.631578947368420907e-01,2.435260660147564593e-01
1.100000000000000000e+01,3.157894736842105088e-01,2.285747254020549235e-01
1.100000000000000000e+01,3.684210526315789269e-01,2.384153485680859941e-01
1.100000000000000000e+01,4.210526315789473450e-01,2.505900916591122796e-01
1.100000000000000000e+01,4.736842105263157632e-01,2.303756593483772819e-01
1.100000000000000000e+01,5.263157894736841813e-01,2.516667792453257668e-01
1.100000000000000000e+01,5.789473684210526550e-01,2.422208628498878635e-01
1.100000000000000000e+01,6.315789473684210176e-01,2.434186692879577452e-01
1.100000000000000000e+01,6.842105263157893802e-01,2.414193915776258748e-01
1.100000000000000000e+01,7.368421052631578538e-01,2.573459730117946820e-01
1.100000000000000000e+01,7.894736842105263275e-01,2.574377739179376512e-01
1.100000000000000000e+01,8.421052631578946901e-01,2.812055916410675094e-01
1.100000000000000000e+01,8.947368421052630527e-01,3.601107517546474623e-01
1.100000000000000000e+01,9.473684210526315264e-01,4.174807574748998218e-01
1.100000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00,2.372950116419359767e-01
1.200000000000000000e+01,5.263157894736841813e-02,2.305830247995389881e-01
1.200000000000000000e+01,1.052631578947368363e-01,2.423182258199875205e-01
1.200000000000000000e+01,1.578947368421052544e-01,2.416947872938265129e-01
1.200000000000000000e+01,2.105263157894736725e-01,2.268212657181994385e-01
1.200000000000000000e+01,2.631578947368420907e-01,2.576370460642614102e-01
1.200000000000000000e+01,3.157894736842105088e-01,2.590120124157504478e-01
1.200000000000000000e+01,3.684210526315789269e-01,2.654890486058678056e-01
1.200000000000000000e+01,4.210526315789473450e-01,2.459589785482768631e-01
1.200000000000000000e+01,4.736842105263157632e-01,2.398030519169465635e-01
1.200000000000000000e+01,5.263157894736841813e-01,2.467488914875435313e-01
1.200000000000000000e+01,5.789473684210526550e-01,2.336716914850678339e-01
1.200000000000000000e+01,6.315789473684210176e-01,2.602674083312511155e-01
1.200000000000000000e+01,6.842105263157893802e-01,2.512854460956500113e-01
1.200000000000000000e+01,7.368421052631578538e-01,2.514827570210662055e-01
1.200000000000000000e+01,7.894736842105263275e-01,2.588846765851724463e-01
1.200000000000000000e+01,8.421052631578946901e-01,2.461047360428137987e-01
1.200000000000000000e+01,8.947368421052630527e-01,2.987418904952711118e-01
1.200000000000000000e+01,9.473684210526315264e-01,4.211951903426710553e-01
1.200000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00,2.176545333784469793e-01
1.300000000000000000e+01,5.263157894736841813e-02,2.431233502291961501e-01
1.300000000000000000e+01,1.052631578947368363e-01,2.394559647347950238e-01
1.300000000000000000e+01,1.578947368421052544e-01,2.267229687058559817e-01
1.300000000000000000e+01,2.105263157894736725e-01,2.303323991303015128e-01
1.300000000000000000e+01,2.631578947368420907e-01,2.556883053265454619e-01
1.300000000000000000e+01,3.157894736842105088e-01,2.337415189361962409e-01
1.300000000000000000e+01,3.684210526315789269e-01,2.510627133331071459e-01
1.300000000000000000e+01,4.210526315789473450e-01,2.675423838491375883e-01
1.300000000000000000e+01,4.736842105263157632e-01,2.380146427365596173e-01
1.300000000000000000e+01,5.263157894736841813e-01,2.317661804553560190e-01
1.300000000000000000e+01,5.789473684210526550e-01,2.243848500724389683e-01
1.300000000000000000e+01,6.315789473684210176e-01,2.516826492645120039e-01
1.300000000000000000e+01,6.842105263157893802e-01,2.661405426729380186e-01
1.300000000000000000e+01,7.368421052631578538e-01,2.431853928637821571e-01
1.300000000000000000e+01,7.894736842105263275e-01,2.609514435669692545e-01
1.300000000000000000e+01,8.421052631578946901e-01,2.522044491753712148e-01
1.300000000000000000e+01,8.947368421052630527e-01,3.286411600566079283e-01
1.300000000000000000e+01,9.473684210526315264e-01,3.919577725917334776e-01
1.300000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00,2.286117758861671845e-01
1.400000000000000000e+01,5.263157894736841813e-02,2.675961115546426905e-01
1.400000000000000000e+01,1.052631578947368363e-01,2.293107760471073120e-01
1.400000000000000000e+01,1.578947368421052544e-01,2.571043922360825573e-01
1.400000000000000000e+01,2.105263157894736725e-01,2.312554140586203233e-01
1.400000000000000000e+01,2.631578947368420907e-01,2.375364371618916004e-01
1.400000000000000000e+01,3.157894736842105088e-01,2.324098914374912173e-01
1.400000000000000000e+01,3.684210526315789269e-01,2.401658121655957379e-01
1.400000000000000000e+01,4.210526315789473450e-01,2.341329205513741074e-01
1.400000000000000000e+01,4.736842105263157632e-01,2.420439924365238304e-01
1.400000000000000000e+01,5.263157894736841813e-01,2.459386899629719681e-01
1.400000000000000000e+01,5.789473684210526550e-01,2.456111916729876721e-01
1.400000000000000000e+01,6.315789473684210176e-01,2.540119480523900797e-01
1.400000000000000000e+01,6.842105263157893802e-01,2.625127555668216317e-01
1.400000000000000000e+01,7.368421052631578538e-01,2.432475414466425123e-01
1.400000000000000000e+01,7.894736842105263275e-01,2.304360074083196541e-01
1.400000000000000000e+01,8.421052631578946901e-01,2.743279686318626509e-01
1.400000000000000000e+01,8.947368421052630527e-01,3.089300953617820089e-01
1.400000000000000000e+01,9.473684210526315264e-01,3.992172330758692600e-01
1.400000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00,2.368677631695472463e-01
1.500000000000000000e+01,5.263157894736841813e-02,2.447221662097015804e-01
1.500000000000000000e+01,1.052631578947368363e-01,2.319590476655300493e-01
1.500000000000000000e+01,1.578947368421052544e-01,2.602164687732334558e-01
1.500000000000000000e+01,2.105263157894736725e-01,2.524794604331669357e-01
1.500000000000000000e+01,2.631578947368420907e-01,2.622406109995544798e-01
1.500000000000000000e+01,3.157894736842105088e-01,2.531851194082274104e-01
1.500000000000000000e+01,3.684210526315789269e-01,2.305763842969443256e-01
1.500000000000000000e+01,4.210526315789473450e-01,2.459810231551017579e-01
1.500000000000000000e+01,4.736842105263157632e-01,2.429444629007660450e-01
1.500000000000000000e+01,5.263157894736841813e-01,2.422287784160335189e-01
1.500000000000000000e+01,5.789473684210526550e-01,2.434192463593917444e-01
1.500000000000000000e+01,6.315789473684210176e-01,2.360072242211134208e-01
1.500000000000000000e+01,6.842105263157893802e-01,2.433310923014969929e-01
1.500000000000000000e+01,7.368421052631578538e-01,2.453456716328044629e-01
1.500000000000000000e+01,7.894736842105263275e-01,2.407861205534332638e-01
1.500000000000000000e+01,8.421052631578946901e-01,2.647242231953921276e-01
1.500000000000000000e+01,8.947368421052630527e-01,3.035300606103547572e-01
1.500000000000000000e+01,9.473684210526315264e-01,3.776787763242649421e-01
1.500000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00,2.435311341811468022e-01
1.600000000000000000e+01,5.263157894736841813e-02,2.566721698261960061e-01
1.600000000000000000e+01,1.052631578947368363e-01,2.390852340191503278e-01
1.600000000000000000e+01,1.578947368421052544e-01,2.494669375592971916e-01
1.600000000000000000e+01,2.105263157894736725e-01,2.434067379916673435e-01
1.600000000000000000e+01,2.631578947368420907e-01,2.332517036733232074e-01
1.600000000000000000e+01,3.157894736842105088e-01,2.440872793397343976e-01
1.600000000000000000e+01,3.684210526315789269e-01,2.218214796379280318e-01
1.600000000000000000e+01,4.210526315789473450e-01,2.590647418536367041e-01
1.600000000000000000e+01,4.736842105263157632e-01,2.314415275432342156e-01
1.600000000000000000e+01,5.263157894736841813e-01,2.459630858718660495e-01
1.600000000000000000e+01,5.789473684210526550e-01,2.449107399116423889e-01
1.600000000000000000e+01,6.315789473684210176e-01,2.379547592983536353e-01
1.600000000000000000e+01,6.842105263157893802e-01,2.303155175316884962e-01
1.600000000000000000e+01,7.368421052631578538e-01,2.267179783083558831e-01
1.600000000000000000e+01,7.894736842105263275e-01,2.445075534532136219e-01
1.600000000000000000e+01,8.421052631578946901e-01,2.627570914625727561e-01
1.600000000000000000e+01,8.947368421052630527e-01,2.913752157186125791e-01
1.600000000000000000e+01,9.473684210526315264e-01,3.936675918305612143e-01
1.600000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00,2.461994058589801471e-01
1.700000000000000000e+01,5.263157894736841813e-02,2.420049269652388146e-01
1.700000000000000000e+01,1.052631578947368363e-01,2.486011260819708801e-01
1.700000000000000000e+01,1.578947368421052544e-01,2.232378419622410570e-01
1.700000000000000000e+01,2.105263157894736725e-01,2.465128705810872567e-01
1.700000000000000000e+01,2.631578947368420907e-01,2.583347947498680908e-01
1.700000000000000000e+01,3.157894736842105088e-01,2.468875134839949859e-01
1.700000000000000000e+01,3.684210526315789269e-01,2.427634009924341807e-01
1.700000000000000000e+01,4.210526315789473450e-01,2.277098315061253930e-01
1.700000000000000000e+01,4.736842105263157632e-01,2.501778016907607594e-01
1.700000000000000000e+01,5.263157894736841813e-01,2.496210547380771638e-01
1.700000000000000000e+01,5.789473684210526550e-01,2.466515459295036683e-01
1.700000000000000000e+01,6.315789473684210176e-01,2.467876136744031057e-01
1.700000000000000000e+01,6.842105263157893802e-01,2.414190459512880749e-01
1.700000000000000000e+01,7.368421052631578538e-01,2.456887048169201782e-01
1.700000000000000000e+01,7.894736842105263275e-01,2.402308437742645131e-01
1.700000000000000000e+01,8.421052631578946901e-01,2.557699844044998838e-01
1.700000000000000000e+01,8.947368421052630527e-01,2.988244398227744014e-01
1.700000000000000000e+01,9.473684210526315264e-01,3.568194762930282371e-01
1.700000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00,2.388641694819961525e-01
1.800000000000000000e+01,5.263157894736841813e-02,2.563329660699520396e-01
1.800000000000000000e+01,1.052631578947368363e-01,2.525295649396365194e-01
1.800000000000000000e+01,1.578947368421052544e-01,2.402703464669400379e-01
1.800000000000000000e+01,2.105263157894736725e-01,2.293727131621532411e-01
1.800000000000000000e+01,2.631578947368420907e-01,2.357191255286759657e-01
1.800000000000000000e+01,3.157894736842105088e-01,2.340221436096213969e-01
1.800000000000000000e+01,3.684210526315789269e-01,2.299033658619576703e-01
1.800000000000000000e+01,4.210526315789473450e-01,2.420630248587189726e-01
1.800000000000000000e+01,4.736842105263157632e-01,2.357879632147272253e-01
1.800000000000000000e+01,5.263157894736841813e-01,2.414005193458304555e-01
1.800000000000000000e+01,5.789473684210526550e-01,2.653485643102865832e-01
1.800000000000000000e+01,6.315789473684210176e-01,2.570308695215796080e-01
1.800000000000000000e+01,6.842105263157893802e-01,2.298111894040215097e-01
1.800000000000000000e+01,7.368421052631578538e-01,2.420345366351240868e-01
1.800000000000000000e+01,7.894736842105263275e-01,2.212946894081307680e-01
1.800000000000000000e+01,8.421052631578946901e-01,2.432845597047879060e-01
1.800000000000000000e+01,8.947368421052630527e-01,2.710663473953220381e-01
1.800000000000000000e+01,9.473684210526315264e-01,3.717828565757119730e-01
1.800000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00,2.270589513712625573e-01
1.900000000000000000e+01,5.263157894736841813e-02,2.445302272832379220e-01
1.900000000000000000e+01,1.052631578947368363e-01,2.408912509988743178e-01
1.900000000000000000e+01,1.578947368421052544e-01,2.450492200999978831e-01
1.900000000000000000e+01,2.105263157894736725e-01,2.463694691954780858e-01
1.900000000000000000e+01,2.631578947368420907e-01,2.295928079901927432e-01
1.900000000000000000e+01,3.157894736842105088e-01,2.393850209805854501e-01
1.900000000000000000e+01,3.684210526315789269e-01,2.447895908583744284e-01
1.900000000000000000e+01,4.210526315789473450e-01,2.293187898021259719e-01
1.900000000000000000e+01,4.736842105263157632e-01,2.374305234066608761e-01
1.900000000000000000e+01,5.263157894736841813e-01,2.639782884100178029e-01
1.900000000000000000e+01,5.789473684210526550e-01,2.364478549500180493e-01
1.900000000000000000e+01,6.315789473684210176e-01,2.496393531327382453e-01
1.900000000000000000e+01,6.842105263157893802e-01,2.397349283138443254e-01
1.900000000000000000e+01,7.368421052631578538e-01,2.423215102972131052e-01
1.900000000000000000e+01,7.894736842105263275e-01,2.370538455235663144e-01
1.900000000000000000e+01,8.421052631578946901e-01,2.467637257967292275e-01
1.900000000000000000e+01,8.947368421052630527e-01,2.605543910398812057e-01
1.900000000000000000e+01,9.473684210526315264e-01,3.666027482707536755e-01
1.900000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00,2.410221359543906205e-01
2.000000000000000000e+01,5.263157894736841813e-02,2.601649482089184451e-01
2.000000000000000000e+01,1.052631578947368363e-01,2.239074708863674767e-01
2.000000000000000000e+01,1.578947368421052544e-01,2.504586881662613229e-01
2.000000000000000000e+01,2.105263157894736725e-01,2.427343241863442747e-01
2.000000000000000000e+01,2.631578947368420907e-01,2.483879152252352063e-01
2.000000000000000000e+01,3.157894736842105088e-01,2.232060895097033038e-01
2.000000000000000000e+01,3.684210526315789269e-01,2.386530278148809303e-01
2.000000000000000000e+01,4.210526315789473450e-01,2.493915717788333652e-01
2.000000000000000000e+01,4.736842105263157632e-01,2.492569007832036165e-01
2.000000000000000000e+01,5.263157894736841813e-01,2.414085160204312297e-01
2.000000000000000000e+01,5.789473684210526550e-01,2.453028429140576283e-01
2.000000000000000000e+01,6.315789473684210176e-01,2.420530689884887454e-01
2.000000000000000000e+01,6.842105263157893802e-01,2.393419340465466894e-01
2.000000000000000000e+01,7.368421052631578538e-01,2.307108374204278889e-01
2.000000000000000000e+01,7.894736842105263275e-01,2.357716607249815133e-01
2.000000000000000000e+01,8.421052631578946901e-01,2.285450705661865312e-01
2.000000000000000000e+01,8.947368421052630527e-01,2.709293011270311191e-01
2.000000000000000000e+01,9.473684210526315264e-01,3.495012127253776524e-01
2.000000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00,2.201494670538872711e-01
2.100000000000000000e+01,5.263157894736841813e-02,2.643942588983211328e-01
2.100000000000000000e+01,1.052631578947368363e-01,2.567959380967883010e-01
2.100000000000000000e+01,1.578947368421052544e-01,2.351761745885509458e-01
2.100000000000000000e+01,2.105263157894736725e-01,2.507836252508994224e-01
2.100000000000000000e+01,2.631578947368420907e-01,2.346802648021472926e-01
2.100000000000000000e+01,3.157894736842105088e-01,2.435305406158757568e-01
2.100000000000000000e+01,3.684210526315789269e-01,2.372800158725514030e-01
2.100000000000000000e+01,4.210526315789473450e-01,2.404913727727993611e-01
2.100000000000000000e+01,4.736842105263157632e-01,2.481559713823716096e-01
2.100000000000000000e+01,5.263157894736841813e-01,2.482775062688351297e-01
2.100000000000000000e+01,5.789473684210526550e-01,2.476296469193592364e-01
2.100000000000000000e+01,6.315789473684210176e-01,2.401570592399007442e-01
2.100000000000000000e+01,6.842105263157893802e-01,2.597155381606712221e-01
2.100000000000000000e+01,7.368421052631578538e-01,2.590275594543894333e-01
2.100000000000000000e+01,7.894736842105263275e-01,2.571998098113760234e-01
2.100000000000000000e+01,8.421052631578946901e-01,2.383870359716502574e-01
2.100000000000000000e+01,8.947368421052630527e-01,2.396571759466800955e-01
2.100000000000000000e+01,9.473684210526315264e-01,3.664877832620266340e-01
2.100000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/d_macro_alpha=0.1.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,4.467290219884246238e-01
1.000000000000000000e+00,4.736842105263158048e-02,5.547312522036847993e-01
1.000000000000000000e+00,9.473684210526316096e-02,5.481113210219817899e-01
1.000000000000000000e+00,1.421052631578947345e-01,6.280604345225794249e-01
1.000000000000000000e+00,1.894736842105263219e-01,6.717534500630936156e-01
1.000000000000000000e+00,2.368421052631579093e-01,7.146934938383980862e-01
1.000000000000000000e+00,2.842105263157894690e-01,7.681300790688495583e-01
1.000000000000000000e+00,3.315789473684210842e-01,8.088804708008983102e-01
1.000000000000000000e+00,3.789473684210526438e-01,8.666058889889703964e-01
1.000000000000000000e+00,4.263157894736842035e-01,8.885463252707019866e-01
1.000000000000000000e+00,4.736842105263158187e-01,8.954260632848350943e-01
1.000000000000000000e+00,5.210526315789474339e-01,9.668681971147826681e-01
1.000000000000000000e+00,5.684210526315789380e-01,9.693983724222954290e-01
1.000000000000000000e+00,6.157894736842105532e-01,1.000000000000000000e+00
1.000000000000000000e+00,6.631578947368421684e-01,9.865787497532184647e-01
1.000000000000000000e+00,7.105263157894736725e-01,9.390172830387906178e-01
1.000000000000000000e+00,7.578947368421052877e-01,8.787613827966396229e-01
1.000000000000000000e+00,8.052631578947369029e-01,7.335805947875420063e-01
1.000000000000000000e+00,8.526315789473684070e-01,4.861718881009006177e-01
1.000000000000000000e+00,9.000000000000000222e-01,4.078983266152787263e-17
2.000000000000000000e+00,0.000000000000000000e+00,6.076411812813783397e-01
2.000000000000000000e+00,4.736842105263158048e-02,7.010128105785947694e-01
2.000000000000000000e+00,9.473684210526316096e-02,7.530565695319395569e-01
2.000000000000000000e+00,1.421052631578947345e-01,7.952337787391378088e-01
2.000000000000000000e+00,1.894736842105263219e-01,8.656317375343741682e-01
2.000000000000000000e+00,2.368421052631579093e-01,8.809807220301916209e-01
2.000000000000000000e+00,2.842105263157894690e-01,9.090240005738945417e-01
2.000000000000000000e+00,3.315789473684210842e-01,8.980499366357824753e-01
2.000000000000000000e+00,3.789473684210526438e-01,8.937082988391447103e-01
2.000000000000000000e+00,4.263157894736842035e-01,8.873844838572360061e-01
2.000000000000000000e+00,4.736842105263158187e-01,8.939513841349832068e-01
2.000000000000000000e+00,5.210526315789474339e-01,8.694329357810024472e-01
2.000000000000000000e+00,5.684210526315789380e-01,8.454806923469642133e-01
2.000000000000000000e+00,6.157894736842105532e-01,8.006727416928755003e-01
2.000000000000000000e+00,6.631578947368421684e-01,7.557584697402479623e-01
2.000000000000000000e+00,7.105263157894736725e-01,6.880756118562708634e-01
2.000000000000000000e+00,7.578947368421052877e-01,5.963213801516120682e-01
2.000000000000000000e+00,8.052631578947369029e-01,4.738134498993403221e-01
2.000000000000000000e+00,8.526315789473684070e-01,2.892556343572176836e-01
2.000000000000000000e+00,9.000000000000000222e-01,3.971408061868807202e-17
3.000000000000000000e+00,0.000000000000000000e+00,5.536329834568494146e-01
3.000000000000000000e+00,4.736842105263158048e-02,5.624918291869833720e-01
3.000000000000000000e+00,9.473684210526316096e-02,6.168785679577660774e-01
3.000000000000000000e+00,1.421052631578947345e-01,6.324017306833763508e-01
3.000000000000000000e+00,1.894736842105263219e-01,6.541321453997622770e-01
3.000000000000000000e+00,2.368421052631579093e-01,6.910132293298577588e-01
3.000000000000000000e+00,2.842105263157894690e-01,7.138568667325941863e-01
3.000000000000000000e+00,3.315789473684210842e-01,7.300643042036661923e-01
3.000000000000000000e+00,3.789473684210526438e-01,7.486777789794515359e-01
3.000000000000000000e+00,4.263157894736842035e-01,7.566113858553886740e-01
3.000000000000000000e+00,4.736842105263158187e-01,7.555818569204301172e-01
3.000000000000000000e+00,5.210526315789474339e-01,7.524197445842256693e-01
3.000000000000000000e+00,5.684210526315789380e-01,7.166995173227419524e-01
3.000000000000000000e+00,6.157894736842105532e-01,6.922291237480396875e-01
3.000000000000000000e+00,6.631578947368421684e-01,6.620260754690245886e-01
3.000000000000000000e+00,7.105263157894736725e-01,5.795707236442800836e-01
3.000000000000000000e+00,7.578947368421052877e-01,4.964607130827013437e-01
3.000000000000000000e+00,8.052631578947369029e-01,3.750666003541600624e-01
3.000000000000000000e+00,8.526315789473684070e-01,2.142322402954513205e-01
3.000000000000000000e+00,9.000000000000000222e-01,4.015431645035552976e-17
4.000000000000000000e+00,0.000000000000000000e+00,5.495344919605689160e-01
4.000000000000000000e+00,4.736842105263158048e-02,5.544769490065996065e-01
4.000000000000000000e+00,9.473684210526316096e-02,5.635806038306203636e-01
4.000000000000000000e+00,1.421052631578947345e-01,5.812519972780885169e-01
4.000000000000000000e+00,1.894736842105263219e-01,6.027405542159302021e-01
4.000000000000000000e+00,2.368421052631579093e-01,6.205815143810062828e-01
4.000000000000000000e+00,2.842105263157894690e-01,6.508024435179105005e-01
4.000000000000000000e+00,3.315789473684210842e-01,6.544398829793374173e-01
4.000000000000000000e+00,3.789473684210526438e-01,7.015636126814999152e-01
4.000000000000000000e+00,4.263157894736842035e-01,6.833278085310665606e-01
4.000000000000000000e+00,4.736842105263158187e-01,7.466007738041207098e-01
4.000000000000000000e+00,5.210526315789474339e-01,7.083872594472944151e-01
4.000000000000000000e+00,5.684210526315789380e-01,7.057131712869153528e-01
4.000000000000000000e+00,6.157894736842105532e-01,6.663756288614992584e-01
4.000000000000000000e+00,6.631578947368421684e-01,6.001391811966695355e-01
4.000000000000000000e+00,7.105263157894736725e-01,5.364590091814545048e-01
4.000000000000000000e+00,7.578947368421052877e-01,4.404599979869250337e-01
4.000000000000000000e+00,8.052631578947369029e-01,3.204428753719646972e-01
4.000000000000000000e+00,8.526315789473684070e-01,1.706020005384693561e-01
4.000000000000000000e+00,9.000000000000000222e-01,4.368995183729393129e-17
5.000000000000000000e+00,0.000000000000000000e+00,5.538696627357534430e-01
5.000000000000000000e+00,4.736842105263158048e-02,5.543898766389602217e-01
5.000000000000000000e+00,9.473684210526316096e-02,5.963477207938258084e-01
5.000000000000000000e+00,1.421052631578947345e-01,5.926366015611550520e-01
5.000000000000000000e+00,1.894736842105263219e-01,6.176411793973078934e-01
5.000000000000000000e+00,2.368421052631579093e-01,5.775578343020565386e-01
5.000000000000000000e+00,2.842105263157894690e-01,6.516668434472339122e-01
5.000000000000000000e+00,3.315789473684210842e-01,6.732082761336808385e-01
5.000000000000000000e+00,3.789473684210526438e-01,6.627221740593461918e-01
5.000000000000000000e+00,4.263157894736842035e-01,6.647597946292710391e-01
5.000000000000000000e+00,4.736842105263158187e-01,6.838885707877779829e-01
5.000000000000000000e+00,5.210526315789474339e-01,6.929624797917537382e-01
5.000000000000000000e+00,5.684210526315789380e-01,6.660333173010558605e-01
5.000000000000000000e+00,6.157894736842105532e-01,6.503957835463820558e-01
5.000000000000000000e+00,6.631578947368421684e-01,6.033872056559358432e-01
5.000000000000000000e+00,7.105263157894736725e-01,4.948693051997225534e-01
5.000000000000000000e+00,7.578947368421052877e-01,4.018143626245102018e-01
5.000000000000000000e+00,8.052631578947369029e-01,2.750559244940330994e-01
5.000000000000000000e+00,8.526315789473684070e-01,1.433674402420691552e-01
5.000000000000000000e+00,9.000000000000000222e-01,4.318076507028366478e-17
6.000000000000000000e+00,0.000000000000000000e+00,5.400621411766950430e-01
6.000000000000000000e+00,4.736842105263158048e-02,5.901332039566173915e-01
6.000000000000000000e+00,9.473684210526316096e-02,5.411773010992904087e-01
6.000000000000000000e+00,1.421052631578947345e-01,5.874898811185272907e-01
6.000000000000000000e+00,1.894736842105263219e-01,6.032064940325100322e-01
6.000000000000000000e+00,2.368421052631579093e-01,6.126391924178368198e-01
6.000000000000000000e+00,2.842105263157894690e-01,6.238232949283802897e-01
6.000000000000000000e+00,3.315789473684210842e-01,6.175756875422566683e-01
6.000000000000000000e+00,3.789473684210526438e-01,6.441392051393595164e-01
6.000000000000000000e+00,4.263157894736842035e-01,6.659966905968899287e-01
6.000000000000000000e+00,4.736842105263158187e-01,6.541030314702845905e-01
6.000000000000000000e+00,5.210526315789474339e-01,6.695821035591507098e-01
6.000000000000000000e+00,5.684210526315789380e-01,6.729749085956303611e-01
6.000000000000000000e+00,6.157894736842105532e-01,6.436299956997429961e-01
6.000000000000000000e+00,6.631578947368421684e-01,5.604101497618242389e-01
6.000000000000000000e+00,7.105263157894736725e-01,4.991964202226312208e-01
6.000000000000000000e+00,7.578947368421052877e-01,3.900977555266934571e-01
6.000000000000000000e+00,8.052631578947369029e-01,2.595123731825418334e-01
6.000000000000000000e+00,8.526315789473684070e-01,1.310061185776505710e-01
6.000000000000000000e+00,9.000000000000000222e-01,4.262121233948168957e-17
7.000000000000000000e+00,0.000000000000000000e+00,5.583725126543156447e-01
7.000000000000000000e+00,4.736842105263158048e-02,5.845204491979731909e-01
7.000000000000000000e+00,9.473684210526316096e-02,5.557000905403018942e-01
7.000000000000000000e+00,1.421052631578947345e-01,5.816263880319793023e-01
7.000000000000000000e+00,1.894736842105263219e-01,5.973242815175510145e-01
7.000000000000000000e+00,2.368421052631579093e-01,6.167241793191962085e-01
7.000000000000000000e+00,2.842105263157894690e-01,6.466835462757688502e-01
7.000000000000000000e+00,3.315789473684210842e-01,6.107936819164929698e-01
7.000000000000000000e+00,3.789473684210526438e-01,6.427573061728762971e-01
7.000000000000000000e+00,4.263157894736842035e-01,6.609274791179832187e-01
7.000000000000000000e+00,4.736842105263158187e-01,6.680096565025740452e-01
7.000000000000000000e+00,5.210526315789474339e-01,6.772497267468238213e-01
7.000000000000000000e+00,5.684210526315789380e-01,6.396874392830392830e-01
7.000000000000000000e+00,6.157894736842105532e-01,6.448218039140248825e-01
7.000000000000000000e+00,6.631578947368421684e-01,5.737778750753961265e-01
7.000000000000000000e+00,7.105263157894736725e-01,4.944589056776107494e-01
7.000000000000000000e+00,7.578947368421052877e-01,3.882394946958306337e-01
7.000000000000000000e+00,8.052631578947369029e-01,2.506190880819408884e-01
7.000000000000000000e+00,8.526315789473684070e-01,1.158339427306586122e-01
7.000000000000000000e+00,9.000000000000000222e-01,3.879726808161606023e-17
8.000000000000000000e+00,0.000000000000000000e+00,5.261659173189873195e-01
8.000000000000000000e+00,4.736842105263158048e-02,5.697401168838742702e-01
8.000000000000000000e+00,9.473684210526316096e-02,6.079502435100081481e-01
8.000000000000000000e+00,1.421052631578947345e-01,5.932206546794006607e-01
8.000000000000000000e+00,1.894736842105263219e-01,6.028348339183905447e-01
8.000000000000000000e+00,2.368421052631579093e-01,5.995697397904486969e-01
8.000000000000000000e+00,2.842105263157894690e-01,6.658170341517042345e-01
8.000000000000000000e+00,3.315789473684210842e-01,6.041654302131245213e-01
8.000000000000000000e+00,3.789473684210526438e-01,5.942584821805366735e-01
8.000000000000000000e+00,4.263157894736842035e-01,6.405739446702949369e-01
8.000000000000000000e+00,4.736842105263158187e-01,6.556519684653367985e-01
8.000000000000000000e+00,5.210526315789474339e-01,6.762825736017065159e-01
8.000000000000000000e+00,5.684210526315789380e-01,6.584351433574191503e-01
8.000000000000000000e+00,6.157894736842105532e-01,6.492051665830519402e-01
8.000000000000000000e+00,6.631578947368421684e-01,5.695458020784951447e-01
8.000000000000000000e+00,7.105263157894736725e-01,4.941617733143773283e-01
8.000000000000000000e+00,7.578947368421052877e-01,3.813230958750604693e-01
8.000000000000000000e+00,8.052631578947369029e-01,2.370998031177201093e-01
8.000000000000000000e+00,8.526315789473684070e-01,1.109240298431424104e-01
8.000000000000000000e+00,9.000000000000000222e-01,4.100207441841487673e-17
9.000000000000000000e+00,0.000000000000000000e+00,5.557771134650130174e-01
9.000000000000000000e+00,4.736842105263158048e-02,5.788311813240777370e-01
9.000000000000000000e+00,9.473684210526316096e-02,5.573172988786891935e-01
9.000000000000000000e+00,1.421052631578947345e-01,5.827823993924023949e-01
9.000000000000000000e+00,1.894736842105263219e-01,6.181058786950002215e-01
9.000000000000000000e+00,2.368421052631579093e-01,5.940773258876275165e-01
9.000000000000000000e+00,2.842105263157894690e-01,6.125013054525300094e-01
9.000000000000000000e+00,3.315789473684210842e-01,6.322013375071277030e-01
9.000000000000000000e+00,3.789473684210526438e-01,6.429698772438386944e-01
9.000000000000000000e+00,4.263157894736842035e-01,6.541044316310371531e-01
9.000000000000000000e+00,4.736842105263158187e-01,6.705403907698060939e-01
9.000000000000000000e+00,5.210526315789474339e-01,6.178737518527004369e-01
9.000000000000000000e+00,5.684210526315789380e-01,6.762831861174561920e-01
9.000000000000000000e+00,6.157894736842105532e-01,6.184514088046708657e-01
9.000000000000000000e+00,6.631578947368421684e-01,5.671614297471593291e-01
9.000000000000000000e+00,7.105263157894736725e-01,4.875185759185628465e-01
9.000000000000000000e+00,7.578947368421052877e-01,3.695444545304177875e-01
9.000000000000000000e+00,8.052631578947369029e-01,2.320891670250301297e-01
9.000000000000000000e+00,8.526315789473684070e-01,1.037077014316547668e-01
9.000000000000000000e+00,9.000000000000000222e-01,4.223265516476443520e-17
1.000000000000000000e+01,0.000000000000000000e+00,5.590284270593139926e-01
1.000000000000000000e+01,4.736842105263158048e-02,5.630722336005510309e-01
1.000000000000000000e+01,9.473684210526316096e-02,5.596701801750004757e-01
1.000000000000000000e+01,1.421052631578947345e-01,6.247995119237608197e-01
1.000000000000000000e+01,1.894736842105263219e-01,5.997511493788530990e-01
1.000000000000000000e+01,2.368421052631579093e-01,5.935075472137307795e-01
1.000000000000000000e+01,2.842105263157894690e-01,6.380118555220614107e-01
1.000000000000000000e+01,3.315789473684210842e-01,6.152096493115007947e-01
1.000000000000000000e+01,3.789473684210526438e-01,6.391463032420905410e-01
1.000000000000000000e+01,4.263157894736842035e-01,6.395251812913046452e-01
1.000000000000000000e+01,4.736842105263158187e-01,6.499428915210934132e-01
1.000000000000000000e+01,5.210526315789474339e-01,6.880389857904012363e-01
1.000000000000000000e+01,5.684210526315789380e-01,6.684671533835069290e-01
1.000000000000000000e+01,6.157894736842105532e-01,6.083293338458836130e-01
1.000000000000000000e+01,6.631578947368421684e-01,5.741396049813921598e-01
1.000000000000000000e+01,7.105263157894736725e-01,4.903554948321626195e-01
1.000000000000000000e+01,7.578947368421052877e-01,3.675460732043674406e-01
1.000000000000000000e+01,8.052631578947369029e-01,2.316769763612425426e-01
1.000000000000000000e+01,8.526315789473684070e-01,9.754721589362559675e-02
1.000000000000000000e+01,9.000000000000000222e-01,4.260311099172625449e-17
1.100000000000000000e+01,0.000000000000000000e+00,5.778629802103981694e-01
1.100000000000000000e+01,4.736842105263158048e-02,5.686432346123500015e-01
1.100000000000000000e+01,9.473684210526316096e-02,5.891757307674533317e-01
1.100000000000000000e+01,1.421052631578947345e-01,5.814767512490431889e-01
1.100000000000000000e+01,1.894736842105263219e-01,5.719244404309741237e-01
1.100000000000000000e+01,2.368421052631579093e-01,6.226208567963014140e-01
1.100000000000000000e+01,2.842105263157894690e-01,6.415618963777272032e-01
1.100000000000000000e+01,3.315789473684210842e-01,6.135838738103941425e-01
1.100000000000000000e+01,3.789473684210526438e-01,6.332484512276872479e-01
1.100000000000000000e+01,4.263157894736842035e-01,6.132837117105895963e-01
1.100000000000000000e+01,4.736842105263158187e-01,6.371687938392953665e-01
1.100000000000000000e+01,5.210526315789474339e-01,6.475062418810012543e-01
1.100000000000000000e+01,5.684210526315789380e-01,6.657832706376523024e-01
1.100000000000000000e+01,6.157894736842105532e-01,6.174864522980390014e-01
1.100000000000000000e+01,6.631578947368421684e-01,5.673664042850987688e-01
1.100000000000000000e+01,7.105263157894736725e-01,4.934160048340688332e-01
1.100000000000000000e+01,7.578947368421052877e-01,3.801801915905576590e-01
1.100000000000000000e+01,8.052631578947369029e-01,2.356367607529965547e-01
1.100000000000000000e+01,8.526315789473684070e-01,9.180839084614030032e-02
1.100000000000000000e+01,9.000000000000000222e-01,4.106214740266386154e-17
1.200000000000000000e+01,0.000000000000000000e+00,5.055382924187856730e-01
1.200000000000000000e+01,4.736842105263158048e-02,5.593683801348680040e-01
1.200000000000000000e+01,9.473684210526316096e-02,5.871119291982692667e-01
1.200000000000000000e+01,1.421052631578947345e-01,6.193081906756329191e-01
1.200000000000000000e+01,1.894736842105263219e-01,6.008738613057151845e-01
1.200000000000000000e+01,2.368421052631579093e-01,5.927331947025464842e-01
1.200000000000000000e+01,2.842105263157894690e-01,6.016582656340901947e-01
1.200000000000000000e+01,3.315789473684210842e-01,6.111608372742030060e-01
1.200000000000000000e+01,3.789473684210526438e-01,6.438848145788665933e-01
1.200000000000000000e+01,4.263157894736842035e-01,6.505945002962072454e-01
1.200000000000000000e+01,4.736842105263158187e-01,6.221600608622842588e-01
1.200000000000000000e+01,5.210526315789474339e-01,6.638193429767281772e-01
1.200000000000000000e+01,5.684210526315789380e-01,6.366769154450739876e-01
1.200000000000000000e+01,6.157894736842105532e-01,6.298560621639517354e-01
1.200000000000000000e+01,6.631578947368421684e-01,5.701098349442120794e-01
1.200000000000000000e+01,7.105263157894736725e-01,4.901002738042246620e-01
1.200000000000000000e+01,7.578947368421052877e-01,3.758915378765662618e-01
1.200000000000000000e+01,8.052631578947369029e-01,2.289894189679733683e-01
1.200000000000000000e+01,8.526315789473684070e-01,9.265790102129818628e-02
1.200000000000000000e+01,9.000000000000000222e-01,4.388359135035153009e-17
1.300000000000000000e+01,0.000000000000000000e+00,5.569900589371780120e-01
1.300000000000000000e+01,4.736842105263158048e-02,5.797322408168513741e-01
1.300000000000000000e+01,9.473684210526316096e-02,5.692804772999012775e-01
1.300000000000000000e+01,1.421052631578947345e-01,5.489018651051207343e-01
1.300000000000000000e+01,1.894736842105263219e-01,6.001209553210943293e-01
1.300000000000000000e+01,2.368421052631579093e-01,5.835565531824221663e-01
1.300000000000000000e+01,2.842105263157894690e-01,6.335004489010419571e-01
1.300000000000000000e+01,3.315789473684210842e-01,6.182165762215623417e-01
1.300000000000000000e+01,3.789473684210526438e-01,6.558302589652095227e-01
1.300000000000000000e+01,4.263157894736842035e-01,6.670605391787238769e-01
1.300000000000000000e+01,4.736842105263158187e-01,6.506034085377342402e-01
1.300000000000000000e+01,5.210526315789474339e-01,6.464904748793447453e-01
1.300000000000000000e+01,5.684210526315789380e-01,6.353801694362641861e-01
1.300000000000000000e+01,6.157894736842105532e-01,6.237377585795432777e-01
1.300000000000000000e+01,6.631578947368421684e-01,5.705597008962337569e-01
1.300000000000000000e+01,7.105263157894736725e-01,4.898654192811114916e-01
1.300000000000000000e+01,7.578947368421052877e-01,3.755096359346263291e-01
1.300000000000000000e+01,8.052631578947369029e-01,2.228128319298461057e-01
1.300000000000000000e+01,8.526315789473684070e-01,9.037551988476862086e-02
1.300000000000000000e+01,9.000000000000000222e-01,4.264953887604505533e-17
1.400000000000000000e+01,0.000000000000000000e+00,5.448206869168233935e-01
1.400000000000000000e+01,4.736842105263158048e-02,5.651554497041236802e-01
1.400000000000000000e+01,9.473684210526316096e-02,5.920214343688623426e-01
1.400000000000000000e+01,1.421052631578947345e-01,5.887225220403381476e-01
1.400000000000000000e+01,1.894736842105263219e-01,5.998196852627306619e-01
1.400000000000000000e+01,2.368421052631579093e-01,5.649501648179703350e-01
1.400000000000000000e+01,2.842105263157894690e-01,6.304947423687271568e-01
1.400000000000000000e+01,3.315789473684210842e-01,6.334173137651064600e-01
1.400000000000000000e+01,3.789473684210526438e-01,6.365993392481614777e-01
1.400000000000000000e+01,4.263157894736842035e-01,6.755409495254044439e-01
1.400000000000000000e+01,4.736842105263158187e-01,6.269204519249980123e-01
1.400000000000000000e+01,5.210526315789474339e-01,6.575888799931758344e-01
1.400000000000000000e+01,5.684210526315789380e-01,6.422393168014461917e-01
1.400000000000000000e+01,6.157894736842105532e-01,6.184232366498033651e-01
1.400000000000000000e+01,6.631578947368421684e-01,5.730994686502769442e-01
1.400000000000000000e+01,7.105263157894736725e-01,5.027646010897515172e-01
1.400000000000000000e+01,7.578947368421052877e-01,3.727270729895191259e-01
1.400000000000000000e+01,8.052631578947369029e-01,2.310686407390224739e-01
1.400000000000000000e+01,8.526315789473684070e-01,8.767415938463340996e-02
1.400000000000000000e+01,9.000000000000000222e-01,4.004462884642416147e-17
1.500000000000000000e+01,0.000000000000000000e+00,5.302635737003011940e-01
1.500000000000000000e+01,4.736842105263158048e-02,5.986618949713934379e-01
1.500000000000000000e+01,9.473684210526316096e-02,5.510874470642734835e-01
1.500000000000000000e+01,1.421052631578947345e-01,5.657975320525298057e-01
1.500000000000000000e+01,1.894736842105263219e-01,5.693787276477302317e-01
1.500000000000000000e+01,2.368421052631579093e-01,6.118925638903252029e-01
1.500000000000000000e+01,2.842105263157894690e-01,6.231002793458908506e-01
1.500000000000000000e+01,3.315789473684210842e-01,6.007532955070806757e-01
1.500000000000000000e+01,3.789473684210526438e-01,6.466167592366972583e-01
1.500000000000000000e+01,4.263157894736842035e-01,6.247496548126512117e-01
1.500000000000000000e+01,4.736842105263158187e-01,6.504785422660654959e-01
1.500000000000000000e+01,5.210526315789474339e-01,6.516070597383296636e-01
1.500000000000000000e+01,5.684210526315789380e-01,6.456003602637848671e-01
1.500000000000000000e+01,6.157894736842105532e-01,6.048554309155074193e-01
1.500000000000000000e+01,6.631578947368421684e-01,5.962708304383119717e-01
1.500000000000000000e+01,7.105263157894736725e-01,4.852359287121161269e-01
1.500000000000000000e+01,7.578947368421052877e-01,3.679892132437194707e-01
1.500000000000000000e+01,8.052631578947369029e-01,2.341465425199584227e-01
1.500000000000000000e+01,8.526315789473684070e-01,8.691545915021126056e-02
1.500000000000000000e+01,9.000000000000000222e-01,4.149661429334799875e-17
1.600000000000000000e+01,0.000000000000000000e+00,5.331731338053441460e-01
1.600000000000000000e+01,4.736842105263158048e-02,5.718697229404630100e-01
1.600000000000000000e+01,9.473684210526316096e-02,5.586551817294190814e-01
1.600000000000000000e+01,1.421052631578947345e-01,5.745558903791957439e-01
1.600000000000000000e+01,1.894736842105263219e-01,6.014768247997284156e-01
1.600000000000000000e+01,2.368421052631579093e-01,6.118509096616707721e-01
1.600000000000000000e+01,2.842105263157894690e-01,6.002127771149984303e-01
1.600000000000000000e+01,3.315789473684210842e-01,6.278123497439244138e-01
1.600000000000000000e+01,3.789473684210526438e-01,6.565981330448491526e-01
1.600000000000000000e+01,4.263157894736842035e-01,6.570930590630039703e-01
1.600000000000000000e+01,4.736842105263158187e-01,6.707729001698407023e-01
1.600000000000000000e+01,5.210526315789474339e-01,6.498707065086144485e-01
1.600000000000000000e+01,5.684210526315789380e-01,6.565792100543897947e-01
1.600000000000000000e+01,6.157894736842105532e-01,6.042802386984268415e-01
1.600000000000000000e+01,6.631578947368421684e-01,5.485026768883259907e-01
1.600000000000000000e+01,7.105263157894736725e-01,4.951167088058447407e-01
1.600000000000000000e+01,7.578947368421052877e-01,3.714460976197355158e-01
1.600000000000000000e+01,8.052631578947369029e-01,2.327977673954571003e-01
1.600000000000000000e+01,8.526315789473684070e-01,8.399121334811736339e-02
1.600000000000000000e+01,9.000000000000000222e-01,4.217451667569538014e-17
1.700000000000000000e+01,0.000000000000000000e+00,5.426532296336672445e-01
1.700000000000000000e+01,4.736842105263158048e-02,5.545592980217745049e-01
1.700000000000000000e+01,9.473684210526316096e-02,5.761720402889063397e-01
1.700000000000000000e+01,1.421052631578947345e-01,5.980631711724097022e-01
1.700000000000000000e+01,1.894736842105263219e-01,5.936258998515937524e-01
1.700000000000000000e+01,2.368421052631579093e-01,5.998761931819046600e-01
1.700000000000000000e+01,2.842105263157894690e-01,6.175880225233663090e-01
1.700000000000000000e+01,3.315789473684210842e-01,5.997279945933997602e-01
1.700000000000000000e+01,3.789473684210526438e-01,6.116689219581136205e-01
1.700000000000000000e+01,4.263157894736842035e-01,6.453635430555245689e-01
1.700000000000000000e+01,4.736842105263158187e-01,6.310281448082120104e-01
1.700000000000000000e+01,5.210526315789474339e-01,6.305251442573329701e-01
1.700000000000000000e+01,5.684210526315789380e-01,6.604594077333958424e-01
1.700000000000000000e+01,6.157894736842105532e-01,6.192540329949758338e-01
1.700000000000000000e+01,6.631578947368421684e-01,5.705313539657227428e-01
1.700000000000000000e+01,7.105263157894736725e-01,4.964293043634933622e-01
1.700000000000000000e+01,7.578947368421052877e-01,3.700670099075186181e-01
1.700000000000000000e+01,8.052631578947369029e-01,2.276204866087394030e-01
1.700000000000000000e+01,8.526315789473684070e-01,8.395975770540144156e-02
1.700000000000000000e+01,9.000000000000000222e-01,3.971718962879891442e-17
1.800000000000000000e+01,0.000000000000000000e+00,5.758967075769154675e-01
1.800000000000000000e+01,4.736842105263158048e-02,5.591647053151088675e-01
1.800000000000000000e+01,9.473684210526316096e-02,5.818929706972570948e-01
1.800000000000000000e+01,1.421052631578947345e-01,5.688377762993008790e-01
1.800000000000000000e+01,1.894736842105263219e-01,6.103803204017208550e-01
1.800000000000000000e+01,2.368421052631579093e-01,5.958722999764197725e-01
1.800000000000000000e+01,2.842105263157894690e-01,6.044155392625712997e-01
1.800000000000000000e+01,3.315789473684210842e-01,6.526893873398483814e-01
1.800000000000000000e+01,3.789473684210526438e-01,6.392885613235418374e-01
1.800000000000000000e+01,4.263157894736842035e-01,6.355591220048069090e-01
1.800000000000000000e+01,4.736842105263158187e-01,6.618549661424606434e-01
1.800000000000000000e+01,5.210526315789474339e-01,6.664763219213574175e-01
1.800000000000000000e+01,5.684210526315789380e-01,6.466709419557964411e-01
1.800000000000000000e+01,6.157894736842105532e-01,6.311236993383423366e-01
1.800000000000000000e+01,6.631578947368421684e-01,5.552981961058338634e-01
1.800000000000000000e+01,7.105263157894736725e-01,4.912566778466523343e-01
1.800000000000000000e+01,7.578947368421052877e-01,3.664376174178012313e-01
1.800000000000000000e+01,8.052631578947369029e-01,2.328753562831743784e-01
1.800000000000000000e+01,8.526315789473684070e-01,8.491396034734062515e-02
1.800000000000000000e+01,9.000000000000000222e-01,4.230561326869436501e-17
1.900000000000000000e+01,0.000000000000000000e+00,5.362573360261950750e-01
1.900000000000000000e+01,4.736842105263158048e-02,5.318045718704951241e-01
1.900000000000000000e+01,9.473684210526316096e-02,5.938723146353515059e-01
1.900000000000000000e+01,1.421052631578947345e-01,5.879046001836844004e-01
1.900000000000000000e+01,1.894736842105263219e-01,6.000503745735047412e-01
1.900000000000000000e+01,2.368421052631579093e-01,6.138948800001080564e-01
1.900000000000000000e+01,2.842105263157894690e-01,6.100117969251046546e-01
1.900000000000000000e+01,3.315789473684210842e-01,6.368281660695779278e-01
1.900000000000000000e+01,3.789473684210526438e-01,6.500219055015197256e-01
1.900000000000000000e+01,4.263157894736842035e-01,6.295069250129375904e-01
1.900000000000000000e+01,4.736842105263158187e-01,6.482887734946101155e-01
1.900000000000000000e+01,5.210526315789474339e-01,6.519821714201369245e-01
1.900000000000000000e+01,5.684210526315789380e-01,6.619090144844268497e-01
1.900000000000000000e+01,6.157894736842105532e-01,6.317099633337961428e-01
1.900000000000000000e+01,6.631578947368421684e-01,5.792994816391955348e-01
1.900000000000000000e+01,7.105263157894736725e-01,4.877056561071551610e-01
1.900000000000000000e+01,7.578947368421052877e-01,3.796884891121286021e-01
1.900000000000000000e+01,8.052631578947369029e-01,2.320219448527834072e-01
1.900000000000000000e+01,8.526315789473684070e-01,8.461193010249520863e-02
1.900000000000000000e+01,9.000000000000000222e-01,4.181715323575551833e-17
2.000000000000000000e+01,0.000000000000000000e+00,5.423685980828903963e-01
2.000000000000000000e+01,4.736842105263158048e-02,5.197482915759863431e-01
2.000000000000000000e+01,9.473684210526316096e-02,5.478640474234028890e-01
2.000000000000000000e+01,1.421052631578947345e-01,5.647845091032114295e-01
2.000000000000000000e+01,1.894736842105263219e-01,5.698186639009774623e-01
2.000000000000000000e+01,2.368421052631579093e-01,6.061436504520105739e-01
2.000000000000000000e+01,2.842105263157894690e-01,6.343985064135976293e-01
2.000000000000000000e+01,3.315789473684210842e-01,6.174324340258003918e-01
2.000000000000000000e+01,3.789473684210526438e-01,6.124137625813853569e-01
2.000000000000000000e+01,4.263157894736842035e-01,6.643107390472531293e-01
2.000000000000000000e+01,4.736842105263158187e-01,6.520484467606936230e-01
2.000000000000000000e+01,5.210526315789474339e-01,6.584883809481449912e-01
2.000000000000000000e+01,5.684210526315789380e-01,6.424254524731032312e-01
2.000000000000000000e+01,6.157894736842105532e-01,6.146657057972039206e-01
2.000000000000000000e+01,6.631578947368421684e-01,5.654161789507270441e-01
2.000000000000000000e+01,7.105263157894736725e-01,4.935172799480988526e-01
2.000000000000000000e+01,7.578947368421052877e-01,3.740945608299350300e-01
2.000000000000000000e+01,8.052631578947369029e-01,2.326217995831507679e-01
2.000000000000000000e+01,8.526315789473684070e-01,8.454131796687792966e-02
2.000000000000000000e+01,9.000000000000000222e-01,4.438645646346997842e-17
2.100000000000000000e+01,0.000000000000000000e+00,5.593347498413108188e-01
2.100000000000000000e+01,4.736842105263158048e-02,5.614278495978903827e-01
2.100000000000000000e+01,9.473684210526316096e-02,5.323535967339098063e-01
2.100000000000000000e+01,1.421052631578947345e-01,5.837655552792818670e-01
2.100000000000000000e+01,1.894736842105263219e-01,5.793968190355591741e-01
2.100000000000000000e+01,2.368421052631579093e-01,6.042032507404422326e-01
2.100000000000000000e+01,2.842105263157894690e-01,6.023026308218826230e-01
2.100000000000000000e+01,3.315789473684210842e-01,6.412784624997295291e-01
2.100000000000000000e+01,3.789473684210526438e-01,6.340142288779213597e-01
2.100000000000000000e+01,4.263157894736842035e-01,6.566145125403527461e-01
2.100000000000000000e+01,4.736842105263158187e-01,6.223731234610754282e-01
2.100000000000000000e+01,5.210526315789474339e-01,6.750225389148313271e-01
2.100000000000000000e+01,5.684210526315789380e-01,6.455646351615330625e-01
2.100000000000000000e+01,6.157894736842105532e-01,6.264137257124033908e-01
2.100000000000000000e+01,6.631578947368421684e-01,5.607288476062608495e-01
2.100000000000000000e+01,7.105263157894736725e-01,4.880076310817540453e-01
2.100000000000000000e+01,7.578947368421052877e-01,3.775109751169934968e-01
2.100000000000000000e+01,8.052631578947369029e-01,2.240168414777776174e-01
2.100000000000000000e+01,8.526315789473684070e-01,8.214882028464975949e-02
2.100000000000000000e+01,9.000000000000000222e-01,4.312349883127345208e-17


==> figures/d_macro_alpha=0.2.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,3.386140736414703367e-01
1.000000000000000000e+00,4.210526315789473589e-02,3.772870531275127615e-01
1.000000000000000000e+00,8.421052631578947179e-02,3.981621741272353687e-01
1.000000000000000000e+00,1.263157894736842146e-01,4.236635911011659150e-01
1.000000000000000000e+00,1.684210526315789436e-01,4.576035817763236535e-01
1.000000000000000000e+00,2.105263157894736725e-01,4.593714364138371531e-01
1.000000000000000000e+00,2.526315789473684292e-01,4.807144513871961511e-01
1.000000000000000000e+00,2.947368421052631304e-01,5.041131325029041266e-01
1.000000000000000000e+00,3.368421052631578871e-01,5.124001832577660398e-01
1.000000000000000000e+00,3.789473684210526438e-01,5.216575327192570777e-01
1.000000000000000000e+00,4.210526315789473450e-01,5.326662319930350886e-01
1.000000000000000000e+00,4.631578947368421018e-01,5.227696901866711876e-01
1.000000000000000000e+00,5.052631578947368585e-01,5.273223658081807041e-01
1.000000000000000000e+00,5.473684210526316152e-01,5.176513597757947949e-01
1.000000000000000000e+00,5.894736842105262609e-01,4.822946868243671026e-01
1.000000000000000000e+00,6.315789473684210176e-01,4.440526615139623878e-01
1.000000000000000000e+00,6.736842105263157743e-01,3.779828412720868114e-01
1.000000000000000000e+00,7.157894736842105310e-01,2.924066070908446502e-01
1.000000000000000000e+00,7.578947368421052877e-01,1.718702434012430724e-01
1.000000000000000000e+00,8.000000000000000444e-01,5.008773344000699898e-17
2.000000000000000000e+00,0.000000000000000000e+00,3.319833754156955585e-01
2.000000000000000000e+00,4.210526315789473589e-02,3.665065959345525370e-01
2.000000000000000000e+00,8.421052631578947179e-02,3.841104148501959803e-01
2.000000000000000000e+00,1.263157894736842146e-01,4.065038500574850167e-01
2.000000000000000000e+00,1.684210526315789436e-01,4.027331738211597512e-01
2.000000000000000000e+00,2.105263157894736725e-01,4.155529051655115214e-01
2.000000000000000000e+00,2.526315789473684292e-01,4.234219490302469913e-01
2.000000000000000000e+00,2.947368421052631304e-01,4.136971393867644453e-01
2.000000000000000000e+00,3.368421052631578871e-01,4.118382850655647465e-01
2.000000000000000000e+00,3.789473684210526438e-01,4.004995523253714329e-01
2.000000000000000000e+00,4.210526315789473450e-01,3.832949527210257612e-01
2.000000000000000000e+00,4.631578947368421018e-01,3.736569391759477221e-01
2.000000000000000000e+00,5.052631578947368585e-01,3.557869929375906959e-01
2.000000000000000000e+00,5.473684210526316152e-01,3.208036004364887006e-01
2.000000000000000000e+00,5.894736842105262609e-01,2.987444653172066644e-01
2.000000000000000000e+00,6.315789473684210176e-01,2.597388890714033560e-01
2.000000000000000000e+00,6.736842105263157743e-01,2.134662023545042531e-01
2.000000000000000000e+00,7.157894736842105310e-01,1.534601071688619367e-01
2.000000000000000000e+00,7.578947368421052877e-01,8.748213926007132601e-02
2.000000000000000000e+00,8.000000000000000444e-01,5.176787817862154531e-17
3.000000000000000000e+00,0.000000000000000000e+00,3.970005677506439068e-01
3.000000000000000000e+00,4.210526315789473589e-02,4.018063567972711136e-01
3.000000000000000000e+00,8.421052631578947179e-02,3.836745760725345233e-01
3.000000000000000000e+00,1.263157894736842146e-01,3.848987169546528309e-01
3.000000000000000000e+00,1.684210526315789436e-01,3.907635540817010478e-01
3.000000000000000000e+00,2.105263157894736725e-01,4.011188905513231040e-01
3.000000000000000000e+00,2.526315789473684292e-01,3.735413019166344828e-01
3.000000000000000000e+00,2.947368421052631304e-01,3.782399828145719400e-01
3.000000000000000000e+00,3.368421052631578871e-01,3.560986145095148547e-01
3.000000000000000000e+00,3.789473684210526438e-01,3.515756908599271258e-01
3.000000000000000000e+00,4.210526315789473450e-01,3.378798798545401549e-01
3.000000000000000000e+00,4.631578947368421018e-01,3.205827725526470551e-01
3.000000000000000000e+00,5.052631578947368585e-01,2.985509299340366463e-01
3.000000000000000000e+00,5.473684210526316152e-01,2.685958383154971041e-01
3.000000000000000000e+00,5.894736842105262609e-01,2.328861337081464811e-01
3.000000000000000000e+00,6.315789473684210176e-01,1.999923956161937522e-01
3.000000000000000000e+00,6.736842105263157743e-01,1.596942582560915147e-01
3.000000000000000000e+00,7.157894736842105310e-01,1.106929841422469307e-01
3.000000000000000000e+00,7.578947368421052877e-01,5.658614395151438659e-02
3.000000000000000000e+00,8.000000000000000444e-01,5.182972107053998360e-17
4.000000000000000000e+00,0.000000000000000000e+00,3.755294176498302217e-01
4.000000000000000000e+00,4.210526315789473589e-02,3.997899976579984416e-01
4.000000000000000000e+00,8.421052631578947179e-02,3.954291712061830943e-01
4.000000000000000000e+00,1.263157894736842146e-01,3.897325569083208707e-01
4.000000000000000000e+00,1.684210526315789436e-01,3.862321155899689495e-01
4.000000000000000000e+00,2.105263157894736725e-01,3.797415340766592817e-01
4.000000000000000000e+00,2.526315789473684292e-01,3.723522030808406047e-01
4.000000000000000000e+00,2.947368421052631304e-01,3.764707813202329278e-01
4.000000000000000000e+00,3.368421052631578871e-01,3.629122485487982219e-01
4.000000000000000000e+00,3.789473684210526438e-01,3.444539489647204800e-01
4.000000000000000000e+00,4.210526315789473450e-01,3.352068290955159124e-01
4.000000000000000000e+00,4.631578947368421018e-01,3.068553451548845512e-01
4.000000000000000000e+00,5.052631578947368585e-01,2.730083091330665068e-01
4.000000000000000000e+00,5.473684210526316152e-01,2.451988869634278978e-01
4.000000000000000000e+00,5.894736842105262609e-01,2.107042058589279898e-01
4.000000000000000000e+00,6.315789473684210176e-01,1.670471173355568828e-01
4.000000000000000000e+00,6.736842105263157743e-01,1.300370754912635041e-01
4.000000000000000000e+00,7.157894736842105310e-01,8.635878869300642191e-02
4.000000000000000000e+00,7.578947368421052877e-01,4.352827175265747833e-02
4.000000000000000000e+00,8.000000000000000444e-01,5.241779503940136448e-17
5.000000000000000000e+00,0.000000000000000000e+00,4.078852160501387214e-01
5.000000000000000000e+00,4.210526315789473589e-02,3.927420536103777837e-01
5.000000000000000000e+00,8.421052631578947179e-02,3.837381419138755634e-01
5.000000000000000000e+00,1.263157894736842146e-01,3.946187068068200965e-01
5.000000000000000000e+00,1.684210526315789436e-01,3.855775926845373958e-01
5.000000000000000000e+00,2.105263157894736725e-01,3.814001754734151484e-01
5.000000000000000000e+00,2.526315789473684292e-01,3.815169828784015227e-01
5.000000000000000000e+00,2.947368421052631304e-01,3.696851331495213944e-01
5.000000000000000000e+00,3.368421052631578871e-01,3.590036149933196752e-01
5.000000000000000000e+00,3.789473684210526438e-01,3.445194795811151733e-01
5.000000000000000000e+00,4.210526315789473450e-01,3.139764804244596363e-01
5.000000000000000000e+00,4.631578947368421018e-01,2.886471681630716213e-01
5.000000000000000000e+00,5.052631578947368585e-01,2.624355576632057541e-01
5.000000000000000000e+00,5.473684210526316152e-01,2.338725377736466660e-01
5.000000000000000000e+00,5.894736842105262609e-01,1.937971543415758779e-01
5.000000000000000000e+00,6.315789473684210176e-01,1.488160845483531836e-01
5.000000000000000000e+00,6.736842105263157743e-01,1.120368617417036861e-01
5.000000000000000000e+00,7.157894736842105310e-01,6.927744206914719649e-02
5.000000000000000000e+00,7.578947368421052877e-01,3.374709201614842224e-02
5.000000000000000000e+00,8.000000000000000444e-01,5.221399484653391229e-17
6.000000000000000000e+00,0.000000000000000000e+00,3.894791991140693632e-01
6.000000000000000000e+00,4.210526315789473589e-02,3.907237327376069658e-01
6.000000000000000000e+00,8.421052631578947179e-02,3.922290963639675221e-01
6.000000000000000000e+00,1.263157894736842146e-01,4.106971311715592599e-01
6.000000000000000000e+00,1.684210526315789436e-01,3.934365179814183766e-01
6.000000000000000000e+00,2.105263157894736725e-01,3.801920698012372091e-01
6.000000000000000000e+00,2.526315789473684292e-01,3.676080391912220913e-01
6.000000000000000000e+00,2.947368421052631304e-01,3.685954068598676914e-01
6.000000000000000000e+00,3.368421052631578871e-01,3.373180240302164901e-01
6.000000000000000000e+00,3.789473684210526438e-01,3.360692320425588409e-01
6.000000000000000000e+00,4.210526315789473450e-01,3.209078684714388729e-01
6.000000000000000000e+00,4.631578947368421018e-01,2.984017867791931011e-01
6.000000000000000000e+00,5.052631578947368585e-01,2.652691720413885013e-01
6.000000000000000000e+00,5.473684210526316152e-01,2.318387324685331208e-01
6.000000000000000000e+00,5.894736842105262609e-01,1.845395487602523032e-01
6.000000000000000000e+00,6.315789473684210176e-01,1.461497621736007335e-01
6.000000000000000000e+00,6.736842105263157743e-01,1.005548616185815841e-01
6.000000000000000000e+00,7.157894736842105310e-01,6.163526360191049630e-02
6.000000000000000000e+00,7.578947368421052877e-01,2.955716479481608830e-02
6.000000000000000000e+00,8.000000000000000444e-01,4.986421432012752929e-17
7.000000000000000000e+00,0.000000000000000000e+00,3.594476965184901229e-01
7.000000000000000000e+00,4.210526315789473589e-02,3.853178323799472116e-01
7.000000000000000000e+00,8.421052631578947179e-02,3.922003176576521200e-01
7.000000000000000000e+00,1.263157894736842146e-01,4.058487652706348481e-01
7.000000000000000000e+00,1.684210526315789436e-01,3.797155673907494089e-01
7.000000000000000000e+00,2.105263157894736725e-01,3.801022404503927588e-01
7.000000000000000000e+00,2.526315789473684292e-01,3.924492318022192450e-01
7.000000000000000000e+00,2.947368421052631304e-01,3.761258572846626902e-01
7.000000000000000000e+00,3.368421052631578871e-01,3.578865031325423329e-01
7.000000000000000000e+00,3.789473684210526438e-01,3.385906570331535526e-01
7.000000000000000000e+00,4.210526315789473450e-01,3.220080628117726329e-01
7.000000000000000000e+00,4.631578947368421018e-01,2.956721904850891369e-01
7.000000000000000000e+00,5.052631578947368585e-01,2.609308559818040996e-01
7.000000000000000000e+00,5.473684210526316152e-01,2.270588889055836224e-01
7.000000000000000000e+00,5.894736842105262609e-01,1.851188371132846677e-01
7.000000000000000000e+00,6.315789473684210176e-01,1.402789046113547544e-01
7.000000000000000000e+00,6.736842105263157743e-01,9.405385888568304487e-02
7.000000000000000000e+00,7.157894736842105310e-01,5.781154383068548563e-02
7.000000000000000000e+00,7.578947368421052877e-01,2.502332696273372459e-02
7.000000000000000000e+00,8.000000000000000444e-01,5.086816384780662257e-17
8.000000000000000000e+00,0.000000000000000000e+00,3.790058905291776581e-01
8.000000000000000000e+00,4.210526315789473589e-02,3.931419656924412531e-01
8.000000000000000000e+00,8.421052631578947179e-02,3.995156373896712187e-01
8.000000000000000000e+00,1.263157894736842146e-01,3.869722027611735005e-01
8.000000000000000000e+00,1.684210526315789436e-01,3.765662676009707277e-01
8.000000000000000000e+00,2.105263157894736725e-01,3.757448335338016143e-01
8.000000000000000000e+00,2.526315789473684292e-01,3.857496034567498011e-01
8.000000000000000000e+00,2.947368421052631304e-01,3.664458325062215360e-01
8.000000000000000000e+00,3.368421052631578871e-01,3.730124808704419204e-01
8.000000000000000000e+00,3.789473684210526438e-01,3.421371730276520085e-01
8.000000000000000000e+00,4.210526315789473450e-01,3.152610685344908736e-01
8.000000000000000000e+00,4.631578947368421018e-01,2.910452318271217753e-01
8.000000000000000000e+00,5.052631578947368585e-01,2.559375434318819087e-01
8.000000000000000000e+00,5.473684210526316152e-01,2.262647025980230597e-01
8.000000000000000000e+00,5.894736842105262609e-01,1.823204818447017872e-01
8.000000000000000000e+00,6.315789473684210176e-01,1.403068402442723128e-01
8.000000000000000000e+00,6.736842105263157743e-01,9.415500288272635188e-02
8.000000000000000000e+00,7.157894736842105310e-01,5.299089292273898022e-02
8.000000000000000000e+00,7.578947368421052877e-01,2.258994714455166142e-02
8.000000000000000000e+00,8.000000000000000444e-01,5.116532197924041811e-17
9.000000000000000000e+00,0.000000000000000000e+00,4.044349727303530040e-01
9.000000000000000000e+00,4.210526315789473589e-02,3.921873477492788251e-01
9.000000000000000000e+00,8.421052631578947179e-02,3.713230042234523798e-01
9.000000000000000000e+00,1.263157894736842146e-01,3.931564149310134981e-01
9.000000000000000000e+00,1.684210526315789436e-01,3.736168873629571174e-01
9.000000000000000000e+00,2.105263157894736725e-01,3.811473802125708854e-01
9.000000000000000000e+00,2.526315789473684292e-01,3.822396210461288524e-01
9.000000000000000000e+00,2.947368421052631304e-01,3.629481948614272646e-01
9.000000000000000000e+00,3.368421052631578871e-01,3.617084224605620069e-01
9.000000000000000000e+00,3.789473684210526438e-01,3.328456950597743491e-01
9.000000000000000000e+00,4.210526315789473450e-01,3.103444828549666301e-01
9.000000000000000000e+00,4.631578947368421018e-01,2.902177600365609123e-01
9.000000000000000000e+00,5.052631578947368585e-01,2.613171258347261050e-01
9.000000000000000000e+00,5.473684210526316152e-01,2.189806366083772993e-01
9.000000000000000000e+00,5.894736842105262609e-01,1.833766788742869080e-01
9.000000000000000000e+00,6.315789473684210176e-01,1.380841162995309346e-01
9.000000000000000000e+00,6.736842105263157743e-01,9.157184935357558231e-02
9.000000000000000000e+00,7.157894736842105310e-01,5.128108439567648918e-02
9.000000000000000000e+00,7.578947368421052877e-01,2.105725950461742255e-02
9.000000000000000000e+00,8.000000000000000444e-01,5.256405120196406712e-17
1.000000000000000000e+01,0.000000000000000000e+00,3.839685648068544843e-01
1.000000000000000000e+01,4.210526315789473589e-02,3.837502856170920129e-01
1.000000000000000000e+01,8.421052631578947179e-02,3.935645224856891833e-01
1.000000000000000000e+01,1.263157894736842146e-01,3.972611025745774738e-01
1.000000000000000000e+01,1.684210526315789436e-01,3.857057343102110458e-01
1.000000000000000000e+01,2.105263157894736725e-01,3.774242507497960197e-01
1.000000000000000000e+01,2.526315789473684292e-01,3.836657649631950995e-01
1.000000000000000000e+01,2.947368421052631304e-01,3.813292320128443547e-01
1.000000000000000000e+01,3.368421052631578871e-01,3.675602895764156219e-01
1.000000000000000000e+01,3.789473684210526438e-01,3.329436339554812663e-01
1.000000000000000000e+01,4.210526315789473450e-01,3.187324199264110480e-01
1.000000000000000000e+01,4.631578947368421018e-01,2.892260141814201324e-01
1.000000000000000000e+01,5.052631578947368585e-01,2.662683125035937848e-01
1.000000000000000000e+01,5.473684210526316152e-01,2.211060142779957827e-01
1.000000000000000000e+01,5.894736842105262609e-01,1.818618322455002878e-01
1.000000000000000000e+01,6.315789473684210176e-01,1.388848427420188436e-01
1.000000000000000000e+01,6.736842105263157743e-01,8.968664151252363215e-02
1.000000000000000000e+01,7.157894736842105310e-01,5.053871230218277832e-02
1.000000000000000000e+01,7.578947368421052877e-01,1.941567277003636641e-02
1.000000000000000000e+01,8.000000000000000444e-01,5.008602040057489573e-17
1.100000000000000000e+01,0.000000000000000000e+00,4.027317509215359026e-01
1.100000000000000000e+01,4.210526315789473589e-02,3.865935884197475025e-01
1.100000000000000000e+01,8.421052631578947179e-02,3.990445573478966779e-01
1.100000000000000000e+01,1.263157894736842146e-01,3.912066351634730932e-01
1.100000000000000000e+01,1.684210526315789436e-01,3.848680777142479692e-01
1.100000000000000000e+01,2.105263157894736725e-01,3.786047776843898260e-01
1.100000000000000000e+01,2.526315789473684292e-01,3.645347238838831938e-01
1.100000000000000000e+01,2.947368421052631304e-01,3.648333202597293656e-01
1.100000000000000000e+01,3.368421052631578871e-01,3.499894084370621661e-01
1.100000000000000000e+01,3.789473684210526438e-01,3.338144971373928627e-01
1.100000000000000000e+01,4.210526315789473450e-01,3.282199700207631410e-01
1.100000000000000000e+01,4.631578947368421018e-01,2.938632994977109503e-01
1.100000000000000000e+01,5.052631578947368585e-01,2.568454903719873395e-01
1.100000000000000000e+01,5.473684210526316152e-01,2.371725883895375309e-01
1.100000000000000000e+01,5.894736842105262609e-01,1.821422844374235295e-01
1.100000000000000000e+01,6.315789473684210176e-01,1.344982401579561948e-01
1.100000000000000000e+01,6.736842105263157743e-01,8.885525644509571774e-02
1.100000000000000000e+01,7.157894736842105310e-01,4.626357973130502954e-02
1.100000000000000000e+01,7.578947368421052877e-01,1.945262638722886767e-02
1.100000000000000000e+01,8.000000000000000444e-01,5.292424484770745510e-17
1.200000000000000000e+01,0.000000000000000000e+00,3.748326301128628302e-01
1.200000000000000000e+01,4.210526315789473589e-02,3.921329149143315540e-01
1.200000000000000000e+01,8.421052631578947179e-02,3.921089053767250476e-01
1.200000000000000000e+01,1.263157894736842146e-01,4.014575592739284549e-01
1.200000000000000000e+01,1.684210526315789436e-01,3.915594259001469180e-01
1.200000000000000000e+01,2.105263157894736725e-01,3.873315300427197516e-01
1.200000000000000000e+01,2.526315789473684292e-01,3.700754993677320970e-01
1.200000000000000000e+01,2.947368421052631304e-01,3.640916267640736947e-01
1.200000000000000000e+01,3.368421052631578871e-01,3.650195123212984782e-01
1.200000000000000000e+01,3.789473684210526438e-01,3.302304779226974962e-01
1.200000000000000000e+01,4.210526315789473450e-01,3.238611932784344338e-01
1.200000000000000000e+01,4.631578947368421018e-01,2.939303567255965310e-01
1.200000000000000000e+01,5.052631578947368585e-01,2.521614500964385885e-01
1.200000000000000000e+01,5.473684210526316152e-01,2.220936986053185236e-01
1.200000000000000000e+01,5.894736842105262609e-01,1.848242499222127189e-01
1.200000000000000000e+01,6.315789473684210176e-01,1.322804478931686178e-01
1.200000000000000000e+01,6.736842105263157743e-01,8.667517031537307071e-02
1.200000000000000000e+01,7.157894736842105310e-01,4.681743954672681896e-02
1.200000000000000000e+01,7.578947368421052877e-01,1.823266886297465056e-02
1.200000000000000000e+01,8.000000000000000444e-01,5.064541451146893748e-17
1.300000000000000000e+01,0.000000000000000000e+00,3.816652748952386043e-01
1.300000000000000000e+01,4.210526315789473589e-02,3.843716397398020401e-01
1.300000000000000000e+01,8.421052631578947179e-02,3.795945444404288383e-01
1.300000000000000000e+01,1.263157894736842146e-01,3.863654862869487783e-01
1.300000000000000000e+01,1.684210526315789436e-01,3.855147969343670766e-01
1.300000000000000000e+01,2.105263157894736725e-01,3.840917905037075641e-01
1.300000000000000000e+01,2.526315789473684292e-01,3.623797462712429751e-01
1.300000000000000000e+01,2.947368421052631304e-01,3.723131153995670184e-01
1.300000000000000000e+01,3.368421052631578871e-01,3.506374627572991787e-01
1.300000000000000000e+01,3.789473684210526438e-01,3.411300181656124475e-01
1.300000000000000000e+01,4.210526315789473450e-01,3.151719809891744828e-01
1.300000000000000000e+01,4.631578947368421018e-01,2.942667729783325359e-01
1.300000000000000000e+01,5.052631578947368585e-01,2.579370976111579061e-01
1.300000000000000000e+01,5.473684210526316152e-01,2.203884135484570628e-01
1.300000000000000000e+01,5.894736842105262609e-01,1.786319611235715199e-01
1.300000000000000000e+01,6.315789473684210176e-01,1.345477521378019570e-01
1.300000000000000000e+01,6.736842105263157743e-01,8.764210020450055594e-02
1.300000000000000000e+01,7.157894736842105310e-01,4.788985282931387810e-02
1.300000000000000000e+01,7.578947368421052877e-01,1.672618427983873363e-02
1.300000000000000000e+01,8.000000000000000444e-01,5.174589191381615017e-17
1.400000000000000000e+01,0.000000000000000000e+00,3.712669704492402301e-01
1.400000000000000000e+01,4.210526315789473589e-02,3.892216207517374960e-01
1.400000000000000000e+01,8.421052631578947179e-02,3.875868154367828056e-01
1.400000000000000000e+01,1.263157894736842146e-01,3.725070776445961185e-01
1.400000000000000000e+01,1.684210526315789436e-01,3.912353696282424020e-01
1.400000000000000000e+01,2.105263157894736725e-01,3.841542471565653760e-01
1.400000000000000000e+01,2.526315789473684292e-01,3.654287090137383620e-01
1.400000000000000000e+01,2.947368421052631304e-01,3.801461024242720477e-01
1.400000000000000000e+01,3.368421052631578871e-01,3.588552900910230159e-01
1.400000000000000000e+01,3.789473684210526438e-01,3.372127270201211724e-01
1.400000000000000000e+01,4.210526315789473450e-01,3.188487934579217198e-01
1.400000000000000000e+01,4.631578947368421018e-01,3.015906430445365327e-01
1.400000000000000000e+01,5.052631578947368585e-01,2.579025958726546275e-01
1.400000000000000000e+01,5.473684210526316152e-01,2.284925563214813826e-01
1.400000000000000000e+01,5.894736842105262609e-01,1.770833301933132375e-01
1.400000000000000000e+01,6.315789473684210176e-01,1.316407885722304105e-01
1.400000000000000000e+01,6.736842105263157743e-01,8.479858030722392526e-02
1.400000000000000000e+01,7.157894736842105310e-01,4.876497956349039320e-02
1.400000000000000000e+01,7.578947368421052877e-01,1.741109513653639820e-02
1.400000000000000000e+01,8.000000000000000444e-01,5.174888295655928301e-17
1.500000000000000000e+01,0.000000000000000000e+00,3.848482129460988332e-01
1.500000000000000000e+01,4.210526315789473589e-02,3.964928192637925397e-01
1.500000000000000000e+01,8.421052631578947179e-02,3.808239165569438089e-01
1.500000000000000000e+01,1.263157894736842146e-01,3.876618137690162058e-01
1.500000000000000000e+01,1.684210526315789436e-01,3.933186455782239355e-01
1.500000000000000000e+01,2.105263157894736725e-01,3.993071881852039984e-01
1.500000000000000000e+01,2.526315789473684292e-01,3.598961539498600759e-01
1.500000000000000000e+01,2.947368421052631304e-01,3.782560026479586668e-01
1.500000000000000000e+01,3.368421052631578871e-01,3.660216537054800656e-01
1.500000000000000000e+01,3.789473684210526438e-01,3.442589068295145438e-01
1.500000000000000000e+01,4.210526315789473450e-01,3.159478135585227498e-01
1.500000000000000000e+01,4.631578947368421018e-01,3.027088363322310016e-01
1.500000000000000000e+01,5.052631578947368585e-01,2.587167118609063343e-01
1.500000000000000000e+01,5.473684210526316152e-01,2.227648851575912969e-01
1.500000000000000000e+01,5.894736842105262609e-01,1.791501001018182271e-01
1.500000000000000000e+01,6.315789473684210176e-01,1.347268915252881893e-01
1.500000000000000000e+01,6.736842105263157743e-01,8.690020243650059539e-02
1.500000000000000000e+01,7.157894736842105310e-01,4.446754166904580419e-02
1.500000000000000000e+01,7.578947368421052877e-01,1.635873671984556382e-02
1.500000000000000000e+01,8.000000000000000444e-01,5.210372064357050724e-17
1.600000000000000000e+01,0.000000000000000000e+00,3.808212579883017423e-01
1.600000000000000000e+01,4.210526315789473589e-02,3.839897449579819932e-01
1.600000000000000000e+01,8.421052631578947179e-02,3.852658022287969164e-01
1.600000000000000000e+01,1.263157894736842146e-01,3.954422431117997627e-01
1.600000000000000000e+01,1.684210526315789436e-01,3.915640968347083861e-01
1.600000000000000000e+01,2.105263157894736725e-01,3.816302409146480334e-01
1.600000000000000000e+01,2.526315789473684292e-01,3.747094803181379441e-01
1.600000000000000000e+01,2.947368421052631304e-01,3.702330557597142136e-01
1.600000000000000000e+01,3.368421052631578871e-01,3.461021717261290598e-01
1.600000000000000000e+01,3.789473684210526438e-01,3.345387284392324356e-01
1.600000000000000000e+01,4.210526315789473450e-01,3.173321536997735226e-01
1.600000000000000000e+01,4.631578947368421018e-01,2.966178888632391986e-01
1.600000000000000000e+01,5.052631578947368585e-01,2.603274183339305825e-01
1.600000000000000000e+01,5.473684210526316152e-01,2.232433357661825490e-01
1.600000000000000000e+01,5.894736842105262609e-01,1.784492980110986560e-01
1.600000000000000000e+01,6.315789473684210176e-01,1.331419750747271646e-01
1.600000000000000000e+01,6.736842105263157743e-01,8.368371922344566838e-02
1.600000000000000000e+01,7.157894736842105310e-01,4.614934973807829216e-02
1.600000000000000000e+01,7.578947368421052877e-01,1.639685458339344010e-02
1.600000000000000000e+01,8.000000000000000444e-01,5.150485615258716549e-17
1.700000000000000000e+01,0.000000000000000000e+00,3.775460910122997449e-01
1.700000000000000000e+01,4.210526315789473589e-02,4.022826886534993096e-01
1.700000000000000000e+01,8.421052631578947179e-02,3.847339040372671493e-01
1.700000000000000000e+01,1.263157894736842146e-01,3.882413519718413975e-01
1.700000000000000000e+01,1.684210526315789436e-01,3.870644731302010921e-01
1.700000000000000000e+01,2.105263157894736725e-01,3.852533411688489062e-01
1.700000000000000000e+01,2.526315789473684292e-01,3.801723250607524918e-01
1.700000000000000000e+01,2.947368421052631304e-01,3.641050972447150702e-01
1.700000000000000000e+01,3.368421052631578871e-01,3.475667110886319633e-01
1.700000000000000000e+01,3.789473684210526438e-01,3.298240062448712928e-01
1.700000000000000000e+01,4.210526315789473450e-01,3.227759025275602767e-01
1.700000000000000000e+01,4.631578947368421018e-01,2.838422555324848773e-01
1.700000000000000000e+01,5.052631578947368585e-01,2.675313997558295132e-01
1.700000000000000000e+01,5.473684210526316152e-01,2.161030698682669948e-01
1.700000000000000000e+01,5.894736842105262609e-01,1.756134881586638441e-01
1.700000000000000000e+01,6.315789473684210176e-01,1.334904991169454380e-01
1.700000000000000000e+01,6.736842105263157743e-01,8.623478873696405200e-02
1.700000000000000000e+01,7.157894736842105310e-01,4.524667771799845140e-02
1.700000000000000000e+01,7.578947368421052877e-01,1.652630577100813042e-02
1.700000000000000000e+01,8.000000000000000444e-01,5.160739457305009650e-17
1.800000000000000000e+01,0.000000000000000000e+00,3.956753679218933950e-01
1.800000000000000000e+01,4.210526315789473589e-02,4.000119289726521421e-01
1.800000000000000000e+01,8.421052631578947179e-02,3.901276102632403320e-01
1.800000000000000000e+01,1.263157894736842146e-01,3.840250010325699792e-01
1.800000000000000000e+01,1.684210526315789436e-01,3.825746763866028632e-01
1.800000000000000000e+01,2.105263157894736725e-01,3.963734649933243759e-01
1.800000000000000000e+01,2.526315789473684292e-01,3.896521451304671979e-01
1.800000000000000000e+01,2.947368421052631304e-01,3.681655342169777856e-01
1.800000000000000000e+01,3.368421052631578871e-01,3.514744646788886540e-01
1.800000000000000000e+01,3.789473684210526438e-01,3.300250965544747617e-01
1.800000000000000000e+01,4.210526315789473450e-01,3.275313841334288600e-01
1.800000000000000000e+01,4.631578947368421018e-01,2.982760876802933447e-01
1.800000000000000000e+01,5.052631578947368585e-01,2.549503887741565444e-01
1.800000000000000000e+01,5.473684210526316152e-01,2.166247234844746461e-01
1.800000000000000000e+01,5.894736842105262609e-01,1.809037839326536334e-01
1.800000000000000000e+01,6.315789473684210176e-01,1.336498305698078926e-01
1.800000000000000000e+01,6.736842105263157743e-01,8.641555855734789349e-02
1.800000000000000000e+01,7.157894736842105310e-01,4.430376579779014834e-02
1.800000000000000000e+01,7.578947368421052877e-01,1.680389146754876495e-02
1.800000000000000000e+01,8.000000000000000444e-01,5.334040500959393137e-17
1.900000000000000000e+01,0.000000000000000000e+00,3.828325651229524951e-01
1.900000000000000000e+01,4.210526315789473589e-02,3.861135934038290585e-01
1.900000000000000000e+01,8.421052631578947179e-02,4.004787167425052918e-01
1.900000000000000000e+01,1.263157894736842146e-01,3.886409083300175205e-01
1.900000000000000000e+01,1.684210526315789436e-01,3.872317902484209151e-01
1.900000000000000000e+01,2.105263157894736725e-01,3.897876753735055044e-01
1.900000000000000000e+01,2.526315789473684292e-01,3.786830622410416458e-01
1.900000000000000000e+01,2.947368421052631304e-01,3.514874666237680634e-01
1.900000000000000000e+01,3.368421052631578871e-01,3.628729956354563857e-01
1.900000000000000000e+01,3.789473684210526438e-01,3.433124605948613128e-01
1.900000000000000000e+01,4.210526315789473450e-01,3.209130379410722322e-01
1.900000000000000000e+01,4.631578947368421018e-01,2.914753346477578777e-01
1.900000000000000000e+01,5.052631578947368585e-01,2.663302781525836993e-01
1.900000000000000000e+01,5.473684210526316152e-01,2.265694828181161191e-01
1.900000000000000000e+01,5.894736842105262609e-01,1.763251536969623334e-01
1.900000000000000000e+01,6.315789473684210176e-01,1.345876576198258845e-01
1.900000000000000000e+01,6.736842105263157743e-01,8.502898090457416957e-02
1.900000000000000000e+01,7.157894736842105310e-01,4.462024132174678692e-02
1.900000000000000000e+01,7.578947368421052877e-01,1.633490797334106320e-02
1.900000000000000000e+01,8.000000000000000444e-01,5.377915994475574328e-17
2.000000000000000000e+01,0.000000000000000000e+00,3.960432078934871813e-01
2.000000000000000000e+01,4.210526315789473589e-02,4.080018787742187847e-01
2.000000000000000000e+01,8.421052631578947179e-02,3.888578206284453720e-01
2.000000000000000000e+01,1.263157894736842146e-01,3.911713175511644658e-01
2.000000000000000000e+01,1.684210526315789436e-01,3.893524316022973220e-01
2.000000000000000000e+01,2.105263157894736725e-01,3.888133712783641838e-01
2.000000000000000000e+01,2.526315789473684292e-01,3.613998304665116956e-01
2.000000000000000000e+01,2.947368421052631304e-01,3.682722155112645446e-01
2.000000000000000000e+01,3.368421052631578871e-01,3.654289527360305989e-01
2.000000000000000000e+01,3.789473684210526438e-01,3.369346328910763910e-01
2.000000000000000000e+01,4.210526315789473450e-01,3.348973491227832944e-01
2.000000000000000000e+01,4.631578947368421018e-01,3.015779105657817039e-01
2.000000000000000000e+01,5.052631578947368585e-01,2.666532146445119711e-01
2.000000000000000000e+01,5.473684210526316152e-01,2.263943674171987330e-01
2.000000000000000000e+01,5.894736842105262609e-01,1.790948584988684145e-01
2.000000000000000000e+01,6.315789473684210176e-01,1.303158899392025671e-01
2.000000000000000000e+01,6.736842105263157743e-01,8.729056515682286077e-02
2.000000000000000000e+01,7.157894736842105310e-01,4.630927749507897373e-02
2.000000000000000000e+01,7.578947368421052877e-01,1.660919332221173078e-02
2.000000000000000000e+01,8.000000000000000444e-01,5.460224286601987885e-17
2.100000000000000000e+01,0.000000000000000000e+00,3.985280120641703783e-01
2.100000000000000000e+01,4.210526315789473589e-02,3.808770786119586860e-01
2.100000000000000000e+01,8.421052631578947179e-02,4.019515240978705495e-01
2.100000000000000000e+01,1.263157894736842146e-01,4.031068728360884812e-01
2.100000000000000000e+01,1.684210526315789436e-01,3.909709564657698477e-01
2.100000000000000000e+01,2.105263157894736725e-01,3.889181515874519102e-01
2.100000000000000000e+01,2.526315789473684292e-01,3.767738415167362076e-01
2.100000000000000000e+01,2.947368421052631304e-01,3.635545697972119017e-01
2.100000000000000000e+01,3.368421052631578871e-01,3.467232232899177258e-01
2.100000000000000000e+01,3.789473684210526438e-01,3.364793193032500906e-01
2.100000000000000000e+01,4.210526315789473450e-01,3.193306796988846785e-01
2.100000000000000000e+01,4.631578947368421018e-01,2.999486901639377701e-01
2.100000000000000000e+01,5.052631578947368585e-01,2.563617490012651823e-01
2.100000000000000000e+01,5.473684210526316152e-01,2.169109537669476617e-01
2.100000000000000000e+01,5.894736842105262609e-01,1.745639572314472421e-01
2.100000000000000000e+01,6.315789473684210176e-01,1.330369409273327030e-01
2.100000000000000000e+01,6.736842105263157743e-01,8.334270772230695234e-02
2.100000000000000000e+01,7.157894736842105310e-01,4.616913010691423708e-02
2.100000000000000000e+01,7.578947368421052877e-01,1.644953894861746202e-02
2.100000000000000000e+01,8.000000000000000444e-01,5.005501221844178550e-17


==> figures/d_micro_alpha=0.0.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,9.777933887872521934e-01
1.000000000000000000e+00,5.263157894736841813e-02,9.421264361611686455e-01
1.000000000000000000e+00,1.052631578947368363e-01,9.267685124586333423e-01
1.000000000000000000e+00,1.578947368421052544e-01,9.280501848053718250e-01
1.000000000000000000e+00,2.105263157894736725e-01,9.052080181160061523e-01
1.000000000000000000e+00,2.631578947368420907e-01,8.831576726487502249e-01
1.000000000000000000e+00,3.157894736842105088e-01,8.732452516291715483e-01
1.000000000000000000e+00,3.684210526315789269e-01,8.567441354892993965e-01
1.000000000000000000e+00,4.210526315789473450e-01,8.595025266542033471e-01
1.000000000000000000e+00,4.736842105263157632e-01,8.519085908032578702e-01
1.000000000000000000e+00,5.263157894736841813e-01,8.322114063015555452e-01
1.000000000000000000e+00,5.789473684210526550e-01,8.204902943180418795e-01
1.000000000000000000e+00,6.315789473684210176e-01,8.171531502010906944e-01
1.000000000000000000e+00,6.842105263157893802e-01,8.209940125243715414e-01
1.000000000000000000e+00,7.368421052631578538e-01,8.014072436743364669e-01
1.000000000000000000e+00,7.894736842105263275e-01,7.911996396531933984e-01
1.000000000000000000e+00,8.421052631578946901e-01,7.648574789129005680e-01
1.000000000000000000e+00,8.947368421052630527e-01,7.071485174468248314e-01
1.000000000000000000e+00,9.473684210526315264e-01,5.245006414667316985e-01
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,7.628919933071768300e-01
2.000000000000000000e+00,5.263157894736841813e-02,7.385648868522708410e-01
2.000000000000000000e+00,1.052631578947368363e-01,7.294154767332634570e-01
2.000000000000000000e+00,1.578947368421052544e-01,7.394437403396099118e-01
2.000000000000000000e+00,2.105263157894736725e-01,7.353624501414052217e-01
2.000000000000000000e+00,2.631578947368420907e-01,7.359161719705518134e-01
2.000000000000000000e+00,3.157894736842105088e-01,7.380055690571516447e-01
2.000000000000000000e+00,3.684210526315789269e-01,7.339957229143901918e-01
2.000000000000000000e+00,4.210526315789473450e-01,7.526005237727142472e-01
2.000000000000000000e+00,4.736842105263157632e-01,7.438311191864328542e-01
2.000000000000000000e+00,5.263157894736841813e-01,7.324998241833962087e-01
2.000000000000000000e+00,5.789473684210526550e-01,7.279215586094591739e-01
2.000000000000000000e+00,6.315789473684210176e-01,7.267930483053259838e-01
2.000000000000000000e+00,6.842105263157893802e-01,7.218133603194404335e-01
2.000000000000000000e+00,7.368421052631578538e-01,7.030947821561757127e-01
2.000000000000000000e+00,7.894736842105263275e-01,6.902381034970787033e-01
2.000000000000000000e+00,8.421052631578946901e-01,6.617258187220739218e-01
2.000000000000000000e+00,8.947368421052630527e-01,6.130640690032918005e-01
2.000000000000000000e+00,9.473684210526315264e-01,4.871111972512093824e-01
2.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,9.756585029214027704e-01
3.000000000000000000e+00,5.263157894736841813e-02,9.562624673301576284e-01
3.000000000000000000e+00,1.052631578947368363e-01,9.567461902146657815e-01
3.000000000000000000e+00,1.578947368421052544e-01,9.279026521933826377e-01
3.000000000000000000e+00,2.105263157894736725e-01,9.215970483872780727e-01
3.000000000000000000e+00,2.631578947368420907e-01,8.918438165554247732e-01
3.000000000000000000e+00,3.157894736842105088e-01,8.787949830824043351e-01
3.000000000000000000e+00,3.684210526315789269e-01,8.478828395633668524e-01
3.000000000000000000e+00,4.210526315789473450e-01,8.145832400309821475e-01
3.000000000000000000e+00,4.736842105263157632e-01,7.689532946393932145e-01
3.000000000000000000e+00,5.263157894736841813e-01,7.618181579142283555e-01
3.000000000000000000e+00,5.789473684210526550e-01,7.384060341896380164e-01
3.000000000000000000e+00,6.315789473684210176e-01,7.105336572612475088e-01
3.000000000000000000e+00,6.842105263157893802e-01,6.941589483403607375e-01
3.000000000000000000e+00,7.368421052631578538e-01,6.634163404349003867e-01
3.000000000000000000e+00,7.894736842105263275e-01,6.344427060512347616e-01
3.000000000000000000e+00,8.421052631578946901e-01,6.061404304492119532e-01
3.000000000000000000e+00,8.947368421052630527e-01,5.629179279875961006e-01
3.000000000000000000e+00,9.473684210526315264e-01,4.596896210546299044e-01
3.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,9.498956126646820319e-01
4.000000000000000000e+00,5.263157894736841813e-02,9.677635528886066041e-01
4.000000000000000000e+00,1.052631578947368363e-01,9.740650591332438157e-01
4.000000000000000000e+00,1.578947368421052544e-01,9.721786119038676732e-01
4.000000000000000000e+00,2.105263157894736725e-01,9.515895454862525193e-01
4.000000000000000000e+00,2.631578947368420907e-01,9.683723880674106610e-01
4.000000000000000000e+00,3.157894736842105088e-01,9.546498671493194310e-01
4.000000000000000000e+00,3.684210526315789269e-01,9.505173143966797467e-01
4.000000000000000000e+00,4.210526315789473450e-01,9.477432029870501706e-01
4.000000000000000000e+00,4.736842105263157632e-01,9.098696917885010782e-01
4.000000000000000000e+00,5.263157894736841813e-01,9.158628932186801963e-01
4.000000000000000000e+00,5.789473684210526550e-01,8.434236978011971919e-01
4.000000000000000000e+00,6.315789473684210176e-01,8.191786363123300108e-01
4.000000000000000000e+00,6.842105263157893802e-01,7.796648697054492372e-01
4.000000000000000000e+00,7.368421052631578538e-01,7.142963394138638344e-01
4.000000000000000000e+00,7.894736842105263275e-01,6.771449864368133120e-01
4.000000000000000000e+00,8.421052631578946901e-01,6.283910587968971617e-01
4.000000000000000000e+00,8.947368421052630527e-01,5.655122633922188280e-01
4.000000000000000000e+00,9.473684210526315264e-01,4.630520228139868300e-01
4.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,9.698231386320046443e-01
5.000000000000000000e+00,5.263157894736841813e-02,9.574018078590373904e-01
5.000000000000000000e+00,1.052631578947368363e-01,9.736918373367686730e-01
5.000000000000000000e+00,1.578947368421052544e-01,9.542507349592694865e-01
5.000000000000000000e+00,2.105263157894736725e-01,9.787114889279410201e-01
5.000000000000000000e+00,2.631578947368420907e-01,9.649812913120391356e-01
5.000000000000000000e+00,3.157894736842105088e-01,9.498706201177453678e-01
5.000000000000000000e+00,3.684210526315789269e-01,9.613132567054192279e-01
5.000000000000000000e+00,4.210526315789473450e-01,9.553230131670819025e-01
5.000000000000000000e+00,4.736842105263157632e-01,9.530099097275660514e-01
5.000000000000000000e+00,5.263157894736841813e-01,9.389399401437082959e-01
5.000000000000000000e+00,5.789473684210526550e-01,9.404139861111605603e-01
5.000000000000000000e+00,6.315789473684210176e-01,9.101305493457517715e-01
5.000000000000000000e+00,6.842105263157893802e-01,8.589676791083474816e-01
5.000000000000000000e+00,7.368421052631578538e-01,8.267181970461887630e-01
5.000000000000000000e+00,7.894736842105263275e-01,7.527057700385151318e-01
5.000000000000000000e+00,8.421052631578946901e-01,6.686003046380004644e-01
5.000000000000000000e+00,8.947368421052630527e-01,5.820869815366848110e-01
5.000000000000000000e+00,9.473684210526315264e-01,4.735233171160503352e-01
5.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,9.683989773914427612e-01
6.000000000000000000e+00,5.263157894736841813e-02,9.543809673493388601e-01
6.000000000000000000e+00,1.052631578947368363e-01,9.655329803980789993e-01
6.000000000000000000e+00,1.578947368421052544e-01,9.683973740928754070e-01
6.000000000000000000e+00,2.105263157894736725e-01,9.715115994821176271e-01
6.000000000000000000e+00,2.631578947368420907e-01,9.726331456359839089e-01
6.000000000000000000e+00,3.157894736842105088e-01,9.620346231153518168e-01
6.000000000000000000e+00,3.684210526315789269e-01,9.582043075499415696e-01
6.000000000000000000e+00,4.210526315789473450e-01,9.605142586002431981e-01
6.000000000000000000e+00,4.736842105263157632e-01,9.542158259359712069e-01
6.000000000000000000e+00,5.263157894736841813e-01,9.635832459895092850e-01
6.000000000000000000e+00,5.789473684210526550e-01,9.501974446054557433e-01
6.000000000000000000e+00,6.315789473684210176e-01,9.500284800195573087e-01
6.000000000000000000e+00,6.842105263157893802e-01,9.084161297601351936e-01
6.000000000000000000e+00,7.368421052631578538e-01,8.890727644955844777e-01
6.000000000000000000e+00,7.894736842105263275e-01,8.194522901727850916e-01
6.000000000000000000e+00,8.421052631578946901e-01,7.352039746381974217e-01
6.000000000000000000e+00,8.947368421052630527e-01,6.158823421379058249e-01
6.000000000000000000e+00,9.473684210526315264e-01,4.982063816619738961e-01
6.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,9.626886753607097891e-01
7.000000000000000000e+00,5.263157894736841813e-02,9.627984945495360325e-01
7.000000000000000000e+00,1.052631578947368363e-01,9.720657388043297820e-01
7.000000000000000000e+00,1.578947368421052544e-01,9.621596687122122571e-01
7.000000000000000000e+00,2.105263157894736725e-01,9.711346308502196711e-01
7.000000000000000000e+00,2.631578947368420907e-01,9.561419098434399411e-01
7.000000000000000000e+00,3.157894736842105088e-01,9.535533442816698235e-01
7.000000000000000000e+00,3.684210526315789269e-01,9.690307878326169799e-01
7.000000000000000000e+00,4.210526315789473450e-01,9.671905157768408978e-01
7.000000000000000000e+00,4.736842105263157632e-01,9.708497656201735548e-01
7.000000000000000000e+00,5.263157894736841813e-01,9.667727649965670578e-01
7.000000000000000000e+00,5.789473684210526550e-01,9.557451255293349934e-01
7.000000000000000000e+00,6.315789473684210176e-01,9.454758487189975913e-01
7.000000000000000000e+00,6.842105263157893802e-01,9.345796863161829338e-01
7.000000000000000000e+00,7.368421052631578538e-01,9.227894538217170650e-01
7.000000000000000000e+00,7.894736842105263275e-01,8.851543796670870989e-01
7.000000000000000000e+00,8.421052631578946901e-01,7.921032836310325509e-01
7.000000000000000000e+00,8.947368421052630527e-01,6.780039970377110814e-01
7.000000000000000000e+00,9.473684210526315264e-01,5.150886109330932161e-01
7.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,9.641841297878611661e-01
8.000000000000000000e+00,5.263157894736841813e-02,9.535102244186183240e-01
8.000000000000000000e+00,1.052631578947368363e-01,9.571411166743164500e-01
8.000000000000000000e+00,1.578947368421052544e-01,9.669308102558266116e-01
8.000000000000000000e+00,2.105263157894736725e-01,9.651060717942209211e-01
8.000000000000000000e+00,2.631578947368420907e-01,9.596463938851140796e-01
8.000000000000000000e+00,3.157894736842105088e-01,9.474343601597421394e-01
8.000000000000000000e+00,3.684210526315789269e-01,9.911748569946787768e-01
8.000000000000000000e+00,4.210526315789473450e-01,9.524057194027354400e-01
8.000000000000000000e+00,4.736842105263157632e-01,9.531048716332429782e-01
8.000000000000000000e+00,5.263157894736841813e-01,9.680790625439641417e-01
8.000000000000000000e+00,5.789473684210526550e-01,9.573685005775749435e-01
8.000000000000000000e+00,6.315789473684210176e-01,9.462936366916767650e-01
8.000000000000000000e+00,6.842105263157893802e-01,9.657974393730295315e-01
8.000000000000000000e+00,7.368421052631578538e-01,9.322674994928304981e-01
8.000000000000000000e+00,7.894736842105263275e-01,9.139503676024922640e-01
8.000000000000000000e+00,8.421052631578946901e-01,8.268654477481967024e-01
8.000000000000000000e+00,8.947368421052630527e-01,6.988853777466521588e-01
8.000000000000000000e+00,9.473684210526315264e-01,5.478631716024348064e-01
8.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,9.847174159826573847e-01
9.000000000000000000e+00,5.263157894736841813e-02,9.600524149328543144e-01
9.000000000000000000e+00,1.052631578947368363e-01,1.000000000000000000e+00
9.000000000000000000e+00,1.578947368421052544e-01,9.644291565432093760e-01
9.000000000000000000e+00,2.105263157894736725e-01,9.680707437824658257e-01
9.000000000000000000e+00,2.631578947368420907e-01,9.686757991200309892e-01
9.000000000000000000e+00,3.157894736842105088e-01,9.650644748998475908e-01
9.000000000000000000e+00,3.684210526315789269e-01,9.581384255754156198e-01
9.000000000000000000e+00,4.210526315789473450e-01,9.831820997099579573e-01
9.000000000000000000e+00,4.736842105263157632e-01,9.847282405114082815e-01
9.000000000000000000e+00,5.263157894736841813e-01,9.632152050221440831e-01
9.000000000000000000e+00,5.789473684210526550e-01,9.686984726701560744e-01
9.000000000000000000e+00,6.315789473684210176e-01,9.840887267221769541e-01
9.000000000000000000e+00,6.842105263157893802e-01,9.615388334476768772e-01
9.000000000000000000e+00,7.368421052631578538e-01,9.447250612803792524e-01
9.000000000000000000e+00,7.894736842105263275e-01,9.288214612185858865e-01
9.000000000000000000e+00,8.421052631578946901e-01,8.604229057961778615e-01
9.000000000000000000e+00,8.947368421052630527e-01,7.495270614230385986e-01
9.000000000000000000e+00,9.473684210526315264e-01,5.599078774460436447e-01
9.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00,9.696616457276502343e-01
1.000000000000000000e+01,5.263157894736841813e-02,9.654994370554711436e-01
1.000000000000000000e+01,1.052631578947368363e-01,9.704034777406610468e-01
1.000000000000000000e+01,1.578947368421052544e-01,9.464338822210626168e-01
1.000000000000000000e+01,2.105263157894736725e-01,9.623082491212449074e-01
1.000000000000000000e+01,2.631578947368420907e-01,9.605393544554373664e-01
1.000000000000000000e+01,3.157894736842105088e-01,9.534088003028295955e-01
1.000000000000000000e+01,3.684210526315789269e-01,9.592445241152539603e-01
1.000000000000000000e+01,4.210526315789473450e-01,9.622236326224206104e-01
1.000000000000000000e+01,4.736842105263157632e-01,9.595778817600261190e-01
1.000000000000000000e+01,5.263157894736841813e-01,9.551145705857092549e-01
1.000000000000000000e+01,5.789473684210526550e-01,9.553212415299692228e-01
1.000000000000000000e+01,6.315789473684210176e-01,9.626488504183683403e-01
1.000000000000000000e+01,6.842105263157893802e-01,9.547573271998314182e-01
1.000000000000000000e+01,7.368421052631578538e-01,9.559824319693042138e-01
1.000000000000000000e+01,7.894736842105263275e-01,9.378161556243950203e-01
1.000000000000000000e+01,8.421052631578946901e-01,8.950544704459758583e-01
1.000000000000000000e+01,8.947368421052630527e-01,7.920536574979504252e-01
1.000000000000000000e+01,9.473684210526315264e-01,5.959203571913812558e-01
1.000000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00,9.737613951453640837e-01
1.100000000000000000e+01,5.263157894736841813e-02,9.560019242332237210e-01
1.100000000000000000e+01,1.052631578947368363e-01,9.576391369508154838e-01
1.100000000000000000e+01,1.578947368421052544e-01,9.599817547498455950e-01
1.100000000000000000e+01,2.105263157894736725e-01,9.747662944906544391e-01
1.100000000000000000e+01,2.631578947368420907e-01,9.684441306622462164e-01
1.100000000000000000e+01,3.157894736842105088e-01,9.870186795556350479e-01
1.100000000000000000e+01,3.684210526315789269e-01,9.590532889826745011e-01
1.100000000000000000e+01,4.210526315789473450e-01,9.647823067805499919e-01
1.100000000000000000e+01,4.736842105263157632e-01,9.725047519856436784e-01
1.100000000000000000e+01,5.263157894736841813e-01,9.698021065279281983e-01
1.100000000000000000e+01,5.789473684210526550e-01,9.695162177804035331e-01
1.100000000000000000e+01,6.315789473684210176e-01,9.711627693218641832e-01
1.100000000000000000e+01,6.842105263157893802e-01,9.542342130786481968e-01
1.100000000000000000e+01,7.368421052631578538e-01,9.548171683012843802e-01
1.100000000000000000e+01,7.894736842105263275e-01,9.483531664669476724e-01
1.100000000000000000e+01,8.421052631578946901e-01,9.100805062077914620e-01
1.100000000000000000e+01,8.947368421052630527e-01,8.288660236156347727e-01
1.100000000000000000e+01,9.473684210526315264e-01,6.192495204286738719e-01
1.100000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00,9.757468000373641370e-01
1.200000000000000000e+01,5.263157894736841813e-02,9.700869849650738397e-01
1.200000000000000000e+01,1.052631578947368363e-01,9.786567984628986583e-01
1.200000000000000000e+01,1.578947368421052544e-01,9.736833515154258434e-01
1.200000000000000000e+01,2.105263157894736725e-01,9.688768387746620192e-01
1.200000000000000000e+01,2.631578947368420907e-01,9.727177830429123429e-01
1.200000000000000000e+01,3.157894736842105088e-01,9.645042106523605829e-01
1.200000000000000000e+01,3.684210526315789269e-01,9.785669632718153599e-01
1.200000000000000000e+01,4.210526315789473450e-01,9.579780904092685123e-01
1.200000000000000000e+01,4.736842105263157632e-01,9.675683052852653843e-01
1.200000000000000000e+01,5.263157894736841813e-01,9.675644441557520459e-01
1.200000000000000000e+01,5.789473684210526550e-01,9.651060479469512066e-01
1.200000000000000000e+01,6.315789473684210176e-01,9.698893306436709993e-01
1.200000000000000000e+01,6.842105263157893802e-01,9.883625664163576685e-01
1.200000000000000000e+01,7.368421052631578538e-01,9.703510715030109202e-01
1.200000000000000000e+01,7.894736842105263275e-01,9.581619504097276252e-01
1.200000000000000000e+01,8.421052631578946901e-01,9.345369240023484458e-01
1.200000000000000000e+01,8.947368421052630527e-01,8.373344472645173342e-01
1.200000000000000000e+01,9.473684210526315264e-01,6.319024478106957110e-01
1.200000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00,9.534683442006465226e-01
1.300000000000000000e+01,5.263157894736841813e-02,9.523549444456483881e-01
1.300000000000000000e+01,1.052631578947368363e-01,9.774729832031894272e-01
1.300000000000000000e+01,1.578947368421052544e-01,9.827617815072209329e-01
1.300000000000000000e+01,2.105263157894736725e-01,9.551429185469197947e-01
1.300000000000000000e+01,2.631578947368420907e-01,9.722303037535499071e-01
1.300000000000000000e+01,3.157894736842105088e-01,9.699341606150089223e-01
1.300000000000000000e+01,3.684210526315789269e-01,9.636424114957945486e-01
1.300000000000000000e+01,4.210526315789473450e-01,9.640266344428429779e-01
1.300000000000000000e+01,4.736842105263157632e-01,9.520752170334937370e-01
1.300000000000000000e+01,5.263157894736841813e-01,9.517110084346377397e-01
1.300000000000000000e+01,5.789473684210526550e-01,9.504947085383068650e-01
1.300000000000000000e+01,6.315789473684210176e-01,9.599632921834799770e-01
1.300000000000000000e+01,6.842105263157893802e-01,9.635210957968878276e-01
1.300000000000000000e+01,7.368421052631578538e-01,9.571745879105245658e-01
1.300000000000000000e+01,7.894736842105263275e-01,9.662289759949171941e-01
1.300000000000000000e+01,8.421052631578946901e-01,9.310911002141223358e-01
1.300000000000000000e+01,8.947368421052630527e-01,8.711255096233260220e-01
1.300000000000000000e+01,9.473684210526315264e-01,6.631561035563741102e-01
1.300000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00,9.645488960184218641e-01
1.400000000000000000e+01,5.263157894736841813e-02,9.769076507197191894e-01
1.400000000000000000e+01,1.052631578947368363e-01,9.544383857911564739e-01
1.400000000000000000e+01,1.578947368421052544e-01,9.519060955456926099e-01
1.400000000000000000e+01,2.105263157894736725e-01,9.751203467323620311e-01
1.400000000000000000e+01,2.631578947368420907e-01,9.646148405560616146e-01
1.400000000000000000e+01,3.157894736842105088e-01,9.641087510397344795e-01
1.400000000000000000e+01,3.684210526315789269e-01,9.530259551143734909e-01
1.400000000000000000e+01,4.210526315789473450e-01,9.676103816599085361e-01
1.400000000000000000e+01,4.736842105263157632e-01,9.605196864173679572e-01
1.400000000000000000e+01,5.263157894736841813e-01,9.680989478231856182e-01
1.400000000000000000e+01,5.789473684210526550e-01,9.743933692721236106e-01
1.400000000000000000e+01,6.315789473684210176e-01,9.664584366209598709e-01
1.400000000000000000e+01,6.842105263157893802e-01,9.495871494903549426e-01
1.400000000000000000e+01,7.368421052631578538e-01,9.622504574209650441e-01
1.400000000000000000e+01,7.894736842105263275e-01,9.549553465998167345e-01
1.400000000000000000e+01,8.421052631578946901e-01,9.633416107339966006e-01
1.400000000000000000e+01,8.947368421052630527e-01,9.016010895549957382e-01
1.400000000000000000e+01,9.473684210526315264e-01,6.943637706543713817e-01
1.400000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00,9.553151841607598893e-01
1.500000000000000000e+01,5.263157894736841813e-02,9.797471048130418358e-01
1.500000000000000000e+01,1.052631578947368363e-01,9.644234081428072480e-01
1.500000000000000000e+01,1.578947368421052544e-01,9.624582837022823689e-01
1.500000000000000000e+01,2.105263157894736725e-01,9.724041567160033317e-01
1.500000000000000000e+01,2.631578947368420907e-01,9.667429854010974877e-01
1.500000000000000000e+01,3.157894736842105088e-01,9.722044253956481086e-01
1.500000000000000000e+01,3.684210526315789269e-01,9.462176370712591655e-01
1.500000000000000000e+01,4.210526315789473450e-01,9.558097421399577298e-01
1.500000000000000000e+01,4.736842105263157632e-01,9.640300233282410591e-01
1.500000000000000000e+01,5.263157894736841813e-01,9.582567812713811417e-01
1.500000000000000000e+01,5.789473684210526550e-01,9.821870484200042606e-01
1.500000000000000000e+01,6.315789473684210176e-01,9.658220750738040206e-01
1.500000000000000000e+01,6.842105263157893802e-01,9.610205293832169149e-01
1.500000000000000000e+01,7.368421052631578538e-01,9.579710844046933627e-01
1.500000000000000000e+01,7.894736842105263275e-01,9.592017146046692977e-01
1.500000000000000000e+01,8.421052631578946901e-01,9.421100396952726275e-01
1.500000000000000000e+01,8.947368421052630527e-01,8.871478867853891392e-01
1.500000000000000000e+01,9.473684210526315264e-01,7.143493193212806514e-01
1.500000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00,9.710890144600818896e-01
1.600000000000000000e+01,5.263157894736841813e-02,9.761085697370099901e-01
1.600000000000000000e+01,1.052631578947368363e-01,9.679388792022345367e-01
1.600000000000000000e+01,1.578947368421052544e-01,9.807595259447731140e-01
1.600000000000000000e+01,2.105263157894736725e-01,9.676081339168314255e-01
1.600000000000000000e+01,2.631578947368420907e-01,9.657491564476576862e-01
1.600000000000000000e+01,3.157894736842105088e-01,9.824149627151972375e-01
1.600000000000000000e+01,3.684210526315789269e-01,9.673901994326778997e-01
1.600000000000000000e+01,4.210526315789473450e-01,9.614528512159082885e-01
1.600000000000000000e+01,4.736842105263157632e-01,9.784690203092379912e-01
1.600000000000000000e+01,5.263157894736841813e-01,9.643122043797889287e-01
1.600000000000000000e+01,5.789473684210526550e-01,9.731103964930433170e-01
1.600000000000000000e+01,6.315789473684210176e-01,9.545357149757627280e-01
1.600000000000000000e+01,6.842105263157893802e-01,9.646111255142933993e-01
1.600000000000000000e+01,7.368421052631578538e-01,9.596869372899534678e-01
1.600000000000000000e+01,7.894736842105263275e-01,9.526433095012254437e-01
1.600000000000000000e+01,8.421052631578946901e-01,9.657404803984135366e-01
1.600000000000000000e+01,8.947368421052630527e-01,9.083416768840600897e-01
1.600000000000000000e+01,9.473684210526315264e-01,7.295432167178944605e-01
1.600000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00,9.772393961316659938e-01
1.700000000000000000e+01,5.263157894736841813e-02,9.707686720403247982e-01
1.700000000000000000e+01,1.052631578947368363e-01,9.674533277814985066e-01
1.700000000000000000e+01,1.578947368421052544e-01,9.615482425537366096e-01
1.700000000000000000e+01,2.105263157894736725e-01,9.815409980738949436e-01
1.700000000000000000e+01,2.631578947368420907e-01,9.750091886815613895e-01
1.700000000000000000e+01,3.157894736842105088e-01,9.715351196239127018e-01
1.700000000000000000e+01,3.684210526315789269e-01,9.620955044633985320e-01
1.700000000000000000e+01,4.210526315789473450e-01,9.574288175351325370e-01
1.700000000000000000e+01,4.736842105263157632e-01,9.748195733760092185e-01
1.700000000000000000e+01,5.263157894736841813e-01,9.803913901932873598e-01
1.700000000000000000e+01,5.789473684210526550e-01,9.679131108170888620e-01
1.700000000000000000e+01,6.315789473684210176e-01,9.634955367964208595e-01
1.700000000000000000e+01,6.842105263157893802e-01,9.634225657764230455e-01
1.700000000000000000e+01,7.368421052631578538e-01,9.591145126934595977e-01
1.700000000000000000e+01,7.894736842105263275e-01,9.653782453651527096e-01
1.700000000000000000e+01,8.421052631578946901e-01,9.579597008585851725e-01
1.700000000000000000e+01,8.947368421052630527e-01,9.285679525632414277e-01
1.700000000000000000e+01,9.473684210526315264e-01,7.486048046014370794e-01
1.700000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00,9.700100928416555135e-01
1.800000000000000000e+01,5.263157894736841813e-02,9.560155836745449776e-01
1.800000000000000000e+01,1.052631578947368363e-01,9.659655060939710269e-01
1.800000000000000000e+01,1.578947368421052544e-01,9.831085007490409922e-01
1.800000000000000000e+01,2.105263157894736725e-01,9.734257495308732411e-01
1.800000000000000000e+01,2.631578947368420907e-01,9.640247996293389576e-01
1.800000000000000000e+01,3.157894736842105088e-01,9.495919276280039290e-01
1.800000000000000000e+01,3.684210526315789269e-01,9.750882827068190206e-01
1.800000000000000000e+01,4.210526315789473450e-01,9.640951929841703461e-01
1.800000000000000000e+01,4.736842105263157632e-01,9.662568210889020959e-01
1.800000000000000000e+01,5.263157894736841813e-01,9.565698140368406044e-01
1.800000000000000000e+01,5.789473684210526550e-01,9.731288438109295669e-01
1.800000000000000000e+01,6.315789473684210176e-01,9.618100987984684602e-01
1.800000000000000000e+01,6.842105263157893802e-01,9.587153558489119876e-01
1.800000000000000000e+01,7.368421052631578538e-01,9.620871395073685717e-01
1.800000000000000000e+01,7.894736842105263275e-01,9.575375057626417385e-01
1.800000000000000000e+01,8.421052631578946901e-01,9.599018650261833541e-01
1.800000000000000000e+01,8.947368421052630527e-01,9.324176263630866712e-01
1.800000000000000000e+01,9.473684210526315264e-01,7.699816586233094728e-01
1.800000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00,9.574647460007685851e-01
1.900000000000000000e+01,5.263157894736841813e-02,9.602950259377927011e-01
1.900000000000000000e+01,1.052631578947368363e-01,9.594994531249183556e-01
1.900000000000000000e+01,1.578947368421052544e-01,9.810452712636360539e-01
1.900000000000000000e+01,2.105263157894736725e-01,9.668665319384222023e-01
1.900000000000000000e+01,2.631578947368420907e-01,9.592550324521409433e-01
1.900000000000000000e+01,3.157894736842105088e-01,9.632995494335979680e-01
1.900000000000000000e+01,3.684210526315789269e-01,9.572973119505386874e-01
1.900000000000000000e+01,4.210526315789473450e-01,9.655970688346522390e-01
1.900000000000000000e+01,4.736842105263157632e-01,9.830945124539662849e-01
1.900000000000000000e+01,5.263157894736841813e-01,9.730249116586897618e-01
1.900000000000000000e+01,5.789473684210526550e-01,9.633793676396610328e-01
1.900000000000000000e+01,6.315789473684210176e-01,9.676013873424633704e-01
1.900000000000000000e+01,6.842105263157893802e-01,9.589749951340459377e-01
1.900000000000000000e+01,7.368421052631578538e-01,9.606235975472572353e-01
1.900000000000000000e+01,7.894736842105263275e-01,9.461424680283427868e-01
1.900000000000000000e+01,8.421052631578946901e-01,9.478729733553089565e-01
1.900000000000000000e+01,8.947368421052630527e-01,9.391832587008593913e-01
1.900000000000000000e+01,9.473684210526315264e-01,7.704670641183154478e-01
1.900000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00,9.663989011778019167e-01
2.000000000000000000e+01,5.263157894736841813e-02,9.669341888544233932e-01
2.000000000000000000e+01,1.052631578947368363e-01,9.722953208586798679e-01
2.000000000000000000e+01,1.578947368421052544e-01,9.464228595791337462e-01
2.000000000000000000e+01,2.105263157894736725e-01,9.549443574149748537e-01
2.000000000000000000e+01,2.631578947368420907e-01,9.587128266480404726e-01
2.000000000000000000e+01,3.157894736842105088e-01,9.587183770980648445e-01
2.000000000000000000e+01,3.684210526315789269e-01,9.540677699489332753e-01
2.000000000000000000e+01,4.210526315789473450e-01,9.722573650892506469e-01
2.000000000000000000e+01,4.736842105263157632e-01,9.740292440100913884e-01
2.000000000000000000e+01,5.263157894736841813e-01,9.572517729696942146e-01
2.000000000000000000e+01,5.789473684210526550e-01,9.730355326548310035e-01
2.000000000000000000e+01,6.315789473684210176e-01,9.761784072324335426e-01
2.000000000000000000e+01,6.842105263157893802e-01,9.750210678787341045e-01
2.000000000000000000e+01,7.368421052631578538e-01,9.721530320231025479e-01
2.000000000000000000e+01,7.894736842105263275e-01,9.833097141534122843e-01
2.000000000000000000e+01,8.421052631578946901e-01,9.570403011973116492e-01
2.000000000000000000e+01,8.947368421052630527e-01,9.524486057050447485e-01
2.000000000000000000e+01,9.473684210526315264e-01,8.063167895183449563e-01
2.000000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00,9.560788024783810624e-01
2.100000000000000000e+01,5.263157894736841813e-02,9.730706167133376105e-01
2.100000000000000000e+01,1.052631578947368363e-01,9.624340355855469653e-01
2.100000000000000000e+01,1.578947368421052544e-01,9.589602992087619127e-01
2.100000000000000000e+01,2.105263157894736725e-01,9.527826776060263070e-01
2.100000000000000000e+01,2.631578947368420907e-01,9.797888977506737929e-01
2.100000000000000000e+01,3.157894736842105088e-01,9.650684206014378264e-01
2.100000000000000000e+01,3.684210526315789269e-01,9.717322322974588644e-01
2.100000000000000000e+01,4.210526315789473450e-01,9.647726387557005179e-01
2.100000000000000000e+01,4.736842105263157632e-01,9.665416161623856528e-01
2.100000000000000000e+01,5.263157894736841813e-01,9.469840483472059534e-01
2.100000000000000000e+01,5.789473684210526550e-01,9.553493507700991927e-01
2.100000000000000000e+01,6.315789473684210176e-01,9.676207070093032492e-01
2.100000000000000000e+01,6.842105263157893802e-01,9.669420613818592303e-01
2.100000000000000000e+01,7.368421052631578538e-01,9.900495563806868127e-01
2.100000000000000000e+01,7.894736842105263275e-01,9.613852116328924780e-01
2.100000000000000000e+01,8.421052631578946901e-01,9.653744051526226277e-01
2.100000000000000000e+01,8.947368421052630527e-01,9.573964911653626286e-01
2.100000000000000000e+01,9.473684210526315264e-01,8.197796130268680814e-01
2.100000000000000000e+01,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/d_micro_alpha=0.1.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,1.128778090753734364e+00
1.000000000000000000e+00,4.736842105263158048e-02,1.094222111858701885e+00
1.000000000000000000e+00,9.473684210526316096e-02,1.061205154576835064e+00
1.000000000000000000e+00,1.421052631578947345e-01,1.057655810037221533e+00
1.000000000000000000e+00,1.894736842105263219e-01,1.035374760028798580e+00
1.000000000000000000e+00,2.368421052631579093e-01,1.014708591154246164e+00
1.000000000000000000e+00,2.842105263157894690e-01,9.875007405982166864e-01
1.000000000000000000e+00,3.315789473684210842e-01,9.474634771931755850e-01
1.000000000000000000e+00,3.789473684210526438e-01,9.416790982698339807e-01
1.000000000000000000e+00,4.263157894736842035e-01,9.019486840818295992e-01
1.000000000000000000e+00,4.736842105263158187e-01,8.853662733653873129e-01
1.000000000000000000e+00,5.210526315789474339e-01,8.485432088923756666e-01
1.000000000000000000e+00,5.684210526315789380e-01,8.195305535038852618e-01
1.000000000000000000e+00,6.157894736842105532e-01,7.871421008856215318e-01
1.000000000000000000e+00,6.631578947368421684e-01,7.348349975560932723e-01
1.000000000000000000e+00,7.105263157894736725e-01,6.877204501802122172e-01
1.000000000000000000e+00,7.578947368421052877e-01,6.162803657046841410e-01
1.000000000000000000e+00,8.052631578947369029e-01,4.982480847619041864e-01
1.000000000000000000e+00,8.526315789473684070e-01,3.158057079569724923e-01
1.000000000000000000e+00,9.000000000000000222e-01,2.654331019303485293e-17
2.000000000000000000e+00,0.000000000000000000e+00,6.909527845287216641e-01
2.000000000000000000e+00,4.736842105263158048e-02,6.892751646129525733e-01
2.000000000000000000e+00,9.473684210526316096e-02,6.904017369733704834e-01
2.000000000000000000e+00,1.421052631578947345e-01,6.731511305603715689e-01
2.000000000000000000e+00,1.894736842105263219e-01,6.720318080227122293e-01
2.000000000000000000e+00,2.368421052631579093e-01,6.706292335449886011e-01
2.000000000000000000e+00,2.842105263157894690e-01,6.733323118481820968e-01
2.000000000000000000e+00,3.315789473684210842e-01,6.662588246570592121e-01
2.000000000000000000e+00,3.789473684210526438e-01,6.646567232278742798e-01
2.000000000000000000e+00,4.263157894736842035e-01,6.627155281197385506e-01
2.000000000000000000e+00,4.736842105263158187e-01,6.388550076995502813e-01
2.000000000000000000e+00,5.210526315789474339e-01,6.262079723541017495e-01
2.000000000000000000e+00,5.684210526315789380e-01,5.912979143966164974e-01
2.000000000000000000e+00,6.157894736842105532e-01,5.641270605695922757e-01
2.000000000000000000e+00,6.631578947368421684e-01,5.263611225060853549e-01
2.000000000000000000e+00,7.105263157894736725e-01,4.672262640517771404e-01
2.000000000000000000e+00,7.578947368421052877e-01,4.015446598513428000e-01
2.000000000000000000e+00,8.052631578947369029e-01,3.162817967740880754e-01
2.000000000000000000e+00,8.526315789473684070e-01,1.916080720967479611e-01
2.000000000000000000e+00,9.000000000000000222e-01,2.716889213605355648e-17
3.000000000000000000e+00,0.000000000000000000e+00,1.011100678329382552e+00
3.000000000000000000e+00,4.736842105263158048e-02,9.913858718906616296e-01
3.000000000000000000e+00,9.473684210526316096e-02,9.381663638191095611e-01
3.000000000000000000e+00,1.421052631578947345e-01,9.106096540905198600e-01
3.000000000000000000e+00,1.894736842105263219e-01,8.611410724207265721e-01
3.000000000000000000e+00,2.368421052631579093e-01,8.226838366030159166e-01
3.000000000000000000e+00,2.842105263157894690e-01,7.974075909192434031e-01
3.000000000000000000e+00,3.315789473684210842e-01,7.577615472882424097e-01
3.000000000000000000e+00,3.789473684210526438e-01,7.021627068107078040e-01
3.000000000000000000e+00,4.263157894736842035e-01,6.562695241205570573e-01
3.000000000000000000e+00,4.736842105263158187e-01,6.344064038849096532e-01
3.000000000000000000e+00,5.210526315789474339e-01,5.925781606925002443e-01
3.000000000000000000e+00,5.684210526315789380e-01,5.486798989559149575e-01
3.000000000000000000e+00,6.157894736842105532e-01,5.107881423066930049e-01
3.000000000000000000e+00,6.631578947368421684e-01,4.569153099964334830e-01
3.000000000000000000e+00,7.105263157894736725e-01,3.962121396556149144e-01
3.000000000000000000e+00,7.578947368421052877e-01,3.300504668415231158e-01
3.000000000000000000e+00,8.052631578947369029e-01,2.462321975548292241e-01
3.000000000000000000e+00,8.526315789473684070e-01,1.409284382666399216e-01
3.000000000000000000e+00,9.000000000000000222e-01,2.531733503396971255e-17
4.000000000000000000e+00,0.000000000000000000e+00,1.006391313220055039e+00
4.000000000000000000e+00,4.736842105263158048e-02,1.006403344284568346e+00
4.000000000000000000e+00,9.473684210526316096e-02,1.005683316042419007e+00
4.000000000000000000e+00,1.421052631578947345e-01,1.007520374948002173e+00
4.000000000000000000e+00,1.894736842105263219e-01,9.598062214414574411e-01
4.000000000000000000e+00,2.368421052631579093e-01,9.357555645470271299e-01
4.000000000000000000e+00,2.842105263157894690e-01,8.915493653229960014e-01
4.000000000000000000e+00,3.315789473684210842e-01,8.760143016567715213e-01
4.000000000000000000e+00,3.789473684210526438e-01,8.189656328368324356e-01
4.000000000000000000e+00,4.263157894736842035e-01,7.813294968044997013e-01
4.000000000000000000e+00,4.736842105263158187e-01,7.334743010302521293e-01
4.000000000000000000e+00,5.210526315789474339e-01,6.622832734314397785e-01
4.000000000000000000e+00,5.684210526315789380e-01,6.029594171448168227e-01
4.000000000000000000e+00,6.157894736842105532e-01,5.306424490111024683e-01
4.000000000000000000e+00,6.631578947368421684e-01,4.558152424223331778e-01
4.000000000000000000e+00,7.105263157894736725e-01,3.893034694780109772e-01
4.000000000000000000e+00,7.578947368421052877e-01,3.069812886366953264e-01
4.000000000000000000e+00,8.052631578947369029e-01,2.135515858227612085e-01
4.000000000000000000e+00,8.526315789473684070e-01,1.135791864364828624e-01
4.000000000000000000e+00,9.000000000000000222e-01,2.538021875997387008e-17
5.000000000000000000e+00,0.000000000000000000e+00,1.014305978716710577e+00
5.000000000000000000e+00,4.736842105263158048e-02,1.023865136577771118e+00
5.000000000000000000e+00,9.473684210526316096e-02,1.020353026741802394e+00
5.000000000000000000e+00,1.421052631578947345e-01,9.911613306536714019e-01
5.000000000000000000e+00,1.894736842105263219e-01,9.747860706776817485e-01
5.000000000000000000e+00,2.368421052631579093e-01,9.604067171714474327e-01
5.000000000000000000e+00,2.842105263157894690e-01,9.414549225073431948e-01
5.000000000000000000e+00,3.315789473684210842e-01,8.871182829430704908e-01
5.000000000000000000e+00,3.789473684210526438e-01,8.718854015107652122e-01
5.000000000000000000e+00,4.263157894736842035e-01,8.074836309173144544e-01
5.000000000000000000e+00,4.736842105263158187e-01,7.693425834619136428e-01
5.000000000000000000e+00,5.210526315789474339e-01,7.146870086476599937e-01
5.000000000000000000e+00,5.684210526315789380e-01,6.483863060165011571e-01
5.000000000000000000e+00,6.157894736842105532e-01,5.768776933597153933e-01
5.000000000000000000e+00,6.631578947368421684e-01,4.882923467915125659e-01
5.000000000000000000e+00,7.105263157894736725e-01,3.927643923151444838e-01
5.000000000000000000e+00,7.578947368421052877e-01,3.003439386956007207e-01
5.000000000000000000e+00,8.052631578947369029e-01,1.978162822261816112e-01
5.000000000000000000e+00,8.526315789473684070e-01,9.820532914773751065e-02
5.000000000000000000e+00,9.000000000000000222e-01,2.705049725881814108e-17
6.000000000000000000e+00,0.000000000000000000e+00,1.028638489367275088e+00
6.000000000000000000e+00,4.736842105263158048e-02,1.009604887426004183e+00
6.000000000000000000e+00,9.473684210526316096e-02,9.949527340315944546e-01
6.000000000000000000e+00,1.421052631578947345e-01,9.997637997026440626e-01
6.000000000000000000e+00,1.894736842105263219e-01,9.727000238187021308e-01
6.000000000000000000e+00,2.368421052631579093e-01,9.614365000592811628e-01
6.000000000000000000e+00,2.842105263157894690e-01,9.382537256406252579e-01
6.000000000000000000e+00,3.315789473684210842e-01,9.217893971055552971e-01
6.000000000000000000e+00,3.789473684210526438e-01,8.825687201169024609e-01
6.000000000000000000e+00,4.263157894736842035e-01,8.500837334723415628e-01
6.000000000000000000e+00,4.736842105263158187e-01,7.969915941971168483e-01
6.000000000000000000e+00,5.210526315789474339e-01,7.619845025897930002e-01
6.000000000000000000e+00,5.684210526315789380e-01,6.667111769927546172e-01
6.000000000000000000e+00,6.157894736842105532e-01,6.033945105170227530e-01
6.000000000000000000e+00,6.631578947368421684e-01,5.090910961036559934e-01
6.000000000000000000e+00,7.105263157894736725e-01,4.013268529988147648e-01
6.000000000000000000e+00,7.578947368421052877e-01,2.978467214666828400e-01
6.000000000000000000e+00,8.052631578947369029e-01,1.895151490172136965e-01
6.000000000000000000e+00,8.526315789473684070e-01,9.052671175066084874e-02
6.000000000000000000e+00,9.000000000000000222e-01,2.674138037742079865e-17
7.000000000000000000e+00,0.000000000000000000e+00,1.017305827164447063e+00
7.000000000000000000e+00,4.736842105263158048e-02,1.023291710786742970e+00
7.000000000000000000e+00,9.473684210526316096e-02,1.010545637740970948e+00
7.000000000000000000e+00,1.421052631578947345e-01,9.862774152395670235e-01
7.000000000000000000e+00,1.894736842105263219e-01,9.838468874096275574e-01
7.000000000000000000e+00,2.368421052631579093e-01,9.433048825606067389e-01
7.000000000000000000e+00,2.842105263157894690e-01,9.372611681892376589e-01
7.000000000000000000e+00,3.315789473684210842e-01,9.136901241553027075e-01
7.000000000000000000e+00,3.789473684210526438e-01,8.932133637298941276e-01
7.000000000000000000e+00,4.263157894736842035e-01,8.454037715976523426e-01
7.000000000000000000e+00,4.736842105263158187e-01,7.988201418480584959e-01
7.000000000000000000e+00,5.210526315789474339e-01,7.606632417742148489e-01
7.000000000000000000e+00,5.684210526315789380e-01,6.925380127261557828e-01
7.000000000000000000e+00,6.157894736842105532e-01,6.241339157773119206e-01
7.000000000000000000e+00,6.631578947368421684e-01,5.204939503160012082e-01
7.000000000000000000e+00,7.105263157894736725e-01,4.142755898600394282e-01
7.000000000000000000e+00,7.578947368421052877e-01,3.005032465160759614e-01
7.000000000000000000e+00,8.052631578947369029e-01,1.875917948938874424e-01
7.000000000000000000e+00,8.526315789473684070e-01,8.426653247874223152e-02
7.000000000000000000e+00,9.000000000000000222e-01,2.740932480982394243e-17
8.000000000000000000e+00,0.000000000000000000e+00,1.012060555039453247e+00
8.000000000000000000e+00,4.736842105263158048e-02,1.021738261941971260e+00
8.000000000000000000e+00,9.473684210526316096e-02,1.017872896484825818e+00
8.000000000000000000e+00,1.421052631578947345e-01,1.007747705106205816e+00
8.000000000000000000e+00,1.894736842105263219e-01,9.918396412729766354e-01
8.000000000000000000e+00,2.368421052631579093e-01,9.560581063030209048e-01
8.000000000000000000e+00,2.842105263157894690e-01,9.529137307797733714e-01
8.000000000000000000e+00,3.315789473684210842e-01,9.051212657855723931e-01
8.000000000000000000e+00,3.789473684210526438e-01,8.790636938138938206e-01
8.000000000000000000e+00,4.263157894736842035e-01,8.562639085483176871e-01
8.000000000000000000e+00,4.736842105263158187e-01,8.119025416185082777e-01
8.000000000000000000e+00,5.210526315789474339e-01,7.567011408123136551e-01
8.000000000000000000e+00,5.684210526315789380e-01,6.917408385533866388e-01
8.000000000000000000e+00,6.157894736842105532e-01,6.312681275063669606e-01
8.000000000000000000e+00,6.631578947368421684e-01,5.409583243209435954e-01
8.000000000000000000e+00,7.105263157894736725e-01,4.369210980975990477e-01
8.000000000000000000e+00,7.578947368421052877e-01,3.064249524001028679e-01
8.000000000000000000e+00,8.052631578947369029e-01,1.856619188486351990e-01
8.000000000000000000e+00,8.526315789473684070e-01,8.029024544869879654e-02
8.000000000000000000e+00,9.000000000000000222e-01,2.628097392487482946e-17
9.000000000000000000e+00,0.000000000000000000e+00,1.005692362768300985e+00
9.000000000000000000e+00,4.736842105263158048e-02,1.013393824900356011e+00
9.000000000000000000e+00,9.473684210526316096e-02,9.983005514950357151e-01
9.000000000000000000e+00,1.421052631578947345e-01,1.005838179051064873e+00
9.000000000000000000e+00,1.894736842105263219e-01,9.810068481097914406e-01
9.000000000000000000e+00,2.368421052631579093e-01,9.778179852818323914e-01
9.000000000000000000e+00,2.842105263157894690e-01,9.398130403610037709e-01
9.000000000000000000e+00,3.315789473684210842e-01,9.055440009377074828e-01
9.000000000000000000e+00,3.789473684210526438e-01,8.901518959758213390e-01
9.000000000000000000e+00,4.263157894736842035e-01,8.508210961074377243e-01
9.000000000000000000e+00,4.736842105263158187e-01,8.274203808419670070e-01
9.000000000000000000e+00,5.210526315789474339e-01,7.780591324577953438e-01
9.000000000000000000e+00,5.684210526315789380e-01,6.971256435794821460e-01
9.000000000000000000e+00,6.157894736842105532e-01,6.286882962301560962e-01
9.000000000000000000e+00,6.631578947368421684e-01,5.381259275799199493e-01
9.000000000000000000e+00,7.105263157894736725e-01,4.329522112252416344e-01
9.000000000000000000e+00,7.578947368421052877e-01,3.123101566684207686e-01
9.000000000000000000e+00,8.052631578947369029e-01,1.899592281758157863e-01
9.000000000000000000e+00,8.526315789473684070e-01,7.829101031173725522e-02
9.000000000000000000e+00,9.000000000000000222e-01,2.561033253956762704e-17
1.000000000000000000e+01,0.000000000000000000e+00,1.007371814628226003e+00
1.000000000000000000e+01,4.736842105263158048e-02,1.024686594112858895e+00
1.000000000000000000e+01,9.473684210526316096e-02,1.000891118863274531e+00
1.000000000000000000e+01,1.421052631578947345e-01,9.878239383358724535e-01
1.000000000000000000e+01,1.894736842105263219e-01,9.676864546366312769e-01
1.000000000000000000e+01,2.368421052631579093e-01,9.706217454064212102e-01
1.000000000000000000e+01,2.842105263157894690e-01,9.334042978493555243e-01
1.000000000000000000e+01,3.315789473684210842e-01,9.292690397446745632e-01
1.000000000000000000e+01,3.789473684210526438e-01,8.914277792415888912e-01
1.000000000000000000e+01,4.263157894736842035e-01,8.629403106172117699e-01
1.000000000000000000e+01,4.736842105263158187e-01,8.226416195754289173e-01
1.000000000000000000e+01,5.210526315789474339e-01,7.663230816108291821e-01
1.000000000000000000e+01,5.684210526315789380e-01,7.168136205789135129e-01
1.000000000000000000e+01,6.157894736842105532e-01,6.313435706028318606e-01
1.000000000000000000e+01,6.631578947368421684e-01,5.493522192370339230e-01
1.000000000000000000e+01,7.105263157894736725e-01,4.466531918847896909e-01
1.000000000000000000e+01,7.578947368421052877e-01,3.173171173685171431e-01
1.000000000000000000e+01,8.052631578947369029e-01,1.843398066883831232e-01
1.000000000000000000e+01,8.526315789473684070e-01,7.673944705128685206e-02
1.000000000000000000e+01,9.000000000000000222e-01,2.661276147369884141e-17
1.100000000000000000e+01,0.000000000000000000e+00,1.021787810603098201e+00
1.100000000000000000e+01,4.736842105263158048e-02,9.928694926432697354e-01
1.100000000000000000e+01,9.473684210526316096e-02,1.015663579775281544e+00
1.100000000000000000e+01,1.421052631578947345e-01,1.005232115551740302e+00
1.100000000000000000e+01,1.894736842105263219e-01,9.933201807956094642e-01
1.100000000000000000e+01,2.368421052631579093e-01,9.630104346595382836e-01
1.100000000000000000e+01,2.842105263157894690e-01,9.516011265760025983e-01
1.100000000000000000e+01,3.315789473684210842e-01,9.141309103607730968e-01
1.100000000000000000e+01,3.789473684210526438e-01,8.770881827778710393e-01
1.100000000000000000e+01,4.263157894736842035e-01,8.636308154311184149e-01
1.100000000000000000e+01,4.736842105263158187e-01,8.188172153205277581e-01
1.100000000000000000e+01,5.210526315789474339e-01,7.707401469024460772e-01
1.100000000000000000e+01,5.684210526315789380e-01,7.067192142968691249e-01
1.100000000000000000e+01,6.157894736842105532e-01,6.375011080326313806e-01
1.100000000000000000e+01,6.631578947368421684e-01,5.527580151320375945e-01
1.100000000000000000e+01,7.105263157894736725e-01,4.445661802704850563e-01
1.100000000000000000e+01,7.578947368421052877e-01,3.202896109351644482e-01
1.100000000000000000e+01,8.052631578947369029e-01,1.884084583506432931e-01
1.100000000000000000e+01,8.526315789473684070e-01,7.539198914709599464e-02
1.100000000000000000e+01,9.000000000000000222e-01,2.661221937261259915e-17
1.200000000000000000e+01,0.000000000000000000e+00,1.020905915156759214e+00
1.200000000000000000e+01,4.736842105263158048e-02,1.011291209940821778e+00
1.200000000000000000e+01,9.473684210526316096e-02,1.017670249142843319e+00
1.200000000000000000e+01,1.421052631578947345e-01,9.885615901912846448e-01
1.200000000000000000e+01,1.894736842105263219e-01,9.944334593522474730e-01
1.200000000000000000e+01,2.368421052631579093e-01,9.483441330755777443e-01
1.200000000000000000e+01,2.842105263157894690e-01,9.400272649346619325e-01
1.200000000000000000e+01,3.315789473684210842e-01,9.087192336889523547e-01
1.200000000000000000e+01,3.789473684210526438e-01,8.842399002036273048e-01
1.200000000000000000e+01,4.263157894736842035e-01,8.620296101404070210e-01
1.200000000000000000e+01,4.736842105263158187e-01,8.162479087268186273e-01
1.200000000000000000e+01,5.210526315789474339e-01,7.616156907484915584e-01
1.200000000000000000e+01,5.684210526315789380e-01,7.054577756361153362e-01
1.200000000000000000e+01,6.157894736842105532e-01,6.454912221324724531e-01
1.200000000000000000e+01,6.631578947368421684e-01,5.579220073895008181e-01
1.200000000000000000e+01,7.105263157894736725e-01,4.529150328672700287e-01
1.200000000000000000e+01,7.578947368421052877e-01,3.192617220780842868e-01
1.200000000000000000e+01,8.052631578947369029e-01,1.841491323944298153e-01
1.200000000000000000e+01,8.526315789473684070e-01,7.517426635177089367e-02
1.200000000000000000e+01,9.000000000000000222e-01,2.565483632824272482e-17
1.300000000000000000e+01,0.000000000000000000e+00,1.019621348903824831e+00
1.300000000000000000e+01,4.736842105263158048e-02,9.979906136035544550e-01
1.300000000000000000e+01,9.473684210526316096e-02,1.006394450466320922e+00
1.300000000000000000e+01,1.421052631578947345e-01,1.004532437620074825e+00
1.300000000000000000e+01,1.894736842105263219e-01,9.791969522762196121e-01
1.300000000000000000e+01,2.368421052631579093e-01,9.656895272146790443e-01
1.300000000000000000e+01,2.842105263157894690e-01,9.464873550954505665e-01
1.300000000000000000e+01,3.315789473684210842e-01,9.059206281870745281e-01
1.300000000000000000e+01,3.789473684210526438e-01,8.764846025373342897e-01
1.300000000000000000e+01,4.263157894736842035e-01,8.522660991684262166e-01
1.300000000000000000e+01,4.736842105263158187e-01,8.072619001778688075e-01
1.300000000000000000e+01,5.210526315789474339e-01,7.718565533934799161e-01
1.300000000000000000e+01,5.684210526315789380e-01,7.178264145745488767e-01
1.300000000000000000e+01,6.157894736842105532e-01,6.465877427474326922e-01
1.300000000000000000e+01,6.631578947368421684e-01,5.512839166401402036e-01
1.300000000000000000e+01,7.105263157894736725e-01,4.521704332215781275e-01
1.300000000000000000e+01,7.578947368421052877e-01,3.212042337476607168e-01
1.300000000000000000e+01,8.052631578947369029e-01,1.904551064906581936e-01
1.300000000000000000e+01,8.526315789473684070e-01,7.375297859338131312e-02
1.300000000000000000e+01,9.000000000000000222e-01,2.486908248777730566e-17
1.400000000000000000e+01,0.000000000000000000e+00,1.004941246937557375e+00
1.400000000000000000e+01,4.736842105263158048e-02,1.010643724149039580e+00
1.400000000000000000e+01,9.473684210526316096e-02,9.838460467773995077e-01
1.400000000000000000e+01,1.421052631578947345e-01,1.002214502317064548e+00
1.400000000000000000e+01,1.894736842105263219e-01,9.994919147069526444e-01
1.400000000000000000e+01,2.368421052631579093e-01,9.514964334703559512e-01
1.400000000000000000e+01,2.842105263157894690e-01,9.515268322916150545e-01
1.400000000000000000e+01,3.315789473684210842e-01,9.230059396275748229e-01
1.400000000000000000e+01,3.789473684210526438e-01,8.963287180996006853e-01
1.400000000000000000e+01,4.263157894736842035e-01,8.669258325049881142e-01
1.400000000000000000e+01,4.736842105263158187e-01,8.113943615299734624e-01
1.400000000000000000e+01,5.210526315789474339e-01,7.694112446541357953e-01
1.400000000000000000e+01,5.684210526315789380e-01,7.024441418204825371e-01
1.400000000000000000e+01,6.157894736842105532e-01,6.371612147700946860e-01
1.400000000000000000e+01,6.631578947368421684e-01,5.557088185641332334e-01
1.400000000000000000e+01,7.105263157894736725e-01,4.509855027819024142e-01
1.400000000000000000e+01,7.578947368421052877e-01,3.268797680118514792e-01
1.400000000000000000e+01,8.052631578947369029e-01,1.880637208144523842e-01
1.400000000000000000e+01,8.526315789473684070e-01,7.409446209396253202e-02
1.400000000000000000e+01,9.000000000000000222e-01,2.470710268320797132e-17
1.500000000000000000e+01,0.000000000000000000e+00,1.023240237587177859e+00
1.500000000000000000e+01,4.736842105263158048e-02,1.004670657599215033e+00
1.500000000000000000e+01,9.473684210526316096e-02,1.001111345417847298e+00
1.500000000000000000e+01,1.421052631578947345e-01,9.993561318016691564e-01
1.500000000000000000e+01,1.894736842105263219e-01,9.775063778077063281e-01
1.500000000000000000e+01,2.368421052631579093e-01,9.528346267973056838e-01
1.500000000000000000e+01,2.842105263157894690e-01,9.401263924086370460e-01
1.500000000000000000e+01,3.315789473684210842e-01,9.091495251903248809e-01
1.500000000000000000e+01,3.789473684210526438e-01,9.024944072856422306e-01
1.500000000000000000e+01,4.263157894736842035e-01,8.575667448394262982e-01
1.500000000000000000e+01,4.736842105263158187e-01,8.115584199660459408e-01
1.500000000000000000e+01,5.210526315789474339e-01,7.617811367301710046e-01
1.500000000000000000e+01,5.684210526315789380e-01,7.115911078282454172e-01
1.500000000000000000e+01,6.157894736842105532e-01,6.416399878848575433e-01
1.500000000000000000e+01,6.631578947368421684e-01,5.609985332814492187e-01
1.500000000000000000e+01,7.105263157894736725e-01,4.507128322683803812e-01
1.500000000000000000e+01,7.578947368421052877e-01,3.281721007461126383e-01
1.500000000000000000e+01,8.052631578947369029e-01,1.868859177880310696e-01
1.500000000000000000e+01,8.526315789473684070e-01,7.412634447214253020e-02
1.500000000000000000e+01,9.000000000000000222e-01,2.763015510831578992e-17
1.600000000000000000e+01,0.000000000000000000e+00,1.014392254342796562e+00
1.600000000000000000e+01,4.736842105263158048e-02,1.009862115553461281e+00
1.600000000000000000e+01,9.473684210526316096e-02,9.942349844142961413e-01
1.600000000000000000e+01,1.421052631578947345e-01,9.972214412350931534e-01
1.600000000000000000e+01,1.894736842105263219e-01,9.739074764113684335e-01
1.600000000000000000e+01,2.368421052631579093e-01,9.684635538552047729e-01
1.600000000000000000e+01,2.842105263157894690e-01,9.572435326044896886e-01
1.600000000000000000e+01,3.315789473684210842e-01,9.116520627157562728e-01
1.600000000000000000e+01,3.789473684210526438e-01,8.964138938617245422e-01
1.600000000000000000e+01,4.263157894736842035e-01,8.568901653169983534e-01
1.600000000000000000e+01,4.736842105263158187e-01,8.277060794914392616e-01
1.600000000000000000e+01,5.210526315789474339e-01,7.746110039862671437e-01
1.600000000000000000e+01,5.684210526315789380e-01,7.085681078056087490e-01
1.600000000000000000e+01,6.157894736842105532e-01,6.491143359983024830e-01
1.600000000000000000e+01,6.631578947368421684e-01,5.533545519738336527e-01
1.600000000000000000e+01,7.105263157894736725e-01,4.500162312362457895e-01
1.600000000000000000e+01,7.578947368421052877e-01,3.278855628510010112e-01
1.600000000000000000e+01,8.052631578947369029e-01,1.906139436764444639e-01
1.600000000000000000e+01,8.526315789473684070e-01,7.230758937844604384e-02
1.600000000000000000e+01,9.000000000000000222e-01,2.542696955765144701e-17
1.700000000000000000e+01,0.000000000000000000e+00,1.005405902585495781e+00
1.700000000000000000e+01,4.736842105263158048e-02,1.021025330016912536e+00
1.700000000000000000e+01,9.473684210526316096e-02,1.002307183786127931e+00
1.700000000000000000e+01,1.421052631578947345e-01,9.949919181983476468e-01
1.700000000000000000e+01,1.894736842105263219e-01,9.904746959537605866e-01
1.700000000000000000e+01,2.368421052631579093e-01,9.681108139764587062e-01
1.700000000000000000e+01,2.842105263157894690e-01,9.439625199399878097e-01
1.700000000000000000e+01,3.315789473684210842e-01,9.056114574327257527e-01
1.700000000000000000e+01,3.789473684210526438e-01,8.782735777146223333e-01
1.700000000000000000e+01,4.263157894736842035e-01,8.500408926213307570e-01
1.700000000000000000e+01,4.736842105263158187e-01,8.231949468033850081e-01
1.700000000000000000e+01,5.210526315789474339e-01,7.683389297677967189e-01
1.700000000000000000e+01,5.684210526315789380e-01,7.066685306061559757e-01
1.700000000000000000e+01,6.157894736842105532e-01,6.284248338903482001e-01
1.700000000000000000e+01,6.631578947368421684e-01,5.564761961012473224e-01
1.700000000000000000e+01,7.105263157894736725e-01,4.487220579273833998e-01
1.700000000000000000e+01,7.578947368421052877e-01,3.297571608532223753e-01
1.700000000000000000e+01,8.052631578947369029e-01,1.862933985339984000e-01
1.700000000000000000e+01,8.526315789473684070e-01,7.336550200334009120e-02
1.700000000000000000e+01,9.000000000000000222e-01,2.536881295311932296e-17
1.800000000000000000e+01,0.000000000000000000e+00,1.012705953521716662e+00
1.800000000000000000e+01,4.736842105263158048e-02,1.019663294014537591e+00
1.800000000000000000e+01,9.473684210526316096e-02,1.005260443547651539e+00
1.800000000000000000e+01,1.421052631578947345e-01,9.995252468368366339e-01
1.800000000000000000e+01,1.894736842105263219e-01,9.805520461417102096e-01
1.800000000000000000e+01,2.368421052631579093e-01,9.515162357949696892e-01
1.800000000000000000e+01,2.842105263157894690e-01,9.422266330109996257e-01
1.800000000000000000e+01,3.315789473684210842e-01,9.133433623353294228e-01
1.800000000000000000e+01,3.789473684210526438e-01,8.845929984455469519e-01
1.800000000000000000e+01,4.263157894736842035e-01,8.665948447224036677e-01
1.800000000000000000e+01,4.736842105263158187e-01,8.172668871344991315e-01
1.800000000000000000e+01,5.210526315789474339e-01,7.683117250757324213e-01
1.800000000000000000e+01,5.684210526315789380e-01,7.215430635890981437e-01
1.800000000000000000e+01,6.157894736842105532e-01,6.378067784922101247e-01
1.800000000000000000e+01,6.631578947368421684e-01,5.584370427008078508e-01
1.800000000000000000e+01,7.105263157894736725e-01,4.470324664225492350e-01
1.800000000000000000e+01,7.578947368421052877e-01,3.306479173524660142e-01
1.800000000000000000e+01,8.052631578947369029e-01,1.914446858313038902e-01
1.800000000000000000e+01,8.526315789473684070e-01,7.401981404617252736e-02
1.800000000000000000e+01,9.000000000000000222e-01,2.533229837920272835e-17
1.900000000000000000e+01,0.000000000000000000e+00,1.014729955472786660e+00
1.900000000000000000e+01,4.736842105263158048e-02,1.029201458638620670e+00
1.900000000000000000e+01,9.473684210526316096e-02,9.962916389965644770e-01
1.900000000000000000e+01,1.421052631578947345e-01,9.855400237802183216e-01
1.900000000000000000e+01,1.894736842105263219e-01,9.777391059416484786e-01
1.900000000000000000e+01,2.368421052631579093e-01,9.613238187039209182e-01
1.900000000000000000e+01,2.842105263157894690e-01,9.348659097935972939e-01
1.900000000000000000e+01,3.315789473684210842e-01,9.115711147530142222e-01
1.900000000000000000e+01,3.789473684210526438e-01,8.829417118092743877e-01
1.900000000000000000e+01,4.263157894736842035e-01,8.475297304608194748e-01
1.900000000000000000e+01,4.736842105263158187e-01,8.195771991949332147e-01
1.900000000000000000e+01,5.210526315789474339e-01,7.818063694510303252e-01
1.900000000000000000e+01,5.684210526315789380e-01,7.048137120556202673e-01
1.900000000000000000e+01,6.157894736842105532e-01,6.435918444687914741e-01
1.900000000000000000e+01,6.631578947368421684e-01,5.615150214828936726e-01
1.900000000000000000e+01,7.105263157894736725e-01,4.620634180661764012e-01
1.900000000000000000e+01,7.578947368421052877e-01,3.349817980567305620e-01
1.900000000000000000e+01,8.052631578947369029e-01,1.907384525686875720e-01
1.900000000000000000e+01,8.526315789473684070e-01,7.257752923350646590e-02
1.900000000000000000e+01,9.000000000000000222e-01,2.645357891073452009e-17
2.000000000000000000e+01,0.000000000000000000e+00,1.013853670647970384e+00
2.000000000000000000e+01,4.736842105263158048e-02,1.016591805691121841e+00
2.000000000000000000e+01,9.473684210526316096e-02,1.003136766241946143e+00
2.000000000000000000e+01,1.421052631578947345e-01,9.929316581750983195e-01
2.000000000000000000e+01,1.894736842105263219e-01,9.762545186347768578e-01
2.000000000000000000e+01,2.368421052631579093e-01,9.866106393040354750e-01
2.000000000000000000e+01,2.842105263157894690e-01,9.372031376019432924e-01
2.000000000000000000e+01,3.315789473684210842e-01,9.024061845856740094e-01
2.000000000000000000e+01,3.789473684210526438e-01,8.907935678380705102e-01
2.000000000000000000e+01,4.263157894736842035e-01,8.637325622721775398e-01
2.000000000000000000e+01,4.736842105263158187e-01,8.125251629837383360e-01
2.000000000000000000e+01,5.210526315789474339e-01,7.640087941577797803e-01
2.000000000000000000e+01,5.684210526315789380e-01,7.104804505173005769e-01
2.000000000000000000e+01,6.157894736842105532e-01,6.398808847231859387e-01
2.000000000000000000e+01,6.631578947368421684e-01,5.453740052529312266e-01
2.000000000000000000e+01,7.105263157894736725e-01,4.539464724518564309e-01
2.000000000000000000e+01,7.578947368421052877e-01,3.352089645612222890e-01
2.000000000000000000e+01,8.052631578947369029e-01,1.901311321200096216e-01
2.000000000000000000e+01,8.526315789473684070e-01,7.347446575117987100e-02
2.000000000000000000e+01,9.000000000000000222e-01,2.644360425074765512e-17
2.100000000000000000e+01,0.000000000000000000e+00,1.010525637314797054e+00
2.100000000000000000e+01,4.736842105263158048e-02,1.008873224841564609e+00
2.100000000000000000e+01,9.473684210526316096e-02,1.008290669674894335e+00
2.100000000000000000e+01,1.421052631578947345e-01,1.001117277514965487e+00
2.100000000000000000e+01,1.894736842105263219e-01,9.723392338936475143e-01
2.100000000000000000e+01,2.368421052631579093e-01,9.627328133774264440e-01
2.100000000000000000e+01,2.842105263157894690e-01,9.370952246280316311e-01
2.100000000000000000e+01,3.315789473684210842e-01,9.248114642010770714e-01
2.100000000000000000e+01,3.789473684210526438e-01,8.779046483509460597e-01
2.100000000000000000e+01,4.263157894736842035e-01,8.585472615742982816e-01
2.100000000000000000e+01,4.736842105263158187e-01,8.122924587198827595e-01
2.100000000000000000e+01,5.210526315789474339e-01,7.749394250512391391e-01
2.100000000000000000e+01,5.684210526315789380e-01,7.044878101769999068e-01
2.100000000000000000e+01,6.157894736842105532e-01,6.409551875357806239e-01
2.100000000000000000e+01,6.631578947368421684e-01,5.607546337912853174e-01
2.100000000000000000e+01,7.105263157894736725e-01,4.571239415924881477e-01
2.100000000000000000e+01,7.578947368421052877e-01,3.338904466453666009e-01
2.100000000000000000e+01,8.052631578947369029e-01,1.912656445370016223e-01
2.100000000000000000e+01,8.526315789473684070e-01,7.254872698618004823e-02
2.100000000000000000e+01,9.000000000000000222e-01,2.774590453225034224e-17


==> figures/d_micro_alpha=0.2.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,9.937426648802091256e-01
1.000000000000000000e+00,4.210526315789473589e-02,9.790227739751727887e-01
1.000000000000000000e+00,8.421052631578947179e-02,9.574401157985077404e-01
1.000000000000000000e+00,1.263157894736842146e-01,9.238578530330016081e-01
1.000000000000000000e+00,1.684210526315789436e-01,9.156394707777384401e-01
1.000000000000000000e+00,2.105263157894736725e-01,8.760075474747672786e-01
1.000000000000000000e+00,2.526315789473684292e-01,8.311009857949593904e-01
1.000000000000000000e+00,2.947368421052631304e-01,8.112553236468458273e-01
1.000000000000000000e+00,3.368421052631578871e-01,7.795584616479833695e-01
1.000000000000000000e+00,3.789473684210526438e-01,7.513372163090317191e-01
1.000000000000000000e+00,4.210526315789473450e-01,7.176371126959120161e-01
1.000000000000000000e+00,4.631578947368421018e-01,6.806762001736256229e-01
1.000000000000000000e+00,5.052631578947368585e-01,6.470959531012473454e-01
1.000000000000000000e+00,5.473684210526316152e-01,6.103262998246518078e-01
1.000000000000000000e+00,5.894736842105262609e-01,5.490606569491273126e-01
1.000000000000000000e+00,6.315789473684210176e-01,4.921595336894499240e-01
1.000000000000000000e+00,6.736842105263157743e-01,4.083860214914519227e-01
1.000000000000000000e+00,7.157894736842105310e-01,3.077968739989777602e-01
1.000000000000000000e+00,7.578947368421052877e-01,1.793598863097567442e-01
1.000000000000000000e+00,8.000000000000000444e-01,5.008773344000738725e-17
2.000000000000000000e+00,0.000000000000000000e+00,4.993063465533882916e-01
2.000000000000000000e+00,4.210526315789473589e-02,4.826766297471761225e-01
2.000000000000000000e+00,8.421052631578947179e-02,4.799323138773159414e-01
2.000000000000000000e+00,1.263157894736842146e-01,4.865176933135442749e-01
2.000000000000000000e+00,1.684210526315789436e-01,4.792570315782231916e-01
2.000000000000000000e+00,2.105263157894736725e-01,4.787367625470533294e-01
2.000000000000000000e+00,2.526315789473684292e-01,4.801152877906050831e-01
2.000000000000000000e+00,2.947368421052631304e-01,4.659345725529793758e-01
2.000000000000000000e+00,3.368421052631578871e-01,4.652219075720278596e-01
2.000000000000000000e+00,3.789473684210526438e-01,4.487966649740449676e-01
2.000000000000000000e+00,4.210526315789473450e-01,4.301624593178836053e-01
2.000000000000000000e+00,4.631578947368421018e-01,4.156420710941111096e-01
2.000000000000000000e+00,5.052631578947368585e-01,3.918649956200455087e-01
2.000000000000000000e+00,5.473684210526316152e-01,3.514743610291479192e-01
2.000000000000000000e+00,5.894736842105262609e-01,3.233282587348600967e-01
2.000000000000000000e+00,6.315789473684210176e-01,2.811084713140115654e-01
2.000000000000000000e+00,6.736842105263157743e-01,2.292932718635341538e-01
2.000000000000000000e+00,7.157894736842105310e-01,1.650370268559294418e-01
2.000000000000000000e+00,7.578947368421052877e-01,9.269465766895935988e-02
2.000000000000000000e+00,8.000000000000000444e-01,5.176787817862127414e-17
3.000000000000000000e+00,0.000000000000000000e+00,7.322220822614070590e-01
3.000000000000000000e+00,4.210526315789473589e-02,7.075512320870803729e-01
3.000000000000000000e+00,8.421052631578947179e-02,6.606526939013865896e-01
3.000000000000000000e+00,1.263157894736842146e-01,6.343002556010441939e-01
3.000000000000000000e+00,1.684210526315789436e-01,6.060259363504919561e-01
3.000000000000000000e+00,2.105263157894736725e-01,5.822314896096130177e-01
3.000000000000000000e+00,2.526315789473684292e-01,5.325083237843606376e-01
3.000000000000000000e+00,2.947368421052631304e-01,5.044345442089316345e-01
3.000000000000000000e+00,3.368421052631578871e-01,4.640457640743884671e-01
3.000000000000000000e+00,3.789473684210526438e-01,4.376832897369845599e-01
3.000000000000000000e+00,4.210526315789473450e-01,4.049952191291043002e-01
3.000000000000000000e+00,4.631578947368421018e-01,3.745080378541537081e-01
3.000000000000000000e+00,5.052631578947368585e-01,3.426423626985965476e-01
3.000000000000000000e+00,5.473684210526316152e-01,3.023928143711898664e-01
3.000000000000000000e+00,5.894736842105262609e-01,2.589694577678636755e-01
3.000000000000000000e+00,6.315789473684210176e-01,2.191194980956176486e-01
3.000000000000000000e+00,6.736842105263157743e-01,1.728612555336626611e-01
3.000000000000000000e+00,7.157894736842105310e-01,1.195244930056044708e-01
3.000000000000000000e+00,7.578947368421052877e-01,6.111135914350023651e-02
3.000000000000000000e+00,8.000000000000000444e-01,5.182972107053984801e-17
4.000000000000000000e+00,0.000000000000000000e+00,7.399940110180314168e-01
4.000000000000000000e+00,4.210526315789473589e-02,7.162558305587003460e-01
4.000000000000000000e+00,8.421052631578947179e-02,7.105917967946794311e-01
4.000000000000000000e+00,1.263157894736842146e-01,6.775978710475696332e-01
4.000000000000000000e+00,1.684210526315789436e-01,6.479388323082079237e-01
4.000000000000000000e+00,2.105263157894736725e-01,6.330326825867448326e-01
4.000000000000000000e+00,2.526315789473684292e-01,5.941805864107047030e-01
4.000000000000000000e+00,2.947368421052631304e-01,5.638918492674342975e-01
4.000000000000000000e+00,3.368421052631578871e-01,5.290441920672388498e-01
4.000000000000000000e+00,3.789473684210526438e-01,4.776498484514359877e-01
4.000000000000000000e+00,4.210526315789473450e-01,4.404430232564118253e-01
4.000000000000000000e+00,4.631578947368421018e-01,3.938829516396528674e-01
4.000000000000000000e+00,5.052631578947368585e-01,3.401425077072638414e-01
4.000000000000000000e+00,5.473684210526316152e-01,2.929476662532573550e-01
4.000000000000000000e+00,5.894736842105262609e-01,2.449188238521183003e-01
4.000000000000000000e+00,6.315789473684210176e-01,1.912068985042025826e-01
4.000000000000000000e+00,6.736842105263157743e-01,1.439161767483602972e-01
4.000000000000000000e+00,7.157894736842105310e-01,9.509626720103590836e-02
4.000000000000000000e+00,7.578947368421052877e-01,4.800386514444196506e-02
4.000000000000000000e+00,8.000000000000000444e-01,5.241779503940141378e-17
5.000000000000000000e+00,0.000000000000000000e+00,7.317103944823194484e-01
5.000000000000000000e+00,4.210526315789473589e-02,7.191953503837097417e-01
5.000000000000000000e+00,8.421052631578947179e-02,7.061987992909265488e-01
5.000000000000000000e+00,1.263157894736842146e-01,6.859566278617034163e-01
5.000000000000000000e+00,1.684210526315789436e-01,6.723783445742196330e-01
5.000000000000000000e+00,2.105263157894736725e-01,6.303840641585479743e-01
5.000000000000000000e+00,2.526315789473684292e-01,6.089991649930456274e-01
5.000000000000000000e+00,2.947368421052631304e-01,5.768661123432040627e-01
5.000000000000000000e+00,3.368421052631578871e-01,5.425460139174950180e-01
5.000000000000000000e+00,3.789473684210526438e-01,5.018641059128292614e-01
5.000000000000000000e+00,4.210526315789473450e-01,4.509923243906636126e-01
5.000000000000000000e+00,4.631578947368421018e-01,3.976512227697029389e-01
5.000000000000000000e+00,5.052631578947368585e-01,3.489036390543542310e-01
5.000000000000000000e+00,5.473684210526316152e-01,2.927455547197029273e-01
5.000000000000000000e+00,5.894736842105262609e-01,2.377493619429923433e-01
5.000000000000000000e+00,6.315789473684210176e-01,1.792685049595699742e-01
5.000000000000000000e+00,6.736842105263157743e-01,1.306285973002634382e-01
5.000000000000000000e+00,7.157894736842105310e-01,8.076222369601862572e-02
5.000000000000000000e+00,7.578947368421052877e-01,3.941722350463420371e-02
5.000000000000000000e+00,8.000000000000000444e-01,5.221399484653388147e-17
6.000000000000000000e+00,0.000000000000000000e+00,7.296080242231016699e-01
6.000000000000000000e+00,4.210526315789473589e-02,7.111165336865429287e-01
6.000000000000000000e+00,8.421052631578947179e-02,7.073482647344041530e-01
6.000000000000000000e+00,1.263157894736842146e-01,6.865718088741753489e-01
6.000000000000000000e+00,1.684210526315789436e-01,6.675321326839099845e-01
6.000000000000000000e+00,2.105263157894736725e-01,6.357545679633784808e-01
6.000000000000000000e+00,2.526315789473684292e-01,6.101469927581115726e-01
6.000000000000000000e+00,2.947368421052631304e-01,5.773678470863413681e-01
6.000000000000000000e+00,3.368421052631578871e-01,5.369206701255738734e-01
6.000000000000000000e+00,3.789473684210526438e-01,4.988395519690519975e-01
6.000000000000000000e+00,4.210526315789473450e-01,4.564400916322203794e-01
6.000000000000000000e+00,4.631578947368421018e-01,4.159404923036801871e-01
6.000000000000000000e+00,5.052631578947368585e-01,3.573321451616383593e-01
6.000000000000000000e+00,5.473684210526316152e-01,3.002589449983159020e-01
6.000000000000000000e+00,5.894736842105262609e-01,2.365135927296631857e-01
6.000000000000000000e+00,6.315789473684210176e-01,1.781680297385558609e-01
6.000000000000000000e+00,6.736842105263157743e-01,1.222174085198933641e-01
6.000000000000000000e+00,7.157894736842105310e-01,7.519736405237956167e-02
6.000000000000000000e+00,7.578947368421052877e-01,3.558049942792031878e-02
6.000000000000000000e+00,8.000000000000000444e-01,4.986421432012777581e-17
7.000000000000000000e+00,0.000000000000000000e+00,7.175123181379281512e-01
7.000000000000000000e+00,4.210526315789473589e-02,7.104973242373303632e-01
7.000000000000000000e+00,8.421052631578947179e-02,7.098318988418901299e-01
7.000000000000000000e+00,1.263157894736842146e-01,6.927735344039366305e-01
7.000000000000000000e+00,1.684210526315789436e-01,6.639961577882836918e-01
7.000000000000000000e+00,2.105263157894736725e-01,6.424761101819923548e-01
7.000000000000000000e+00,2.526315789473684292e-01,6.198401794525039143e-01
7.000000000000000000e+00,2.947368421052631304e-01,5.806700574590079045e-01
7.000000000000000000e+00,3.368421052631578871e-01,5.539290426000692547e-01
7.000000000000000000e+00,3.789473684210526438e-01,5.111166536187891074e-01
7.000000000000000000e+00,4.210526315789473450e-01,4.653989982402061409e-01
7.000000000000000000e+00,4.631578947368421018e-01,4.205115486107841027e-01
7.000000000000000000e+00,5.052631578947368585e-01,3.623915986179629956e-01
7.000000000000000000e+00,5.473684210526316152e-01,3.028325182310503960e-01
7.000000000000000000e+00,5.894736842105262609e-01,2.386116246058696544e-01
7.000000000000000000e+00,6.315789473684210176e-01,1.745082511893826793e-01
7.000000000000000000e+00,6.736842105263157743e-01,1.186372530469477216e-01
7.000000000000000000e+00,7.157894736842105310e-01,7.130573575829209088e-02
7.000000000000000000e+00,7.578947368421052877e-01,3.267578990855961318e-02
7.000000000000000000e+00,8.000000000000000444e-01,5.086816384780590150e-17
8.000000000000000000e+00,0.000000000000000000e+00,7.317468682143631886e-01
8.000000000000000000e+00,4.210526315789473589e-02,7.302849180864011691e-01
8.000000000000000000e+00,8.421052631578947179e-02,7.065362848730324385e-01
8.000000000000000000e+00,1.263157894736842146e-01,6.793193106624270117e-01
8.000000000000000000e+00,1.684210526315789436e-01,6.550410547416839480e-01
8.000000000000000000e+00,2.105263157894736725e-01,6.407855351428324298e-01
8.000000000000000000e+00,2.526315789473684292e-01,6.168447173790578830e-01
8.000000000000000000e+00,2.947368421052631304e-01,5.776194854689625791e-01
8.000000000000000000e+00,3.368421052631578871e-01,5.487556882244276624e-01
8.000000000000000000e+00,3.789473684210526438e-01,5.099627898275620463e-01
8.000000000000000000e+00,4.210526315789473450e-01,4.652234236977799142e-01
8.000000000000000000e+00,4.631578947368421018e-01,4.170387268116595991e-01
8.000000000000000000e+00,5.052631578947368585e-01,3.599143545015099921e-01
8.000000000000000000e+00,5.473684210526316152e-01,3.029098588458816188e-01
8.000000000000000000e+00,5.894736842105262609e-01,2.388548694197507871e-01
8.000000000000000000e+00,6.315789473684210176e-01,1.784987247676388111e-01
8.000000000000000000e+00,6.736842105263157743e-01,1.207364633899286888e-01
8.000000000000000000e+00,7.157894736842105310e-01,6.846340845745529924e-02
8.000000000000000000e+00,7.578947368421052877e-01,3.098728346292052571e-02
8.000000000000000000e+00,8.000000000000000444e-01,5.116532197924073242e-17
9.000000000000000000e+00,0.000000000000000000e+00,7.524679396698459310e-01
9.000000000000000000e+00,4.210526315789473589e-02,7.306528089756527677e-01
9.000000000000000000e+00,8.421052631578947179e-02,6.928203441326359346e-01
9.000000000000000000e+00,1.263157894736842146e-01,6.778060775773963043e-01
9.000000000000000000e+00,1.684210526315789436e-01,6.547776495838312227e-01
9.000000000000000000e+00,2.105263157894736725e-01,6.373016553627012248e-01
9.000000000000000000e+00,2.526315789473684292e-01,6.121286558280253365e-01
9.000000000000000000e+00,2.947368421052631304e-01,5.824866861712254540e-01
9.000000000000000000e+00,3.368421052631578871e-01,5.440923317130327286e-01
9.000000000000000000e+00,3.789473684210526438e-01,5.097755262467308368e-01
9.000000000000000000e+00,4.210526315789473450e-01,4.591047928542489887e-01
9.000000000000000000e+00,4.631578947368421018e-01,4.176949462637981059e-01
9.000000000000000000e+00,5.052631578947368585e-01,3.628241479270694625e-01
9.000000000000000000e+00,5.473684210526316152e-01,3.005612489726939840e-01
9.000000000000000000e+00,5.894736842105262609e-01,2.430781603377459854e-01
9.000000000000000000e+00,6.315789473684210176e-01,1.751406910564612118e-01
9.000000000000000000e+00,6.736842105263157743e-01,1.180779229301106570e-01
9.000000000000000000e+00,7.157894736842105310e-01,6.832583972357426927e-02
9.000000000000000000e+00,7.578947368421052877e-01,2.998653508040060797e-02
9.000000000000000000e+00,8.000000000000000444e-01,5.256405120196427666e-17
1.000000000000000000e+01,0.000000000000000000e+00,7.356089780790476818e-01
1.000000000000000000e+01,4.210526315789473589e-02,7.109939965652303240e-01
1.000000000000000000e+01,8.421052631578947179e-02,7.143859568701250717e-01
1.000000000000000000e+01,1.263157894736842146e-01,6.858302478145702485e-01
1.000000000000000000e+01,1.684210526315789436e-01,6.594468912789345216e-01
1.000000000000000000e+01,2.105263157894736725e-01,6.390824795361107480e-01
1.000000000000000000e+01,2.526315789473684292e-01,6.170763675589445718e-01
1.000000000000000000e+01,2.947368421052631304e-01,5.886612165221888349e-01
1.000000000000000000e+01,3.368421052631578871e-01,5.577218924855247284e-01
1.000000000000000000e+01,3.789473684210526438e-01,5.064967403227309539e-01
1.000000000000000000e+01,4.210526315789473450e-01,4.703675409748742098e-01
1.000000000000000000e+01,4.631578947368421018e-01,4.126082592047656261e-01
1.000000000000000000e+01,5.052631578947368585e-01,3.696959314508746486e-01
1.000000000000000000e+01,5.473684210526316152e-01,3.034084906955744620e-01
1.000000000000000000e+01,5.894736842105262609e-01,2.415140053840782453e-01
1.000000000000000000e+01,6.315789473684210176e-01,1.769322082034009702e-01
1.000000000000000000e+01,6.736842105263157743e-01,1.182349014215922783e-01
1.000000000000000000e+01,7.157894736842105310e-01,6.774061292930010081e-02
1.000000000000000000e+01,7.578947368421052877e-01,2.907514448352035291e-02
1.000000000000000000e+01,8.000000000000000444e-01,5.008602040057485875e-17
1.100000000000000000e+01,0.000000000000000000e+00,7.503254339028747610e-01
1.100000000000000000e+01,4.210526315789473589e-02,7.293850258626194405e-01
1.100000000000000000e+01,8.421052631578947179e-02,7.164257872154181639e-01
1.100000000000000000e+01,1.263157894736842146e-01,6.815148990317515532e-01
1.100000000000000000e+01,1.684210526315789436e-01,6.507196779762589589e-01
1.100000000000000000e+01,2.105263157894736725e-01,6.416291636586960445e-01
1.100000000000000000e+01,2.526315789473684292e-01,6.078117771806982317e-01
1.100000000000000000e+01,2.947368421052631304e-01,5.695012815925184491e-01
1.100000000000000000e+01,3.368421052631578871e-01,5.501837369195718974e-01
1.100000000000000000e+01,3.789473684210526438e-01,5.033321014805353100e-01
1.100000000000000000e+01,4.210526315789473450e-01,4.761302124986341311e-01
1.100000000000000000e+01,4.631578947368421018e-01,4.170295986465480387e-01
1.100000000000000000e+01,5.052631578947368585e-01,3.623901841126545009e-01
1.100000000000000000e+01,5.473684210526316152e-01,3.113404581250819314e-01
1.100000000000000000e+01,5.894736842105262609e-01,2.399523804795700155e-01
1.100000000000000000e+01,6.315789473684210176e-01,1.739609389337825884e-01
1.100000000000000000e+01,6.736842105263157743e-01,1.178217382649672518e-01
1.100000000000000000e+01,7.157894736842105310e-01,6.625906159038937038e-02
1.100000000000000000e+01,7.578947368421052877e-01,2.944649109526573105e-02
1.100000000000000000e+01,8.000000000000000444e-01,5.292424484770741196e-17
1.200000000000000000e+01,0.000000000000000000e+00,7.207826771008424283e-01
1.200000000000000000e+01,4.210526315789473589e-02,7.256604675034900032e-01
1.200000000000000000e+01,8.421052631578947179e-02,7.080918161739785388e-01
1.200000000000000000e+01,1.263157894736842146e-01,6.897415661367560791e-01
1.200000000000000000e+01,1.684210526315789436e-01,6.651252058174750292e-01
1.200000000000000000e+01,2.105263157894736725e-01,6.313265409739741152e-01
1.200000000000000000e+01,2.526315789473684292e-01,6.103048711175508290e-01
1.200000000000000000e+01,2.947368421052631304e-01,5.799906919627032531e-01
1.200000000000000000e+01,3.368421052631578871e-01,5.495961157932132135e-01
1.200000000000000000e+01,3.789473684210526438e-01,5.022561547282501371e-01
1.200000000000000000e+01,4.210526315789473450e-01,4.645990562155942749e-01
1.200000000000000000e+01,4.631578947368421018e-01,4.207928159341466356e-01
1.200000000000000000e+01,5.052631578947368585e-01,3.604179522356799059e-01
1.200000000000000000e+01,5.473684210526316152e-01,3.045690605447442523e-01
1.200000000000000000e+01,5.894736842105262609e-01,2.435617676604177606e-01
1.200000000000000000e+01,6.315789473684210176e-01,1.748542812757530596e-01
1.200000000000000000e+01,6.736842105263157743e-01,1.171693572408746137e-01
1.200000000000000000e+01,7.157894736842105310e-01,6.666873238228301912e-02
1.200000000000000000e+01,7.578947368421052877e-01,2.915706143396287059e-02
1.200000000000000000e+01,8.000000000000000444e-01,5.064541451146875876e-17
1.300000000000000000e+01,0.000000000000000000e+00,7.404475264095337073e-01
1.300000000000000000e+01,4.210526315789473589e-02,7.107540753423557955e-01
1.300000000000000000e+01,8.421052631578947179e-02,6.988486732337225726e-01
1.300000000000000000e+01,1.263157894736842146e-01,6.831415208199370648e-01
1.300000000000000000e+01,1.684210526315789436e-01,6.644753019231357527e-01
1.300000000000000000e+01,2.105263157894736725e-01,6.433493804451468900e-01
1.300000000000000000e+01,2.526315789473684292e-01,6.033729638520686223e-01
1.300000000000000000e+01,2.947368421052631304e-01,5.863841101610378637e-01
1.300000000000000000e+01,3.368421052631578871e-01,5.532934923585782760e-01
1.300000000000000000e+01,3.789473684210526438e-01,5.100089198142498947e-01
1.300000000000000000e+01,4.210526315789473450e-01,4.728603235996766685e-01
1.300000000000000000e+01,4.631578947368421018e-01,4.221250636380025623e-01
1.300000000000000000e+01,5.052631578947368585e-01,3.607200630516806394e-01
1.300000000000000000e+01,5.473684210526316152e-01,3.095600598952588101e-01
1.300000000000000000e+01,5.894736842105262609e-01,2.420381011102819557e-01
1.300000000000000000e+01,6.315789473684210176e-01,1.766721328772839217e-01
1.300000000000000000e+01,6.736842105263157743e-01,1.168788967409089830e-01
1.300000000000000000e+01,7.157894736842105310e-01,6.606688108486943878e-02
1.300000000000000000e+01,7.578947368421052877e-01,2.807213845152712814e-02
1.300000000000000000e+01,8.000000000000000444e-01,5.174589191381598377e-17
1.400000000000000000e+01,0.000000000000000000e+00,7.297670097541988365e-01
1.400000000000000000e+01,4.210526315789473589e-02,7.271187003200124677e-01
1.400000000000000000e+01,8.421052631578947179e-02,6.999864001764751764e-01
1.400000000000000000e+01,1.263157894736842146e-01,6.742702813320330391e-01
1.400000000000000000e+01,1.684210526315789436e-01,6.589349564744648724e-01
1.400000000000000000e+01,2.105263157894736725e-01,6.345655101948104448e-01
1.400000000000000000e+01,2.526315789473684292e-01,6.125858437982747429e-01
1.400000000000000000e+01,2.947368421052631304e-01,5.898194801228759943e-01
1.400000000000000000e+01,3.368421052631578871e-01,5.507757553942587148e-01
1.400000000000000000e+01,3.789473684210526438e-01,5.115642978152801224e-01
1.400000000000000000e+01,4.210526315789473450e-01,4.640360928933214280e-01
1.400000000000000000e+01,4.631578947368421018e-01,4.188292797301769732e-01
1.400000000000000000e+01,5.052631578947368585e-01,3.616992374124744503e-01
1.400000000000000000e+01,5.473684210526316152e-01,3.072839807188534889e-01
1.400000000000000000e+01,5.894736842105262609e-01,2.384284478534158536e-01
1.400000000000000000e+01,6.315789473684210176e-01,1.744218306226388571e-01
1.400000000000000000e+01,6.736842105263157743e-01,1.141821096903066074e-01
1.400000000000000000e+01,7.157894736842105310e-01,6.741541362915011437e-02
1.400000000000000000e+01,7.578947368421052877e-01,2.844790484979049447e-02
1.400000000000000000e+01,8.000000000000000444e-01,5.174888295655932615e-17
1.500000000000000000e+01,0.000000000000000000e+00,7.298467696596483423e-01
1.500000000000000000e+01,4.210526315789473589e-02,7.270593407767889094e-01
1.500000000000000000e+01,8.421052631578947179e-02,6.969709793056974023e-01
1.500000000000000000e+01,1.263157894736842146e-01,6.890717754460012889e-01
1.500000000000000000e+01,1.684210526315789436e-01,6.708223120011436169e-01
1.500000000000000000e+01,2.105263157894736725e-01,6.477204787510976169e-01
1.500000000000000000e+01,2.526315789473684292e-01,6.072439979449353320e-01
1.500000000000000000e+01,2.947368421052631304e-01,5.822466270625480389e-01
1.500000000000000000e+01,3.368421052631578871e-01,5.509969497012167094e-01
1.500000000000000000e+01,3.789473684210526438e-01,5.072514017653930729e-01
1.500000000000000000e+01,4.210526315789473450e-01,4.635804049217066014e-01
1.500000000000000000e+01,4.631578947368421018e-01,4.254286184548602967e-01
1.500000000000000000e+01,5.052631578947368585e-01,3.640503166134309021e-01
1.500000000000000000e+01,5.473684210526316152e-01,3.049316190741560573e-01
1.500000000000000000e+01,5.894736842105262609e-01,2.415885705923151439e-01
1.500000000000000000e+01,6.315789473684210176e-01,1.748305274064766435e-01
1.500000000000000000e+01,6.736842105263157743e-01,1.152036342652029838e-01
1.500000000000000000e+01,7.157894736842105310e-01,6.433780233970448625e-02
1.500000000000000000e+01,7.578947368421052877e-01,2.757850291439132087e-02
1.500000000000000000e+01,8.000000000000000444e-01,5.210372064357038398e-17
1.600000000000000000e+01,0.000000000000000000e+00,7.398115123718563835e-01
1.600000000000000000e+01,4.210526315789473589e-02,7.107502671755562274e-01
1.600000000000000000e+01,8.421052631578947179e-02,6.987280996538682842e-01
1.600000000000000000e+01,1.263157894736842146e-01,6.731403867954753872e-01
1.600000000000000000e+01,1.684210526315789436e-01,6.630694397217401503e-01
1.600000000000000000e+01,2.105263157894736725e-01,6.454791327409430401e-01
1.600000000000000000e+01,2.526315789473684292e-01,6.186879994052469911e-01
1.600000000000000000e+01,2.947368421052631304e-01,5.844226561456056235e-01
1.600000000000000000e+01,3.368421052631578871e-01,5.457600399313908834e-01
1.600000000000000000e+01,3.789473684210526438e-01,5.025660897783027492e-01
1.600000000000000000e+01,4.210526315789473450e-01,4.651475454920842023e-01
1.600000000000000000e+01,4.631578947368421018e-01,4.218970007722201432e-01
1.600000000000000000e+01,5.052631578947368585e-01,3.620595674851695422e-01
1.600000000000000000e+01,5.473684210526316152e-01,3.074682027390474026e-01
1.600000000000000000e+01,5.894736842105262609e-01,2.398908506591067302e-01
1.600000000000000000e+01,6.315789473684210176e-01,1.756655011654787990e-01
1.600000000000000000e+01,6.736842105263157743e-01,1.141787498008055707e-01
1.600000000000000000e+01,7.157894736842105310e-01,6.619855352813312777e-02
1.600000000000000000e+01,7.578947368421052877e-01,2.737599937438624231e-02
1.600000000000000000e+01,8.000000000000000444e-01,5.150485615258715316e-17
1.700000000000000000e+01,0.000000000000000000e+00,7.362975322655236354e-01
1.700000000000000000e+01,4.210526315789473589e-02,7.207929318719746847e-01
1.700000000000000000e+01,8.421052631578947179e-02,7.050181388232221735e-01
1.700000000000000000e+01,1.263157894736842146e-01,6.860555808756995111e-01
1.700000000000000000e+01,1.684210526315789436e-01,6.656643885413255912e-01
1.700000000000000000e+01,2.105263157894736725e-01,6.389745070661646542e-01
1.700000000000000000e+01,2.526315789473684292e-01,6.168089725020755587e-01
1.700000000000000000e+01,2.947368421052631304e-01,5.907303823996501446e-01
1.700000000000000000e+01,3.368421052631578871e-01,5.503638693153070083e-01
1.700000000000000000e+01,3.789473684210526438e-01,5.072927110351902469e-01
1.700000000000000000e+01,4.210526315789473450e-01,4.646663823453592856e-01
1.700000000000000000e+01,4.631578947368421018e-01,4.160219810353261716e-01
1.700000000000000000e+01,5.052631578947368585e-01,3.695683814259876909e-01
1.700000000000000000e+01,5.473684210526316152e-01,2.987346969775178662e-01
1.700000000000000000e+01,5.894736842105262609e-01,2.401016444664953176e-01
1.700000000000000000e+01,6.315789473684210176e-01,1.752082031196888767e-01
1.700000000000000000e+01,6.736842105263157743e-01,1.147371909940198276e-01
1.700000000000000000e+01,7.157894736842105310e-01,6.609640801940371013e-02
1.700000000000000000e+01,7.578947368421052877e-01,2.802785310142114766e-02
1.700000000000000000e+01,8.000000000000000444e-01,5.160739457304996708e-17
1.800000000000000000e+01,0.000000000000000000e+00,7.353468042753613654e-01
1.800000000000000000e+01,4.210526315789473589e-02,7.189307377178705272e-01
1.800000000000000000e+01,8.421052631578947179e-02,6.978417743192277811e-01
1.800000000000000000e+01,1.263157894736842146e-01,6.825992260499460507e-01
1.800000000000000000e+01,1.684210526315789436e-01,6.609520439980609563e-01
1.800000000000000000e+01,2.105263157894736725e-01,6.428360525550192994e-01
1.800000000000000000e+01,2.526315789473684292e-01,6.205325034632521719e-01
1.800000000000000000e+01,2.947368421052631304e-01,5.759665513881403465e-01
1.800000000000000000e+01,3.368421052631578871e-01,5.480455794172276462e-01
1.800000000000000000e+01,3.789473684210526438e-01,5.048403288516647436e-01
1.800000000000000000e+01,4.210526315789473450e-01,4.667414905679569403e-01
1.800000000000000000e+01,4.631578947368421018e-01,4.259001843741279103e-01
1.800000000000000000e+01,5.052631578947368585e-01,3.566752347286497038e-01
1.800000000000000000e+01,5.473684210526316152e-01,3.010532502475105066e-01
1.800000000000000000e+01,5.894736842105262609e-01,2.425371368455301324e-01
1.800000000000000000e+01,6.315789473684210176e-01,1.764800976537518329e-01
1.800000000000000000e+01,6.736842105263157743e-01,1.163332369150678891e-01
1.800000000000000000e+01,7.157894736842105310e-01,6.430583601344490308e-02
1.800000000000000000e+01,7.578947368421052877e-01,2.814301701302757142e-02
1.800000000000000000e+01,8.000000000000000444e-01,5.334040500959425184e-17
1.900000000000000000e+01,0.000000000000000000e+00,7.323250174722421013e-01
1.900000000000000000e+01,4.210526315789473589e-02,7.127711635843850813e-01
1.900000000000000000e+01,8.421052631578947179e-02,7.139456630335524467e-01
1.900000000000000000e+01,1.263157894736842146e-01,6.879192414299252212e-01
1.900000000000000000e+01,1.684210526315789436e-01,6.704103831022324433e-01
1.900000000000000000e+01,2.105263157894736725e-01,6.402588487132212514e-01
1.900000000000000000e+01,2.526315789473684292e-01,6.128596927740705969e-01
1.900000000000000000e+01,2.947368421052631304e-01,5.787223007122709317e-01
1.900000000000000000e+01,3.368421052631578871e-01,5.526496562880777175e-01
1.900000000000000000e+01,3.789473684210526438e-01,5.111167095762914059e-01
1.900000000000000000e+01,4.210526315789473450e-01,4.676707856834207422e-01
1.900000000000000000e+01,4.631578947368421018e-01,4.172130711472822329e-01
1.900000000000000000e+01,5.052631578947368585e-01,3.708527203682294160e-01
1.900000000000000000e+01,5.473684210526316152e-01,3.085006667943470116e-01
1.900000000000000000e+01,5.894736842105262609e-01,2.405386339978703159e-01
1.900000000000000000e+01,6.315789473684210176e-01,1.769957418493859902e-01
1.900000000000000000e+01,6.736842105263157743e-01,1.134623122917776117e-01
1.900000000000000000e+01,7.157894736842105310e-01,6.494197648015187507e-02
1.900000000000000000e+01,7.578947368421052877e-01,2.769698429853667543e-02
1.900000000000000000e+01,8.000000000000000444e-01,5.377915994475568165e-17
2.000000000000000000e+01,0.000000000000000000e+00,7.416845186862949246e-01
2.000000000000000000e+01,4.210526315789473589e-02,7.347471033636555626e-01
2.000000000000000000e+01,8.421052631578947179e-02,6.996170898184351783e-01
2.000000000000000000e+01,1.263157894736842146e-01,6.816967719039689344e-01
2.000000000000000000e+01,1.684210526315789436e-01,6.753988021729826485e-01
2.000000000000000000e+01,2.105263157894736725e-01,6.414353154577087102e-01
2.000000000000000000e+01,2.526315789473684292e-01,5.987278665188394688e-01
2.000000000000000000e+01,2.947368421052631304e-01,5.779729105860269556e-01
2.000000000000000000e+01,3.368421052631578871e-01,5.487761048971845357e-01
2.000000000000000000e+01,3.789473684210526438e-01,5.088450490749369948e-01
2.000000000000000000e+01,4.210526315789473450e-01,4.747915939032781307e-01
2.000000000000000000e+01,4.631578947368421018e-01,4.206045051429803672e-01
2.000000000000000000e+01,5.052631578947368585e-01,3.677149574811469646e-01
2.000000000000000000e+01,5.473684210526316152e-01,3.091595406422135150e-01
2.000000000000000000e+01,5.894736842105262609e-01,2.423933932924200174e-01
2.000000000000000000e+01,6.315789473684210176e-01,1.752021106024872765e-01
2.000000000000000000e+01,6.736842105263157743e-01,1.165190385473321849e-01
2.000000000000000000e+01,7.157894736842105310e-01,6.685551819286758568e-02
2.000000000000000000e+01,7.578947368421052877e-01,2.854896841754930858e-02
2.000000000000000000e+01,8.000000000000000444e-01,5.460224286601978025e-17
2.100000000000000000e+01,0.000000000000000000e+00,7.333635626887923253e-01
2.100000000000000000e+01,4.210526315789473589e-02,7.209243840973249551e-01
2.100000000000000000e+01,8.421052631578947179e-02,7.071028228292598472e-01
2.100000000000000000e+01,1.263157894736842146e-01,6.836031698498989950e-01
2.100000000000000000e+01,1.684210526315789436e-01,6.605300127147399891e-01
2.100000000000000000e+01,2.105263157894736725e-01,6.431334504256234208e-01
2.100000000000000000e+01,2.526315789473684292e-01,6.026130844589618896e-01
2.100000000000000000e+01,2.947368421052631304e-01,5.850047566665609322e-01
2.100000000000000000e+01,3.368421052631578871e-01,5.479643461397445403e-01
2.100000000000000000e+01,3.789473684210526438e-01,5.134168900384840084e-01
2.100000000000000000e+01,4.210526315789473450e-01,4.616621009132654829e-01
2.100000000000000000e+01,4.631578947368421018e-01,4.203118288468016273e-01
2.100000000000000000e+01,5.052631578947368585e-01,3.653759736252268353e-01
2.100000000000000000e+01,5.473684210526316152e-01,3.031589947571444177e-01
2.100000000000000000e+01,5.894736842105262609e-01,2.373023054455548897e-01
2.100000000000000000e+01,6.315789473684210176e-01,1.773780177569452554e-01
2.100000000000000000e+01,6.736842105263157743e-01,1.141171855848182315e-01
2.100000000000000000e+01,7.157894736842105310e-01,6.623728108691682992e-02
2.100000000000000000e+01,7.578947368421052877e-01,2.821024086151577293e-02
2.100000000000000000e+01,8.000000000000000444e-01,5.005501221844177318e-17


==> figures/d_rec_alpha=0.0.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,2.436921940036481521e-02
1.000000000000000000e+00,5.263157894736841813e-02,6.367591140673113659e-02
1.000000000000000000e+00,1.052631578947368363e-01,5.559337970386915573e-02
1.000000000000000000e+00,1.578947368421052544e-01,1.023739412879415694e-01
1.000000000000000000e+00,2.105263157894736725e-01,1.483449127659769440e-01
1.000000000000000000e+00,2.631578947368420907e-01,1.641746212601609967e-01
1.000000000000000000e+00,3.157894736842105088e-01,2.188492304431167712e-01
1.000000000000000000e+00,3.684210526315789269e-01,2.533358429448201443e-01
1.000000000000000000e+00,4.210526315789473450e-01,2.798889732389206464e-01
1.000000000000000000e+00,4.736842105263157632e-01,3.215258593778005380e-01
1.000000000000000000e+00,5.263157894736841813e-01,3.666107097349695643e-01
1.000000000000000000e+00,5.789473684210526550e-01,3.941948273899160693e-01
1.000000000000000000e+00,6.315789473684210176e-01,4.156050713171552946e-01
1.000000000000000000e+00,6.842105263157893802e-01,4.470558703973775971e-01
1.000000000000000000e+00,7.368421052631578538e-01,4.826618239601864202e-01
1.000000000000000000e+00,7.894736842105263275e-01,5.185123107821362209e-01
1.000000000000000000e+00,8.421052631578946901e-01,5.646912481072065004e-01
1.000000000000000000e+00,8.947368421052630527e-01,5.833584584310234078e-01
1.000000000000000000e+00,9.473684210526315264e-01,4.376435227355479074e-01
1.000000000000000000e+00,1.000000000000000000e+00,2.393666649486595743e-01
2.000000000000000000e+00,0.000000000000000000e+00,1.099344025587797591e-01
2.000000000000000000e+00,5.263157894736841813e-02,2.301196302652901426e-01
2.000000000000000000e+00,1.052631578947368363e-01,2.829428706074568756e-01
2.000000000000000000e+00,1.578947368421052544e-01,3.368851953120632903e-01
2.000000000000000000e+00,2.105263157894736725e-01,3.672137068779227631e-01
2.000000000000000000e+00,2.631578947368420907e-01,3.984789890931986767e-01
2.000000000000000000e+00,3.157894736842105088e-01,4.199606734605096925e-01
2.000000000000000000e+00,3.684210526315789269e-01,4.245787233841650243e-01
2.000000000000000000e+00,4.210526315789473450e-01,4.330490217393928032e-01
2.000000000000000000e+00,4.736842105263157632e-01,4.452864136554716135e-01
2.000000000000000000e+00,5.263157894736841813e-01,4.683022436094527174e-01
2.000000000000000000e+00,5.789473684210526550e-01,4.906063722966035878e-01
2.000000000000000000e+00,6.315789473684210176e-01,4.656592860690278446e-01
2.000000000000000000e+00,6.842105263157893802e-01,4.928009902741105619e-01
2.000000000000000000e+00,7.368421052631578538e-01,5.244710306816513512e-01
2.000000000000000000e+00,7.894736842105263275e-01,5.219494871464979147e-01
2.000000000000000000e+00,8.421052631578946901e-01,5.295888533296715384e-01
2.000000000000000000e+00,8.947368421052630527e-01,5.342863297813142953e-01
2.000000000000000000e+00,9.473684210526315264e-01,3.888775454253340924e-01
2.000000000000000000e+00,1.000000000000000000e+00,2.495653468538934217e-01
3.000000000000000000e+00,0.000000000000000000e+00,1.763072407696409521e-02
3.000000000000000000e+00,5.263157894736841813e-02,3.400286740509309014e-02
3.000000000000000000e+00,1.052631578947368363e-01,2.886707018476045161e-02
3.000000000000000000e+00,1.578947368421052544e-01,4.514378741068943157e-02
3.000000000000000000e+00,2.105263157894736725e-01,5.679618954066503744e-02
3.000000000000000000e+00,2.631578947368420907e-01,1.092163247174424007e-01
3.000000000000000000e+00,3.157894736842105088e-01,1.452994484988250623e-01
3.000000000000000000e+00,3.684210526315789269e-01,1.808670674980961124e-01
3.000000000000000000e+00,4.210526315789473450e-01,2.360120450214116539e-01
3.000000000000000000e+00,4.736842105263157632e-01,2.734775343800993630e-01
3.000000000000000000e+00,5.263157894736841813e-01,3.055918951704829634e-01
3.000000000000000000e+00,5.789473684210526550e-01,3.419798069443144017e-01
3.000000000000000000e+00,6.315789473684210176e-01,3.448450336196293153e-01
3.000000000000000000e+00,6.842105263157893802e-01,3.715871144302105300e-01
3.000000000000000000e+00,7.368421052631578538e-01,3.904195250977430809e-01
3.000000000000000000e+00,7.894736842105263275e-01,4.375252157052205160e-01
3.000000000000000000e+00,8.421052631578946901e-01,4.417087236246324267e-01
3.000000000000000000e+00,8.947368421052630527e-01,4.491499851632336227e-01
3.000000000000000000e+00,9.473684210526315264e-01,3.597474502242972161e-01
3.000000000000000000e+00,1.000000000000000000e+00,2.444897727761508321e-01
4.000000000000000000e+00,0.000000000000000000e+00,1.861173580951399481e-02
4.000000000000000000e+00,5.263157894736841813e-02,1.365935877740851248e-02
4.000000000000000000e+00,1.052631578947368363e-01,3.554939956339826096e-02
4.000000000000000000e+00,1.578947368421052544e-01,2.041632997944111891e-02
4.000000000000000000e+00,2.105263157894736725e-01,4.711299756412411222e-02
4.000000000000000000e+00,2.631578947368420907e-01,2.324447155359869732e-02
4.000000000000000000e+00,3.157894736842105088e-01,4.921406796218687901e-02
4.000000000000000000e+00,3.684210526315789269e-01,2.856511531143699628e-02
4.000000000000000000e+00,4.210526315789473450e-01,5.317643950951270182e-02
4.000000000000000000e+00,4.736842105263157632e-01,8.764568337659783825e-02
4.000000000000000000e+00,5.263157894736841813e-01,1.195539910240534104e-01
4.000000000000000000e+00,5.789473684210526550e-01,1.487551196745141024e-01
4.000000000000000000e+00,6.315789473684210176e-01,2.056092924564175417e-01
4.000000000000000000e+00,6.842105263157893802e-01,2.413842223348789950e-01
4.000000000000000000e+00,7.368421052631578538e-01,2.627250107826278880e-01
4.000000000000000000e+00,7.894736842105263275e-01,3.126512388178743218e-01
4.000000000000000000e+00,8.421052631578946901e-01,3.470198285595694765e-01
4.000000000000000000e+00,8.947368421052630527e-01,3.719796336488330191e-01
4.000000000000000000e+00,9.473684210526315264e-01,3.251690756262705095e-01
4.000000000000000000e+00,1.000000000000000000e+00,2.536532372289708182e-01
5.000000000000000000e+00,0.000000000000000000e+00,2.650405457146728580e-02
5.000000000000000000e+00,5.263157894736841813e-02,2.337088448752677045e-02
5.000000000000000000e+00,1.052631578947368363e-01,3.783228697870220925e-02
5.000000000000000000e+00,1.578947368421052544e-01,2.425211621741054507e-02
5.000000000000000000e+00,2.105263157894736725e-01,3.277563327915225533e-02
5.000000000000000000e+00,2.631578947368420907e-01,1.280485168976222554e-02
5.000000000000000000e+00,3.157894736842105088e-01,2.247163437738426348e-02
5.000000000000000000e+00,3.684210526315789269e-01,2.206368467816261641e-02
5.000000000000000000e+00,4.210526315789473450e-01,4.236867464652013110e-02
5.000000000000000000e+00,4.736842105263157632e-01,2.680397271564188832e-02
5.000000000000000000e+00,5.263157894736841813e-01,4.243826151369445993e-02
5.000000000000000000e+00,5.789473684210526550e-01,6.205055972604738707e-02
5.000000000000000000e+00,6.315789473684210176e-01,1.297271377215101495e-01
5.000000000000000000e+00,6.842105263157893802e-01,1.476657557119568642e-01
5.000000000000000000e+00,7.368421052631578538e-01,1.729944587747384577e-01
5.000000000000000000e+00,7.894736842105263275e-01,2.193811758912723175e-01
5.000000000000000000e+00,8.421052631578946901e-01,2.827796705490573936e-01
5.000000000000000000e+00,8.947368421052630527e-01,3.420201624491732706e-01
5.000000000000000000e+00,9.473684210526315264e-01,2.905653853417443644e-01
5.000000000000000000e+00,1.000000000000000000e+00,2.415374560326694064e-01
6.000000000000000000e+00,0.000000000000000000e+00,2.324325698209472532e-02
6.000000000000000000e+00,5.263157894736841813e-02,2.190826265671047893e-02
6.000000000000000000e+00,1.052631578947368363e-01,1.988883532763912471e-02
6.000000000000000000e+00,1.578947368421052544e-01,2.405497305236322519e-02
6.000000000000000000e+00,2.105263157894736725e-01,4.189192288993173752e-02
6.000000000000000000e+00,2.631578947368420907e-01,1.903580541644134261e-02
6.000000000000000000e+00,3.157894736842105088e-01,2.902087742005033527e-02
6.000000000000000000e+00,3.684210526315789269e-01,3.337827144973665866e-02
6.000000000000000000e+00,4.210526315789473450e-01,2.441853688205149892e-02
6.000000000000000000e+00,4.736842105263157632e-01,1.563292624479191081e-02
6.000000000000000000e+00,5.263157894736841813e-01,1.849242140463977502e-02
6.000000000000000000e+00,5.789473684210526550e-01,3.634823009362249391e-02
6.000000000000000000e+00,6.315789473684210176e-01,5.662990065652018234e-02
6.000000000000000000e+00,6.842105263157893802e-01,8.993502779253118029e-02
6.000000000000000000e+00,7.368421052631578538e-01,1.022466954670119832e-01
6.000000000000000000e+00,7.894736842105263275e-01,1.751937404461962056e-01
6.000000000000000000e+00,8.421052631578946901e-01,2.160479283398267503e-01
6.000000000000000000e+00,8.947368421052630527e-01,2.653522831312726815e-01
6.000000000000000000e+00,9.473684210526315264e-01,2.872263023942500659e-01
6.000000000000000000e+00,1.000000000000000000e+00,2.554739203994357277e-01
7.000000000000000000e+00,0.000000000000000000e+00,1.944504228239768429e-02
7.000000000000000000e+00,5.263157894736841813e-02,1.687932383778761175e-02
7.000000000000000000e+00,1.052631578947368363e-01,1.470433025932896785e-02
7.000000000000000000e+00,1.578947368421052544e-01,1.296126760671770586e-02
7.000000000000000000e+00,2.105263157894736725e-01,1.789102677048179033e-02
7.000000000000000000e+00,2.631578947368420907e-01,1.757555819447310930e-02
7.000000000000000000e+00,3.157894736842105088e-01,2.324799004096299998e-02
7.000000000000000000e+00,3.684210526315789269e-01,1.871608442127874194e-02
7.000000000000000000e+00,4.210526315789473450e-01,1.358636331160999883e-02
7.000000000000000000e+00,4.736842105263157632e-01,2.049078817154385834e-02
7.000000000000000000e+00,5.263157894736841813e-01,2.700470272450724782e-02
7.000000000000000000e+00,5.789473684210526550e-01,2.411002027228449640e-02
7.000000000000000000e+00,6.315789473684210176e-01,2.124016371313051238e-02
7.000000000000000000e+00,6.842105263157893802e-01,3.701497462592659438e-02
7.000000000000000000e+00,7.368421052631578538e-01,6.447429613095562173e-02
7.000000000000000000e+00,7.894736842105263275e-01,1.331721919059339343e-01
7.000000000000000000e+00,8.421052631578946901e-01,1.695252524838689046e-01
7.000000000000000000e+00,8.947368421052630527e-01,2.421711952353201025e-01
7.000000000000000000e+00,9.473684210526315264e-01,3.036866982115051794e-01
7.000000000000000000e+00,1.000000000000000000e+00,2.288667194485709266e-01
8.000000000000000000e+00,0.000000000000000000e+00,2.469288951859942294e-02
8.000000000000000000e+00,5.263157894736841813e-02,1.362669018511231817e-02
8.000000000000000000e+00,1.052631578947368363e-01,2.081320555217082771e-02
8.000000000000000000e+00,1.578947368421052544e-01,2.645476560822428852e-02
8.000000000000000000e+00,2.105263157894736725e-01,2.259885993066654275e-02
8.000000000000000000e+00,2.631578947368420907e-01,1.915692780210478605e-02
8.000000000000000000e+00,3.157894736842105088e-01,3.187635968205773662e-02
8.000000000000000000e+00,3.684210526315789269e-01,2.195345414007473378e-02
8.000000000000000000e+00,4.210526315789473450e-01,3.028320925628473839e-02
8.000000000000000000e+00,4.736842105263157632e-01,1.761712988254546253e-02
8.000000000000000000e+00,5.263157894736841813e-01,1.969928101876330592e-02
8.000000000000000000e+00,5.789473684210526550e-01,1.955631234392102291e-02
8.000000000000000000e+00,6.315789473684210176e-01,4.436776753189684841e-02
8.000000000000000000e+00,6.842105263157893802e-01,5.277524089279976571e-02
8.000000000000000000e+00,7.368421052631578538e-01,5.303900960921194285e-02
8.000000000000000000e+00,7.894736842105263275e-01,8.178495076223216143e-02
8.000000000000000000e+00,8.421052631578946901e-01,1.157709656846150625e-01
8.000000000000000000e+00,8.947368421052630527e-01,1.988587473991270671e-01
8.000000000000000000e+00,9.473684210526315264e-01,2.663148677953123822e-01
8.000000000000000000e+00,1.000000000000000000e+00,2.257807597127611809e-01
9.000000000000000000e+00,0.000000000000000000e+00,3.623247337009664892e-02
9.000000000000000000e+00,5.263157894736841813e-02,2.675816054359290985e-02
9.000000000000000000e+00,1.052631578947368363e-01,3.330907418922016139e-02
9.000000000000000000e+00,1.578947368421052544e-01,3.314054318296127261e-02
9.000000000000000000e+00,2.105263157894736725e-01,2.853062265252749932e-02
9.000000000000000000e+00,2.631578947368420907e-01,1.214998831326228115e-02
9.000000000000000000e+00,3.157894736842105088e-01,2.178606896726514169e-02
9.000000000000000000e+00,3.684210526315789269e-01,6.308153725221078700e-02
9.000000000000000000e+00,4.210526315789473450e-01,1.635679389855412141e-02
9.000000000000000000e+00,4.736842105263157632e-01,2.384368843656637510e-02
9.000000000000000000e+00,5.263157894736841813e-01,5.297760218964390339e-02
9.000000000000000000e+00,5.789473684210526550e-01,2.128941855140432590e-02
9.000000000000000000e+00,6.315789473684210176e-01,1.668181274346555026e-02
9.000000000000000000e+00,6.842105263157893802e-01,2.219545971588676378e-02
9.000000000000000000e+00,7.368421052631578538e-01,3.934205965546722084e-02
9.000000000000000000e+00,7.894736842105263275e-01,5.348936462137486580e-02
9.000000000000000000e+00,8.421052631578946901e-01,1.107077645022885304e-01
9.000000000000000000e+00,8.947368421052630527e-01,1.733535516386570940e-01
9.000000000000000000e+00,9.473684210526315264e-01,2.414104214194459086e-01
9.000000000000000000e+00,1.000000000000000000e+00,2.506624424359711334e-01
1.000000000000000000e+01,0.000000000000000000e+00,3.366997436566043084e-02
1.000000000000000000e+01,5.263157894736841813e-02,2.936715403493641435e-02
1.000000000000000000e+01,1.052631578947368363e-01,2.395312583607965909e-02
1.000000000000000000e+01,1.578947368421052544e-01,1.368485290583353574e-02
1.000000000000000000e+01,2.105263157894736725e-01,2.281554767815380247e-02
1.000000000000000000e+01,2.631578947368420907e-01,2.598910675965292877e-02
1.000000000000000000e+01,3.157894736842105088e-01,2.207706074813727687e-02
1.000000000000000000e+01,3.684210526315789269e-01,2.832654240472853163e-02
1.000000000000000000e+01,4.210526315789473450e-01,2.330302658442611960e-02
1.000000000000000000e+01,4.736842105263157632e-01,1.856618175479922417e-02
1.000000000000000000e+01,5.263157894736841813e-01,1.621086647904732697e-02
1.000000000000000000e+01,5.789473684210526550e-01,3.545146711723919097e-02
1.000000000000000000e+01,6.315789473684210176e-01,1.686962286456178059e-02
1.000000000000000000e+01,6.842105263157893802e-01,1.085062082409811793e-02
1.000000000000000000e+01,7.368421052631578538e-01,4.120230610713534330e-02
1.000000000000000000e+01,7.894736842105263275e-01,4.638169984542548502e-02
1.000000000000000000e+01,8.421052631578946901e-01,9.692429833215689128e-02
1.000000000000000000e+01,8.947368421052630527e-01,1.710133986066782463e-01
1.000000000000000000e+01,9.473684210526315264e-01,2.395375124966483416e-01
1.000000000000000000e+01,1.000000000000000000e+00,2.430965001865030006e-01
1.100000000000000000e+01,0.000000000000000000e+00,3.121216687385272928e-02
1.100000000000000000e+01,5.263157894736841813e-02,4.155171597085656476e-02
1.100000000000000000e+01,1.052631578947368363e-01,1.881203601438385248e-02
1.100000000000000000e+01,1.578947368421052544e-01,2.582309879719309892e-02
1.100000000000000000e+01,2.105263157894736725e-01,1.383860414469188609e-02
1.100000000000000000e+01,2.631578947368420907e-01,2.836671353188463182e-02
1.100000000000000000e+01,3.157894736842105088e-01,4.766256949961159006e-02
1.100000000000000000e+01,3.684210526315789269e-01,2.240473915437374980e-02
1.100000000000000000e+01,4.210526315789473450e-01,3.372418404531143943e-02
1.100000000000000000e+01,4.736842105263157632e-01,2.806091245934310904e-02
1.100000000000000000e+01,5.263157894736841813e-01,4.037375617880980400e-02
1.100000000000000000e+01,5.789473684210526550e-01,1.923454489684420232e-02
1.100000000000000000e+01,6.315789473684210176e-01,3.433076268505218936e-02
1.100000000000000000e+01,6.842105263157893802e-01,2.530612598113887030e-02
1.100000000000000000e+01,7.368421052631578538e-01,2.432092453043015190e-02
1.100000000000000000e+01,7.894736842105263275e-01,2.102513879714034903e-02
1.100000000000000000e+01,8.421052631578946901e-01,6.245754310977403440e-02
1.100000000000000000e+01,8.947368421052630527e-01,1.380280414527411126e-01
1.100000000000000000e+01,9.473684210526315264e-01,2.269772085656667771e-01
1.100000000000000000e+01,1.000000000000000000e+00,2.408197674205458105e-01
1.200000000000000000e+01,0.000000000000000000e+00,2.080892368637443993e-02
1.200000000000000000e+01,5.263157894736841813e-02,3.265790290123515155e-02
1.200000000000000000e+01,1.052631578947368363e-01,1.311611073380804932e-02
1.200000000000000000e+01,1.578947368421052544e-01,1.813316368121375283e-02
1.200000000000000000e+01,2.105263157894736725e-01,1.406864096258429384e-02
1.200000000000000000e+01,2.631578947368420907e-01,1.144275617309088548e-02
1.200000000000000000e+01,3.157894736842105088e-01,3.966755152625955905e-02
1.200000000000000000e+01,3.684210526315789269e-01,2.273120357608782519e-02
1.200000000000000000e+01,4.210526315789473450e-01,2.502401154321107213e-02
1.200000000000000000e+01,4.736842105263157632e-01,1.925106274831798678e-02
1.200000000000000000e+01,5.263157894736841813e-01,2.772249523316344666e-02
1.200000000000000000e+01,5.789473684210526550e-01,2.409325032510505407e-02
1.200000000000000000e+01,6.315789473684210176e-01,1.569414869639366647e-02
1.200000000000000000e+01,6.842105263157893802e-01,1.188279910370173935e-02
1.200000000000000000e+01,7.368421052631578538e-01,2.095478151879890880e-02
1.200000000000000000e+01,7.894736842105263275e-01,4.385231043397230105e-02
1.200000000000000000e+01,8.421052631578946901e-01,5.128847470744344467e-02
1.200000000000000000e+01,8.947368421052630527e-01,9.943047473538689507e-02
1.200000000000000000e+01,9.473684210526315264e-01,2.296899254411298719e-01
1.200000000000000000e+01,1.000000000000000000e+00,2.404046637211634252e-01
1.300000000000000000e+01,0.000000000000000000e+00,2.093354555642390480e-02
1.300000000000000000e+01,5.263157894736841813e-02,2.146644763146773535e-02
1.300000000000000000e+01,1.052631578947368363e-01,1.679061975405786444e-02
1.300000000000000000e+01,1.578947368421052544e-01,2.113476898914502106e-02
1.300000000000000000e+01,2.105263157894736725e-01,3.111705889077313186e-02
1.300000000000000000e+01,2.631578947368420907e-01,2.161097495303020491e-02
1.300000000000000000e+01,3.157894736842105088e-01,1.602306095994272470e-02
1.300000000000000000e+01,3.684210526315789269e-01,1.746659818125251631e-02
1.300000000000000000e+01,4.210526315789473450e-01,3.351444257799512244e-02
1.300000000000000000e+01,4.736842105263157632e-01,3.174069066599154165e-02
1.300000000000000000e+01,5.263157894736841813e-01,1.813021891671262251e-02
1.300000000000000000e+01,5.789473684210526550e-01,1.685554874315953189e-02
1.300000000000000000e+01,6.315789473684210176e-01,3.410431774812940076e-02
1.300000000000000000e+01,6.842105263157893802e-01,2.448988873875602990e-02
1.300000000000000000e+01,7.368421052631578538e-01,1.444034134192877239e-02
1.300000000000000000e+01,7.894736842105263275e-01,3.612737875673997096e-02
1.300000000000000000e+01,8.421052631578946901e-01,3.499760637251243117e-02
1.300000000000000000e+01,8.947368421052630527e-01,8.903179693943225059e-02
1.300000000000000000e+01,9.473684210526315264e-01,1.832208486965655192e-01
1.300000000000000000e+01,1.000000000000000000e+00,2.324817010096061343e-01
1.400000000000000000e+01,0.000000000000000000e+00,1.999417776856473455e-02
1.400000000000000000e+01,5.263157894736841813e-02,4.531205219997581912e-02
1.400000000000000000e+01,1.052631578947368363e-01,3.365967931113152123e-02
1.400000000000000000e+01,1.578947368421052544e-01,3.120372370547115290e-02
1.400000000000000000e+01,2.105263157894736725e-01,1.783733925533026801e-02
1.400000000000000000e+01,2.631578947368420907e-01,1.957502988081707279e-02
1.400000000000000000e+01,3.157894736842105088e-01,2.185616471384429008e-02
1.400000000000000000e+01,3.684210526315789269e-01,2.183214566977988505e-02
1.400000000000000000e+01,4.210526315789473450e-01,3.170720153769993055e-02
1.400000000000000000e+01,4.736842105263157632e-01,2.272399219077046728e-02
1.400000000000000000e+01,5.263157894736841813e-01,2.414863064177934227e-02
1.400000000000000000e+01,5.789473684210526550e-01,3.098923319518551850e-02
1.400000000000000000e+01,6.315789473684210176e-01,2.244385218686936398e-02
1.400000000000000000e+01,6.842105263157893802e-01,1.701568494358634415e-02
1.400000000000000000e+01,7.368421052631578538e-01,3.174856570403443434e-02
1.400000000000000000e+01,7.894736842105263275e-01,3.411617391610780037e-02
1.400000000000000000e+01,8.421052631578946901e-01,4.741713651204418345e-02
1.400000000000000000e+01,8.947368421052630527e-01,8.701069845159242755e-02
1.400000000000000000e+01,9.473684210526315264e-01,2.141497711518568492e-01
1.400000000000000000e+01,1.000000000000000000e+00,2.572671092459176689e-01
1.500000000000000000e+01,0.000000000000000000e+00,3.225582613839438062e-02
1.500000000000000000e+01,5.263157894736841813e-02,4.308736557035718756e-02
1.500000000000000000e+01,1.052631578947368363e-01,3.173998714095417617e-02
1.500000000000000000e+01,1.578947368421052544e-01,2.168564203162229309e-02
1.500000000000000000e+01,2.105263157894736725e-01,1.841875228738622944e-02
1.500000000000000000e+01,2.631578947368420907e-01,2.426770253193664267e-02
1.500000000000000000e+01,3.157894736842105088e-01,2.479313504796988241e-02
1.500000000000000000e+01,3.684210526315789269e-01,1.727708107939259635e-02
1.500000000000000000e+01,4.210526315789473450e-01,3.803310916504893530e-02
1.500000000000000000e+01,4.736842105263157632e-01,1.615322506337259212e-02
1.500000000000000000e+01,5.263157894736841813e-01,3.281913730496387877e-02
1.500000000000000000e+01,5.789473684210526550e-01,2.579104360128019885e-02
1.500000000000000000e+01,6.315789473684210176e-01,3.542869070894425626e-02
1.500000000000000000e+01,6.842105263157893802e-01,1.555963994696641164e-02
1.500000000000000000e+01,7.368421052631578538e-01,2.998243657113112970e-02
1.500000000000000000e+01,7.894736842105263275e-01,1.321309808323136055e-02
1.500000000000000000e+01,8.421052631578946901e-01,2.681438944905129018e-02
1.500000000000000000e+01,8.947368421052630527e-01,7.071946226454144113e-02
1.500000000000000000e+01,9.473684210526315264e-01,1.591457142350164722e-01
1.500000000000000000e+01,1.000000000000000000e+00,2.415240633965246020e-01
1.600000000000000000e+01,0.000000000000000000e+00,2.634331628362303682e-02
1.600000000000000000e+01,5.263157894736841813e-02,3.326050305009937286e-02
1.600000000000000000e+01,1.052631578947368363e-01,3.830266529346554316e-02
1.600000000000000000e+01,1.578947368421052544e-01,2.504243648544925843e-02
1.600000000000000000e+01,2.105263157894736725e-01,2.188554378337025791e-02
1.600000000000000000e+01,2.631578947368420907e-01,3.720069171574649780e-02
1.600000000000000000e+01,3.157894736842105088e-01,1.585361202452380963e-02
1.600000000000000000e+01,3.684210526315789269e-01,2.315167950463267038e-02
1.600000000000000000e+01,4.210526315789473450e-01,5.142494601685267813e-02
1.600000000000000000e+01,4.736842105263157632e-01,2.060591257177656760e-02
1.600000000000000000e+01,5.263157894736841813e-01,3.581579145244858514e-02
1.600000000000000000e+01,5.789473684210526550e-01,2.510659317834394721e-02
1.600000000000000000e+01,6.315789473684210176e-01,2.338233639030629779e-02
1.600000000000000000e+01,6.842105263157893802e-01,2.841710867976170868e-02
1.600000000000000000e+01,7.368421052631578538e-01,2.977086950280935507e-02
1.600000000000000000e+01,7.894736842105263275e-01,2.401818830605009780e-02
1.600000000000000000e+01,8.421052631578946901e-01,3.449563269408767452e-02
1.600000000000000000e+01,8.947368421052630527e-01,6.665306613037305650e-02
1.600000000000000000e+01,9.473684210526315264e-01,1.869802758354318084e-01
1.600000000000000000e+01,1.000000000000000000e+00,2.432561192428334129e-01
1.700000000000000000e+01,0.000000000000000000e+00,1.473057481382895537e-02
1.700000000000000000e+01,5.263157894736841813e-02,2.825962769986416906e-02
1.700000000000000000e+01,1.052631578947368363e-01,1.750920449791756872e-02
1.700000000000000000e+01,1.578947368421052544e-01,3.060954023605558239e-02
1.700000000000000000e+01,2.105263157894736725e-01,2.106789660345381038e-02
1.700000000000000000e+01,2.631578947368420907e-01,3.176851368775383128e-02
1.700000000000000000e+01,3.157894736842105088e-01,4.184613495026186236e-02
1.700000000000000000e+01,3.684210526315789269e-01,2.648768405561226918e-02
1.700000000000000000e+01,4.210526315789473450e-01,2.932610090518859153e-02
1.700000000000000000e+01,4.736842105263157632e-01,2.142193108036735683e-02
1.700000000000000000e+01,5.263157894736841813e-01,1.473140968446717998e-02
1.700000000000000000e+01,5.789473684210526550e-01,2.398765712347144044e-02
1.700000000000000000e+01,6.315789473684210176e-01,3.292903925669964788e-02
1.700000000000000000e+01,6.842105263157893802e-01,1.648840746715223710e-02
1.700000000000000000e+01,7.368421052631578538e-01,2.110336548227805323e-02
1.700000000000000000e+01,7.894736842105263275e-01,3.933103480849639566e-02
1.700000000000000000e+01,8.421052631578946901e-01,3.522281345741673508e-02
1.700000000000000000e+01,8.947368421052630527e-01,5.498212326496517560e-02
1.700000000000000000e+01,9.473684210526315264e-01,1.599383020835395408e-01
1.700000000000000000e+01,1.000000000000000000e+00,2.416894749085862770e-01
1.800000000000000000e+01,0.000000000000000000e+00,5.149731752823769049e-02
1.800000000000000000e+01,5.263157894736841813e-02,4.656050631192076850e-02
1.800000000000000000e+01,1.052631578947368363e-01,1.364920829873596947e-02
1.800000000000000000e+01,1.578947368421052544e-01,1.410642778342441339e-02
1.800000000000000000e+01,2.105263157894736725e-01,4.530959650433036279e-02
1.800000000000000000e+01,2.631578947368420907e-01,2.833249225181521530e-02
1.800000000000000000e+01,3.157894736842105088e-01,5.945250961038316129e-02
1.800000000000000000e+01,3.684210526315789269e-01,2.463046371478779667e-02
1.800000000000000000e+01,4.210526315789473450e-01,1.998010778840837026e-02
1.800000000000000000e+01,4.736842105263157632e-01,1.666326217627826789e-02
1.800000000000000000e+01,5.263157894736841813e-01,1.404598749865986623e-02
1.800000000000000000e+01,5.789473684210526550e-01,1.783925725267049636e-02
1.800000000000000000e+01,6.315789473684210176e-01,2.388591148650561977e-02
1.800000000000000000e+01,6.842105263157893802e-01,3.569025882962476026e-02
1.800000000000000000e+01,7.368421052631578538e-01,1.570121578120626041e-02
1.800000000000000000e+01,7.894736842105263275e-01,1.685938202079829973e-02
1.800000000000000000e+01,8.421052631578946901e-01,2.396982883069516054e-02
1.800000000000000000e+01,8.947368421052630527e-01,2.971253266836796150e-02
1.800000000000000000e+01,9.473684210526315264e-01,1.440996401636896740e-01
1.800000000000000000e+01,1.000000000000000000e+00,2.501470741764917349e-01
1.900000000000000000e+01,0.000000000000000000e+00,2.208300877703599230e-02
1.900000000000000000e+01,5.263157894736841813e-02,2.813991690096106016e-02
1.900000000000000000e+01,1.052631578947368363e-01,2.264748104767198844e-02
1.900000000000000000e+01,1.578947368421052544e-01,1.396392892011685122e-02
1.900000000000000000e+01,2.105263157894736725e-01,2.137980907599031088e-02
1.900000000000000000e+01,2.631578947368420907e-01,2.079647556865431290e-02
1.900000000000000000e+01,3.157894736842105088e-01,2.271469299751291415e-02
1.900000000000000000e+01,3.684210526315789269e-01,2.587964196500568484e-02
1.900000000000000000e+01,4.210526315789473450e-01,2.132634398118256683e-02
1.900000000000000000e+01,4.736842105263157632e-01,3.174605160485478167e-02
1.900000000000000000e+01,5.263157894736841813e-01,3.891572868900396165e-02
1.900000000000000000e+01,5.789473684210526550e-01,2.405021423586009566e-02
1.900000000000000000e+01,6.315789473684210176e-01,1.905421995046475275e-02
1.900000000000000000e+01,6.842105263157893802e-01,3.557669002105633832e-02
1.900000000000000000e+01,7.368421052631578538e-01,1.836109286696523818e-02
1.900000000000000000e+01,7.894736842105263275e-01,1.659143467401009292e-02
1.900000000000000000e+01,8.421052631578946901e-01,2.185526534989364403e-02
1.900000000000000000e+01,8.947368421052630527e-01,3.240839758371075185e-02
1.900000000000000000e+01,9.473684210526315264e-01,1.483214581125634757e-01
1.900000000000000000e+01,1.000000000000000000e+00,2.394160117647521346e-01
2.000000000000000000e+01,0.000000000000000000e+00,3.432051482045651858e-02
2.000000000000000000e+01,5.263157894736841813e-02,4.077878002279023556e-02
2.000000000000000000e+01,1.052631578947368363e-01,1.659160892932306716e-02
2.000000000000000000e+01,1.578947368421052544e-01,1.797335874459636898e-02
2.000000000000000000e+01,2.105263157894736725e-01,4.172481793237645120e-02
2.000000000000000000e+01,2.631578947368420907e-01,1.388963852495203079e-02
2.000000000000000000e+01,3.157894736842105088e-01,3.506761269749886223e-02
2.000000000000000000e+01,3.684210526315789269e-01,1.948969034209985934e-02
2.000000000000000000e+01,4.210526315789473450e-01,3.554181300526873533e-02
2.000000000000000000e+01,4.736842105263157632e-01,2.709148633343880577e-02
2.000000000000000000e+01,5.263157894736841813e-01,3.230966518713244973e-02
2.000000000000000000e+01,5.789473684210526550e-01,2.653038085165093998e-02
2.000000000000000000e+01,6.315789473684210176e-01,2.064487592747082934e-02
2.000000000000000000e+01,6.842105263157893802e-01,2.674163249464903136e-02
2.000000000000000000e+01,7.368421052631578538e-01,3.421079100754861879e-02
2.000000000000000000e+01,7.894736842105263275e-01,1.980184697757682993e-02
2.000000000000000000e+01,8.421052631578946901e-01,2.482246275727823318e-02
2.000000000000000000e+01,8.947368421052630527e-01,4.177096368787253100e-02
2.000000000000000000e+01,9.473684210526315264e-01,1.290689962425777271e-01
2.000000000000000000e+01,1.000000000000000000e+00,2.307137731647554701e-01
2.100000000000000000e+01,0.000000000000000000e+00,4.229610265907323557e-02
2.100000000000000000e+01,5.263157894736841813e-02,2.857737491439231101e-02
2.100000000000000000e+01,1.052631578947368363e-01,2.844558389096783074e-02
2.100000000000000000e+01,1.578947368421052544e-01,2.187430842074300150e-02
2.100000000000000000e+01,2.105263157894736725e-01,2.709746651129180464e-02
2.100000000000000000e+01,2.631578947368420907e-01,3.481277808344460101e-02
2.100000000000000000e+01,3.157894736842105088e-01,2.499650372696108486e-02
2.100000000000000000e+01,3.684210526315789269e-01,4.108826361669930261e-02
2.100000000000000000e+01,4.210526315789473450e-01,1.959395231855226224e-02
2.100000000000000000e+01,4.736842105263157632e-01,1.618088808867016934e-02
2.100000000000000000e+01,5.263157894736841813e-01,2.755879211231540907e-02
2.100000000000000000e+01,5.789473684210526550e-01,2.292968826266173626e-02
2.100000000000000000e+01,6.315789473684210176e-01,2.411281732557961355e-02
2.100000000000000000e+01,6.842105263157893802e-01,1.838275627384731992e-02
2.100000000000000000e+01,7.368421052631578538e-01,1.892580970582104227e-02
2.100000000000000000e+01,7.894736842105263275e-01,1.721842553212138069e-02
2.100000000000000000e+01,8.421052631578946901e-01,3.385496722613982878e-02
2.100000000000000000e+01,8.947368421052630527e-01,2.601623648671395200e-02
2.100000000000000000e+01,9.473684210526315264e-01,1.390011373827905183e-01
2.100000000000000000e+01,1.000000000000000000e+00,2.393359686715579859e-01


==> figures/d_rec_alpha=0.1.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,8.950561014310229324e-02
1.000000000000000000e+00,4.736842105263158048e-02,1.037329532263206455e-01
1.000000000000000000e+00,9.473684210526316096e-02,1.516444962203906677e-01
1.000000000000000000e+00,1.421052631578947345e-01,1.828832156197887360e-01
1.000000000000000000e+00,1.894736842105263219e-01,2.245735074826864242e-01
1.000000000000000000e+00,2.368421052631579093e-01,2.445271999166623023e-01
1.000000000000000000e+00,2.842105263157894690e-01,2.820702018264494293e-01
1.000000000000000000e+00,3.315789473684210842e-01,3.280531651761114942e-01
1.000000000000000000e+00,3.789473684210526438e-01,3.227718378295325596e-01
1.000000000000000000e+00,4.263157894736842035e-01,3.504108156450967404e-01
1.000000000000000000e+00,4.736842105263158187e-01,3.775134859442548230e-01
1.000000000000000000e+00,5.210526315789474339e-01,4.018944537591494504e-01
1.000000000000000000e+00,5.684210526315789380e-01,4.181841156679703686e-01
1.000000000000000000e+00,6.157894736842105532e-01,4.260532483387204916e-01
1.000000000000000000e+00,6.631578947368421684e-01,4.072695127886951649e-01
1.000000000000000000e+00,7.105263157894736725e-01,3.849825874311735285e-01
1.000000000000000000e+00,7.578947368421052877e-01,3.206713830680767430e-01
1.000000000000000000e+00,8.052631578947369029e-01,2.581710241102639358e-01
1.000000000000000000e+00,8.526315789473684070e-01,1.290090148563740324e-01
1.000000000000000000e+00,9.000000000000000222e-01,2.478326244935566414e-01
2.000000000000000000e+00,0.000000000000000000e+00,1.879958723659165831e-01
2.000000000000000000e+00,4.736842105263158048e-02,2.624576875403445420e-01
2.000000000000000000e+00,9.473684210526316096e-02,2.830948263029451906e-01
2.000000000000000000e+00,1.421052631578947345e-01,3.180267282213742330e-01
2.000000000000000000e+00,1.894736842105263219e-01,3.454615165555401934e-01
2.000000000000000000e+00,2.368421052631579093e-01,3.433488778580084388e-01
2.000000000000000000e+00,2.842105263157894690e-01,3.713534259354395184e-01
2.000000000000000000e+00,3.315789473684210842e-01,3.536285348115493221e-01
2.000000000000000000e+00,3.789473684210526438e-01,3.624807003044958065e-01
2.000000000000000000e+00,4.263157894736842035e-01,3.473720717459426455e-01
2.000000000000000000e+00,4.736842105263158187e-01,3.709485454874286159e-01
2.000000000000000000e+00,5.210526315789474339e-01,3.290964293641689409e-01
2.000000000000000000e+00,5.684210526315789380e-01,3.218194192422069166e-01
2.000000000000000000e+00,6.157894736842105532e-01,2.980389793350538552e-01
2.000000000000000000e+00,6.631578947368421684e-01,2.781794716896566211e-01
2.000000000000000000e+00,7.105263157894736725e-01,2.275412838328710885e-01
2.000000000000000000e+00,7.578947368421052877e-01,1.736696820378865747e-01
2.000000000000000000e+00,8.052631578947369029e-01,1.187116858073709175e-01
2.000000000000000000e+00,8.526315789473684070e-01,1.389224849493675418e-01
2.000000000000000000e+00,9.000000000000000222e-01,2.466118966888891650e-01
3.000000000000000000e+00,0.000000000000000000e+00,1.410904773760437436e-01
3.000000000000000000e+00,4.736842105263158048e-02,1.283792887650801184e-01
3.000000000000000000e+00,9.473684210526316096e-02,1.599219642880429226e-01
3.000000000000000000e+00,1.421052631578947345e-01,1.880171809537997119e-01
3.000000000000000000e+00,1.894736842105263219e-01,2.050324640220715922e-01
3.000000000000000000e+00,2.368421052631579093e-01,2.134982407351488365e-01
3.000000000000000000e+00,2.842105263157894690e-01,2.376786178868601496e-01
3.000000000000000000e+00,3.315789473684210842e-01,2.579028983024168609e-01
3.000000000000000000e+00,3.789473684210526438e-01,2.656184630644027322e-01
3.000000000000000000e+00,4.263157894736842035e-01,2.738352043689352144e-01
3.000000000000000000e+00,4.736842105263158187e-01,2.769345912963811496e-01
3.000000000000000000e+00,5.210526315789474339e-01,2.513728648035575830e-01
3.000000000000000000e+00,5.684210526315789380e-01,2.660988117175752121e-01
3.000000000000000000e+00,6.157894736842105532e-01,2.309571673072108866e-01
3.000000000000000000e+00,6.631578947368421684e-01,1.897405441426226747e-01
3.000000000000000000e+00,7.105263157894736725e-01,1.832251699199902717e-01
3.000000000000000000e+00,7.578947368421052877e-01,1.289255998515311252e-01
3.000000000000000000e+00,8.052631578947369029e-01,1.204171640519784287e-01
3.000000000000000000e+00,8.526315789473684070e-01,1.621554286011396839e-01
3.000000000000000000e+00,9.000000000000000222e-01,2.428042735479946646e-01
4.000000000000000000e+00,0.000000000000000000e+00,1.169826408578212296e-01
4.000000000000000000e+00,4.736842105263158048e-02,1.107094566128048879e-01
4.000000000000000000e+00,9.473684210526316096e-02,1.482435574693293512e-01
4.000000000000000000e+00,1.421052631578947345e-01,1.306622701919280261e-01
4.000000000000000000e+00,1.894736842105263219e-01,1.791700236325344253e-01
4.000000000000000000e+00,2.368421052631579093e-01,1.768711661712632222e-01
4.000000000000000000e+00,2.842105263157894690e-01,1.927995335612772143e-01
4.000000000000000000e+00,3.315789473684210842e-01,2.283130742868955398e-01
4.000000000000000000e+00,3.789473684210526438e-01,2.315542774359886091e-01
4.000000000000000000e+00,4.263157894736842035e-01,2.212705691195807622e-01
4.000000000000000000e+00,4.736842105263158187e-01,2.439565655979540892e-01
4.000000000000000000e+00,5.210526315789474339e-01,2.448224897457280114e-01
4.000000000000000000e+00,5.684210526315789380e-01,2.327219672897642422e-01
4.000000000000000000e+00,6.157894736842105532e-01,1.976242824764912753e-01
4.000000000000000000e+00,6.631578947368421684e-01,1.788363285206663600e-01
4.000000000000000000e+00,7.105263157894736725e-01,1.497363695682873974e-01
4.000000000000000000e+00,7.578947368421052877e-01,1.147192675499525971e-01
4.000000000000000000e+00,8.052631578947369029e-01,1.314091723874566409e-01
4.000000000000000000e+00,8.526315789473684070e-01,1.755486879569412295e-01
4.000000000000000000e+00,9.000000000000000222e-01,2.249562141340426813e-01
5.000000000000000000e+00,0.000000000000000000e+00,1.497851650531363543e-01
5.000000000000000000e+00,4.736842105263158048e-02,1.490629794431049815e-01
5.000000000000000000e+00,9.473684210526316096e-02,1.283657320639790822e-01
5.000000000000000000e+00,1.421052631578947345e-01,1.520723721118492910e-01
5.000000000000000000e+00,1.894736842105263219e-01,1.485856809740534468e-01
5.000000000000000000e+00,2.368421052631579093e-01,1.787139498473583887e-01
5.000000000000000000e+00,2.842105263157894690e-01,1.746449635269378964e-01
5.000000000000000000e+00,3.315789473684210842e-01,2.050563038927561699e-01
5.000000000000000000e+00,3.789473684210526438e-01,1.936315895518862240e-01
5.000000000000000000e+00,4.263157894736842035e-01,2.328429604241410988e-01
5.000000000000000000e+00,4.736842105263158187e-01,2.238801888161865428e-01
5.000000000000000000e+00,5.210526315789474339e-01,2.331432643012973926e-01
5.000000000000000000e+00,5.684210526315789380e-01,2.269418221646124223e-01
5.000000000000000000e+00,6.157894736842105532e-01,2.066660009743481741e-01
5.000000000000000000e+00,6.631578947368421684e-01,1.840275146443208776e-01
5.000000000000000000e+00,7.105263157894736725e-01,1.284274224380896889e-01
5.000000000000000000e+00,7.578947368421052877e-01,1.204613880714439644e-01
5.000000000000000000e+00,8.052631578947369029e-01,1.431513819209251082e-01
5.000000000000000000e+00,8.526315789473684070e-01,1.790205803233204385e-01
5.000000000000000000e+00,9.000000000000000222e-01,2.365691807086364173e-01
6.000000000000000000e+00,0.000000000000000000e+00,1.298957579988321009e-01
6.000000000000000000e+00,4.736842105263158048e-02,1.485389858617000847e-01
6.000000000000000000e+00,9.473684210526316096e-02,1.511863791134165080e-01
6.000000000000000000e+00,1.421052631578947345e-01,1.371665435890135343e-01
6.000000000000000000e+00,1.894736842105263219e-01,1.421253985504469242e-01
6.000000000000000000e+00,2.368421052631579093e-01,1.644277394799878445e-01
6.000000000000000000e+00,2.842105263157894690e-01,1.816096922526785618e-01
6.000000000000000000e+00,3.315789473684210842e-01,1.917130330972220964e-01
6.000000000000000000e+00,3.789473684210526438e-01,1.726966430059539703e-01
6.000000000000000000e+00,4.263157894736842035e-01,2.217838118063037989e-01
6.000000000000000000e+00,4.736842105263158187e-01,2.210284782688966554e-01
6.000000000000000000e+00,5.210526315789474339e-01,2.130280217117510033e-01
6.000000000000000000e+00,5.684210526315789380e-01,2.241374071486100239e-01
6.000000000000000000e+00,6.157894736842105532e-01,2.129245168901411911e-01
6.000000000000000000e+00,6.631578947368421684e-01,1.545311996879361605e-01
6.000000000000000000e+00,7.105263157894736725e-01,1.211016551966825339e-01
6.000000000000000000e+00,7.578947368421052877e-01,1.116619000634920533e-01
6.000000000000000000e+00,8.052631578947369029e-01,1.609941627322819535e-01
6.000000000000000000e+00,8.526315789473684070e-01,1.823171709059863421e-01
6.000000000000000000e+00,9.000000000000000222e-01,2.556752420522954150e-01
7.000000000000000000e+00,0.000000000000000000e+00,1.165959866146614038e-01
7.000000000000000000e+00,4.736842105263158048e-02,1.288268770539242047e-01
7.000000000000000000e+00,9.473684210526316096e-02,1.375754042996632232e-01
7.000000000000000000e+00,1.421052631578947345e-01,1.420070493817881807e-01
7.000000000000000000e+00,1.894736842105263219e-01,1.683799818999724418e-01
7.000000000000000000e+00,2.368421052631579093e-01,1.557211311590074032e-01
7.000000000000000000e+00,2.842105263157894690e-01,1.718122224987404523e-01
7.000000000000000000e+00,3.315789473684210842e-01,1.773736163453856762e-01
7.000000000000000000e+00,3.789473684210526438e-01,1.877429791678266735e-01
7.000000000000000000e+00,4.263157894736842035e-01,1.964978999379687341e-01
7.000000000000000000e+00,4.736842105263158187e-01,1.947010331985243869e-01
7.000000000000000000e+00,5.210526315789474339e-01,2.125951743904571090e-01
7.000000000000000000e+00,5.684210526315789380e-01,2.051244921107652219e-01
7.000000000000000000e+00,6.157894736842105532e-01,2.038360852040389803e-01
7.000000000000000000e+00,6.631578947368421684e-01,1.824352006418120675e-01
7.000000000000000000e+00,7.105263157894736725e-01,1.228449904964349360e-01
7.000000000000000000e+00,7.578947368421052877e-01,1.057202603075159536e-01
7.000000000000000000e+00,8.052631578947369029e-01,1.369743352282612459e-01
7.000000000000000000e+00,8.526315789473684070e-01,1.918216547785366322e-01
7.000000000000000000e+00,9.000000000000000222e-01,2.573928117278151406e-01
8.000000000000000000e+00,0.000000000000000000e+00,1.233975952039506885e-01
8.000000000000000000e+00,4.736842105263158048e-02,1.153052836230022415e-01
8.000000000000000000e+00,9.473684210526316096e-02,1.406236916830326256e-01
8.000000000000000000e+00,1.421052631578947345e-01,1.482291907537929831e-01
8.000000000000000000e+00,1.894736842105263219e-01,1.308120788397629519e-01
8.000000000000000000e+00,2.368421052631579093e-01,1.692023614974765278e-01
8.000000000000000000e+00,2.842105263157894690e-01,1.878242021421463459e-01
8.000000000000000000e+00,3.315789473684210842e-01,1.780907148438116150e-01
8.000000000000000000e+00,3.789473684210526438e-01,1.971726684985244393e-01
8.000000000000000000e+00,4.263157894736842035e-01,1.953538017569800278e-01
8.000000000000000000e+00,4.736842105263158187e-01,1.969111612820950152e-01
8.000000000000000000e+00,5.210526315789474339e-01,1.871254323249021134e-01
8.000000000000000000e+00,5.684210526315789380e-01,2.081663858317836791e-01
8.000000000000000000e+00,6.157894736842105532e-01,1.858022659305315905e-01
8.000000000000000000e+00,6.631578947368421684e-01,1.592175522061705650e-01
8.000000000000000000e+00,7.105263157894736725e-01,1.210403211022599151e-01
8.000000000000000000e+00,7.578947368421052877e-01,1.190270013006321237e-01
8.000000000000000000e+00,8.052631578947369029e-01,1.353413747360745767e-01
8.000000000000000000e+00,8.526315789473684070e-01,1.894320504372417613e-01
8.000000000000000000e+00,9.000000000000000222e-01,2.377112844057592267e-01
9.000000000000000000e+00,0.000000000000000000e+00,1.209161069054577042e-01
9.000000000000000000e+00,4.736842105263158048e-02,1.492120883472750625e-01
9.000000000000000000e+00,9.473684210526316096e-02,1.456537358487374756e-01
9.000000000000000000e+00,1.421052631578947345e-01,1.549466183512478445e-01
9.000000000000000000e+00,1.894736842105263219e-01,1.690324539639610213e-01
9.000000000000000000e+00,2.368421052631579093e-01,1.582459892813921631e-01
9.000000000000000000e+00,2.842105263157894690e-01,1.584954275807061719e-01
9.000000000000000000e+00,3.315789473684210842e-01,1.739239261627604782e-01
9.000000000000000000e+00,3.789473684210526438e-01,1.705364417752761041e-01
9.000000000000000000e+00,4.263157894736842035e-01,2.003520542305846919e-01
9.000000000000000000e+00,4.736842105263158187e-01,2.125080398279437510e-01
9.000000000000000000e+00,5.210526315789474339e-01,1.972737452250080958e-01
9.000000000000000000e+00,5.684210526315789380e-01,1.781692065245205903e-01
9.000000000000000000e+00,6.157894736842105532e-01,1.720461959578482858e-01
9.000000000000000000e+00,6.631578947368421684e-01,1.455747509177839905e-01
9.000000000000000000e+00,7.105263157894736725e-01,1.231916524412694502e-01
9.000000000000000000e+00,7.578947368421052877e-01,1.046968463102882635e-01
9.000000000000000000e+00,8.052631578947369029e-01,1.493703395114081012e-01
9.000000000000000000e+00,8.526315789473684070e-01,1.917187662776658197e-01
9.000000000000000000e+00,9.000000000000000222e-01,2.523725362327764454e-01
1.000000000000000000e+01,0.000000000000000000e+00,1.270736070923122185e-01
1.000000000000000000e+01,4.736842105263158048e-02,1.331734113222858562e-01
1.000000000000000000e+01,9.473684210526316096e-02,1.341163247019584726e-01
1.000000000000000000e+01,1.421052631578947345e-01,1.645673304740671306e-01
1.000000000000000000e+01,1.894736842105263219e-01,1.572339482252883558e-01
1.000000000000000000e+01,2.368421052631579093e-01,1.525063029873799381e-01
1.000000000000000000e+01,2.842105263157894690e-01,1.665098456609711008e-01
1.000000000000000000e+01,3.315789473684210842e-01,1.698959951625898801e-01
1.000000000000000000e+01,3.789473684210526438e-01,1.757782838302197614e-01
1.000000000000000000e+01,4.263157894736842035e-01,1.897042713471224495e-01
1.000000000000000000e+01,4.736842105263158187e-01,1.958279568419402095e-01
1.000000000000000000e+01,5.210526315789474339e-01,2.066406232894888451e-01
1.000000000000000000e+01,5.684210526315789380e-01,1.983836914300861065e-01
1.000000000000000000e+01,6.157894736842105532e-01,1.730338460254260691e-01
1.000000000000000000e+01,6.631578947368421684e-01,1.503515523001210386e-01
1.000000000000000000e+01,7.105263157894736725e-01,1.203353410949055541e-01
1.000000000000000000e+01,7.578947368421052877e-01,9.919249351140803361e-02
1.000000000000000000e+01,8.052631578947369029e-01,1.405967456292058770e-01
1.000000000000000000e+01,8.526315789473684070e-01,1.965062037263874406e-01
1.000000000000000000e+01,9.000000000000000222e-01,2.230754797259810185e-01
1.100000000000000000e+01,0.000000000000000000e+00,1.175557295969006377e-01
1.100000000000000000e+01,4.736842105263158048e-02,1.158503163271287911e-01
1.100000000000000000e+01,9.473684210526316096e-02,1.361198807778579989e-01
1.100000000000000000e+01,1.421052631578947345e-01,1.480176756721331421e-01
1.100000000000000000e+01,1.894736842105263219e-01,1.639781702544453601e-01
1.100000000000000000e+01,2.368421052631579093e-01,1.540673754502236981e-01
1.100000000000000000e+01,2.842105263157894690e-01,1.823399709603710783e-01
1.100000000000000000e+01,3.315789473684210842e-01,1.802198271697193488e-01
1.100000000000000000e+01,3.789473684210526438e-01,1.871722604436551474e-01
1.100000000000000000e+01,4.263157894736842035e-01,2.044838163618176718e-01
1.100000000000000000e+01,4.736842105263158187e-01,2.121689879527740574e-01
1.100000000000000000e+01,5.210526315789474339e-01,2.079151056942315223e-01
1.100000000000000000e+01,5.684210526315789380e-01,2.006566929156397283e-01
1.100000000000000000e+01,6.157894736842105532e-01,1.728476488737965833e-01
1.100000000000000000e+01,6.631578947368421684e-01,1.562267762717998165e-01
1.100000000000000000e+01,7.105263157894736725e-01,1.373654702966883578e-01
1.100000000000000000e+01,7.578947368421052877e-01,1.056319743930127508e-01
1.100000000000000000e+01,8.052631578947369029e-01,1.431022026198963681e-01
1.100000000000000000e+01,8.526315789473684070e-01,2.055431642839309347e-01
1.100000000000000000e+01,9.000000000000000222e-01,2.274884658452593356e-01
1.200000000000000000e+01,0.000000000000000000e+00,1.129424977303400968e-01
1.200000000000000000e+01,4.736842105263158048e-02,1.285242414272760314e-01
1.200000000000000000e+01,9.473684210526316096e-02,1.258545436357919045e-01
1.200000000000000000e+01,1.421052631578947345e-01,1.598983551675450809e-01
1.200000000000000000e+01,1.894736842105263219e-01,1.520798156488694097e-01
1.200000000000000000e+01,2.368421052631579093e-01,1.562982089763588767e-01
1.200000000000000000e+01,2.842105263157894690e-01,1.768357264231527615e-01
1.200000000000000000e+01,3.315789473684210842e-01,1.895069075547671511e-01
1.200000000000000000e+01,3.789473684210526438e-01,1.813196039679968175e-01
1.200000000000000000e+01,4.263157894736842035e-01,2.012623983730690846e-01
1.200000000000000000e+01,4.736842105263158187e-01,2.178205729898915199e-01
1.200000000000000000e+01,5.210526315789474339e-01,2.005382729705658673e-01
1.200000000000000000e+01,5.684210526315789380e-01,1.980713203474734063e-01
1.200000000000000000e+01,6.157894736842105532e-01,1.934469685513669490e-01
1.200000000000000000e+01,6.631578947368421684e-01,1.537884723618148930e-01
1.200000000000000000e+01,7.105263157894736725e-01,1.320479234083826447e-01
1.200000000000000000e+01,7.578947368421052877e-01,1.099186996379481335e-01
1.200000000000000000e+01,8.052631578947369029e-01,1.409323191106338358e-01
1.200000000000000000e+01,8.526315789473684070e-01,2.031347562901165693e-01
1.200000000000000000e+01,9.000000000000000222e-01,2.460724158769224679e-01
1.300000000000000000e+01,0.000000000000000000e+00,9.522786807557746813e-02
1.300000000000000000e+01,4.736842105263158048e-02,1.418830389618827570e-01
1.300000000000000000e+01,9.473684210526316096e-02,1.451393145054899469e-01
1.300000000000000000e+01,1.421052631578947345e-01,1.448204023722302058e-01
1.300000000000000000e+01,1.894736842105263219e-01,1.685744527437006424e-01
1.300000000000000000e+01,2.368421052631579093e-01,1.664906760849039491e-01
1.300000000000000000e+01,2.842105263157894690e-01,1.546595550383384476e-01
1.300000000000000000e+01,3.315789473684210842e-01,1.701280615317417033e-01
1.300000000000000000e+01,3.789473684210526438e-01,1.717883968856011023e-01
1.300000000000000000e+01,4.263157894736842035e-01,2.013260921936374515e-01
1.300000000000000000e+01,4.736842105263158187e-01,2.081742527019198041e-01
1.300000000000000000e+01,5.210526315789474339e-01,2.006735559365440402e-01
1.300000000000000000e+01,5.684210526315789380e-01,1.877889487966203919e-01
1.300000000000000000e+01,6.157894736842105532e-01,1.733305409541906483e-01
1.300000000000000000e+01,6.631578947368421684e-01,1.656413972351861719e-01
1.300000000000000000e+01,7.105263157894736725e-01,1.109138099718327275e-01
1.300000000000000000e+01,7.578947368421052877e-01,1.008816052971536620e-01
1.300000000000000000e+01,8.052631578947369029e-01,1.382700276137325546e-01
1.300000000000000000e+01,8.526315789473684070e-01,2.018070251776974411e-01
1.300000000000000000e+01,9.000000000000000222e-01,2.441302853790880134e-01
1.400000000000000000e+01,0.000000000000000000e+00,1.140441626397228486e-01
1.400000000000000000e+01,4.736842105263158048e-02,1.405109579036388501e-01
1.400000000000000000e+01,9.473684210526316096e-02,1.334779373973950523e-01
1.400000000000000000e+01,1.421052631578947345e-01,1.375502079013810053e-01
1.400000000000000000e+01,1.894736842105263219e-01,1.666098006063752579e-01
1.400000000000000000e+01,2.368421052631579093e-01,1.849695745717713780e-01
1.400000000000000000e+01,2.842105263157894690e-01,1.746846839048507016e-01
1.400000000000000000e+01,3.315789473684210842e-01,1.742148838819203571e-01
1.400000000000000000e+01,3.789473684210526438e-01,1.861846964089491907e-01
1.400000000000000000e+01,4.263157894736842035e-01,2.073453936050135282e-01
1.400000000000000000e+01,4.736842105263158187e-01,1.870277926289843351e-01
1.400000000000000000e+01,5.210526315789474339e-01,2.046990841709672160e-01
1.400000000000000000e+01,5.684210526315789380e-01,1.908594295358037041e-01
1.400000000000000000e+01,6.157894736842105532e-01,1.574033380030930296e-01
1.400000000000000000e+01,6.631578947368421684e-01,1.463355315832507442e-01
1.400000000000000000e+01,7.105263157894736725e-01,1.202475562529206621e-01
1.400000000000000000e+01,7.578947368421052877e-01,1.159597641474401086e-01
1.400000000000000000e+01,8.052631578947369029e-01,1.433188478087531192e-01
1.400000000000000000e+01,8.526315789473684070e-01,1.813373252984597506e-01
1.400000000000000000e+01,9.000000000000000222e-01,2.454344683540408134e-01
1.500000000000000000e+01,0.000000000000000000e+00,1.356880827499051256e-01
1.500000000000000000e+01,4.736842105263158048e-02,1.393308639812803895e-01
1.500000000000000000e+01,9.473684210526316096e-02,1.395615673145126912e-01
1.500000000000000000e+01,1.421052631578947345e-01,1.381202327266540797e-01
1.500000000000000000e+01,1.894736842105263219e-01,1.797931803740522305e-01
1.500000000000000000e+01,2.368421052631579093e-01,1.799591596272581417e-01
1.500000000000000000e+01,2.842105263157894690e-01,1.633794601679512404e-01
1.500000000000000000e+01,3.315789473684210842e-01,1.691684340353039051e-01
1.500000000000000000e+01,3.789473684210526438e-01,2.079772557630806817e-01
1.500000000000000000e+01,4.263157894736842035e-01,2.115653092502346178e-01
1.500000000000000000e+01,4.736842105263158187e-01,2.229642737697102306e-01
1.500000000000000000e+01,5.210526315789474339e-01,1.997910688671515056e-01
1.500000000000000000e+01,5.684210526315789380e-01,2.029061899010415893e-01
1.500000000000000000e+01,6.157894736842105532e-01,1.813864951191783426e-01
1.500000000000000000e+01,6.631578947368421684e-01,1.502732694974109329e-01
1.500000000000000000e+01,7.105263157894736725e-01,1.258004946170740435e-01
1.500000000000000000e+01,7.578947368421052877e-01,1.041206494217247480e-01
1.500000000000000000e+01,8.052631578947369029e-01,1.434892392117897708e-01
1.500000000000000000e+01,8.526315789473684070e-01,1.899301591343634243e-01
1.500000000000000000e+01,9.000000000000000222e-01,2.412727407836408045e-01
1.600000000000000000e+01,0.000000000000000000e+00,1.230978353605681613e-01
1.600000000000000000e+01,4.736842105263158048e-02,1.253163203331349729e-01
1.600000000000000000e+01,9.473684210526316096e-02,1.154642084278158232e-01
1.600000000000000000e+01,1.421052631578947345e-01,1.504819424360059332e-01
1.600000000000000000e+01,1.894736842105263219e-01,1.498823694537479712e-01
1.600000000000000000e+01,2.368421052631579093e-01,1.480989526746337437e-01
1.600000000000000000e+01,2.842105263157894690e-01,1.723810427108694032e-01
1.600000000000000000e+01,3.315789473684210842e-01,1.711293954567350561e-01
1.600000000000000000e+01,3.789473684210526438e-01,1.932398195895689286e-01
1.600000000000000000e+01,4.263157894736842035e-01,2.102591307411541266e-01
1.600000000000000000e+01,4.736842105263158187e-01,2.242563220688981174e-01
1.600000000000000000e+01,5.210526315789474339e-01,1.976315548665931177e-01
1.600000000000000000e+01,5.684210526315789380e-01,1.911590183385094011e-01
1.600000000000000000e+01,6.157894736842105532e-01,1.938576664660222049e-01
1.600000000000000000e+01,6.631578947368421684e-01,1.379493541718164740e-01
1.600000000000000000e+01,7.105263157894736725e-01,1.135194208682445693e-01
1.600000000000000000e+01,7.578947368421052877e-01,1.063093902491413778e-01
1.600000000000000000e+01,8.052631578947369029e-01,1.531791394814819851e-01
1.600000000000000000e+01,8.526315789473684070e-01,2.000078493022449666e-01
1.600000000000000000e+01,9.000000000000000222e-01,2.397600647053567957e-01
1.700000000000000000e+01,0.000000000000000000e+00,1.309045459355767105e-01
1.700000000000000000e+01,4.736842105263158048e-02,1.182949720446632297e-01
1.700000000000000000e+01,9.473684210526316096e-02,1.361577613695791888e-01
1.700000000000000000e+01,1.421052631578947345e-01,1.293848242390474301e-01
1.700000000000000000e+01,1.894736842105263219e-01,1.683013416778138538e-01
1.700000000000000000e+01,2.368421052631579093e-01,1.451572935819215315e-01
1.700000000000000000e+01,2.842105263157894690e-01,1.703926199229830740e-01
1.700000000000000000e+01,3.315789473684210842e-01,1.746857553142533714e-01
1.700000000000000000e+01,3.789473684210526438e-01,1.844680939953260712e-01
1.700000000000000000e+01,4.263157894736842035e-01,1.842068539620265455e-01
1.700000000000000000e+01,4.736842105263158187e-01,1.988410909026203099e-01
1.700000000000000000e+01,5.210526315789474339e-01,2.242761024910899237e-01
1.700000000000000000e+01,5.684210526315789380e-01,1.847769331801118187e-01
1.700000000000000000e+01,6.157894736842105532e-01,1.812142859362196878e-01
1.700000000000000000e+01,6.631578947368421684e-01,1.614515231653623206e-01
1.700000000000000000e+01,7.105263157894736725e-01,1.232052664450372093e-01
1.700000000000000000e+01,7.578947368421052877e-01,1.115622250607948840e-01
1.700000000000000000e+01,8.052631578947369029e-01,1.319042167949882605e-01
1.700000000000000000e+01,8.526315789473684070e-01,2.039308330841562433e-01
1.700000000000000000e+01,9.000000000000000222e-01,2.445777144992835883e-01
1.800000000000000000e+01,0.000000000000000000e+00,1.120788832541990965e-01
1.800000000000000000e+01,4.736842105263158048e-02,1.324701195310895585e-01
1.800000000000000000e+01,9.473684210526316096e-02,1.373073363892803600e-01
1.800000000000000000e+01,1.421052631578947345e-01,1.579696225895277362e-01
1.800000000000000000e+01,1.894736842105263219e-01,1.659306675840928336e-01
1.800000000000000000e+01,2.368421052631579093e-01,1.496237078577003499e-01
1.800000000000000000e+01,2.842105263157894690e-01,1.714558085925020348e-01
1.800000000000000000e+01,3.315789473684210842e-01,1.751445247128785299e-01
1.800000000000000000e+01,3.789473684210526438e-01,1.963546290372357173e-01
1.800000000000000000e+01,4.263157894736842035e-01,2.123525246345790429e-01
1.800000000000000000e+01,4.736842105263158187e-01,1.966138850615450073e-01
1.800000000000000000e+01,5.210526315789474339e-01,2.048766109412488434e-01
1.800000000000000000e+01,5.684210526315789380e-01,2.043822244699472490e-01
1.800000000000000000e+01,6.157894736842105532e-01,2.039013933848524418e-01
1.800000000000000000e+01,6.631578947368421684e-01,1.533380769790415321e-01
1.800000000000000000e+01,7.105263157894736725e-01,1.201632055133877719e-01
1.800000000000000000e+01,7.578947368421052877e-01,1.116012355436008796e-01
1.800000000000000000e+01,8.052631578947369029e-01,1.506820676845033735e-01
1.800000000000000000e+01,8.526315789473684070e-01,2.101529983967105331e-01
1.800000000000000000e+01,9.000000000000000222e-01,2.421957128869907661e-01
1.900000000000000000e+01,0.000000000000000000e+00,1.395746307941954645e-01
1.900000000000000000e+01,4.736842105263158048e-02,1.238042664487888078e-01
1.900000000000000000e+01,9.473684210526316096e-02,1.228823590735694388e-01
1.900000000000000000e+01,1.421052631578947345e-01,1.543964408899272389e-01
1.900000000000000000e+01,1.894736842105263219e-01,1.802179895910607232e-01
1.900000000000000000e+01,2.368421052631579093e-01,1.569396668885253976e-01
1.900000000000000000e+01,2.842105263157894690e-01,1.644895861405534787e-01
1.900000000000000000e+01,3.315789473684210842e-01,1.731919674468095360e-01
1.900000000000000000e+01,3.789473684210526438e-01,1.921798502747306125e-01
1.900000000000000000e+01,4.263157894736842035e-01,2.022358793999239346e-01
1.900000000000000000e+01,4.736842105263158187e-01,1.961912242116570781e-01
1.900000000000000000e+01,5.210526315789474339e-01,2.088126385060601331e-01
1.900000000000000000e+01,5.684210526315789380e-01,2.013248391475960797e-01
1.900000000000000000e+01,6.157894736842105532e-01,1.757323943950483414e-01
1.900000000000000000e+01,6.631578947368421684e-01,1.527375790245994736e-01
1.900000000000000000e+01,7.105263157894736725e-01,1.218277421012788631e-01
1.900000000000000000e+01,7.578947368421052877e-01,1.109413153856881468e-01
1.900000000000000000e+01,8.052631578947369029e-01,1.291235399187436739e-01
1.900000000000000000e+01,8.526315789473684070e-01,1.947643330481104162e-01
1.900000000000000000e+01,9.000000000000000222e-01,2.492551676554647377e-01
2.000000000000000000e+01,0.000000000000000000e+00,1.460061493392457721e-01
2.000000000000000000e+01,4.736842105263158048e-02,1.318187003257110246e-01
2.000000000000000000e+01,9.473684210526316096e-02,1.337658639126055038e-01
2.000000000000000000e+01,1.421052631578947345e-01,1.638342643598368342e-01
2.000000000000000000e+01,1.894736842105263219e-01,1.477033026203742050e-01
2.000000000000000000e+01,2.368421052631579093e-01,1.573069578084592690e-01
2.000000000000000000e+01,2.842105263157894690e-01,1.713707163962356061e-01
2.000000000000000000e+01,3.315789473684210842e-01,1.727365453828674791e-01
2.000000000000000000e+01,3.789473684210526438e-01,1.925718812383342415e-01
2.000000000000000000e+01,4.263157894736842035e-01,1.941373704774734255e-01
2.000000000000000000e+01,4.736842105263158187e-01,2.108943359413218421e-01
2.000000000000000000e+01,5.210526315789474339e-01,2.210704755033502944e-01
2.000000000000000000e+01,5.684210526315789380e-01,1.953656666800904773e-01
2.000000000000000000e+01,6.157894736842105532e-01,1.919323570206118434e-01
2.000000000000000000e+01,6.631578947368421684e-01,1.504703705941226599e-01
2.000000000000000000e+01,7.105263157894736725e-01,1.264384622703139116e-01
2.000000000000000000e+01,7.578947368421052877e-01,1.152349707928079087e-01
2.000000000000000000e+01,8.052631578947369029e-01,1.505405937178027065e-01
2.000000000000000000e+01,8.526315789473684070e-01,1.913491449628539065e-01
2.000000000000000000e+01,9.000000000000000222e-01,2.535342053107780269e-01
2.100000000000000000e+01,0.000000000000000000e+00,1.263358452730794501e-01
2.100000000000000000e+01,4.736842105263158048e-02,1.240564617755336024e-01
2.100000000000000000e+01,9.473684210526316096e-02,1.572832490705710073e-01
2.100000000000000000e+01,1.421052631578947345e-01,1.415779782811326104e-01
2.100000000000000000e+01,1.894736842105263219e-01,1.679533207854835564e-01
2.100000000000000000e+01,2.368421052631579093e-01,1.782431657790904678e-01
2.100000000000000000e+01,2.842105263157894690e-01,1.507152634269626756e-01
2.100000000000000000e+01,3.315789473684210842e-01,1.887347026794402305e-01
2.100000000000000000e+01,3.789473684210526438e-01,1.805218125017845621e-01
2.100000000000000000e+01,4.263157894736842035e-01,1.727118285266964204e-01
2.100000000000000000e+01,4.736842105263158187e-01,1.948148226568006680e-01
2.100000000000000000e+01,5.210526315789474339e-01,2.087568773848733628e-01
2.100000000000000000e+01,5.684210526315789380e-01,2.079501330138603388e-01
2.100000000000000000e+01,6.157894736842105532e-01,1.712470477889431741e-01
2.100000000000000000e+01,6.631578947368421684e-01,1.502952628901835785e-01
2.100000000000000000e+01,7.105263157894736725e-01,1.068382827253088752e-01
2.100000000000000000e+01,7.578947368421052877e-01,1.021415590038388249e-01
2.100000000000000000e+01,8.052631578947369029e-01,1.574754400087118311e-01
2.100000000000000000e+01,8.526315789473684070e-01,2.126739161145388413e-01
2.100000000000000000e+01,9.000000000000000222e-01,2.404681189617234316e-01


==> figures/d_rec_alpha=0.2.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,1.569016188190882621e-01
1.000000000000000000e+00,4.210526315789473589e-02,1.580882521985838285e-01
1.000000000000000000e+00,8.421052631578947179e-02,2.006696491399817539e-01
1.000000000000000000e+00,1.263157894736842146e-01,2.081565060391917521e-01
1.000000000000000000e+00,1.684210526315789436e-01,2.397130323373114491e-01
1.000000000000000000e+00,2.105263157894736725e-01,2.586602436397850147e-01
1.000000000000000000e+00,2.526315789473684292e-01,2.923962218796963830e-01
1.000000000000000000e+00,2.947368421052631304e-01,3.052617042099712852e-01
1.000000000000000000e+00,3.368421052631578871e-01,3.048107188655700961e-01
1.000000000000000000e+00,3.789473684210526438e-01,3.128607083890394547e-01
1.000000000000000000e+00,4.210526315789473450e-01,3.437340745050020407e-01
1.000000000000000000e+00,4.631578947368421018e-01,3.215505108505897214e-01
1.000000000000000000e+00,5.052631578947368585e-01,3.266841302783839440e-01
1.000000000000000000e+00,5.473684210526316152e-01,2.992683592555430150e-01
1.000000000000000000e+00,5.894736842105262609e-01,2.706721287511731355e-01
1.000000000000000000e+00,6.315789473684210176e-01,2.383259831529111750e-01
1.000000000000000000e+00,6.736842105263157743e-01,1.780961073548686380e-01
1.000000000000000000e+00,7.157894736842105310e-01,1.228617029396011917e-01
1.000000000000000000e+00,7.578947368421052877e-01,1.370211016665744963e-01
1.000000000000000000e+00,8.000000000000000444e-01,2.347549459682818640e-01
2.000000000000000000e+00,0.000000000000000000e+00,1.441449020251321100e-01
2.000000000000000000e+00,4.210526315789473589e-02,1.473603654112547734e-01
2.000000000000000000e+00,8.421052631578947179e-02,1.875233754091220062e-01
2.000000000000000000e+00,1.263157894736842146e-01,2.131410181613523636e-01
2.000000000000000000e+00,1.684210526315789436e-01,2.167285369872770373e-01
2.000000000000000000e+00,2.105263157894736725e-01,2.003702758214802315e-01
2.000000000000000000e+00,2.526315789473684292e-01,2.362120812059955166e-01
2.000000000000000000e+00,2.947368421052631304e-01,2.155414773040889576e-01
2.000000000000000000e+00,3.368421052631578871e-01,2.140515126769546861e-01
2.000000000000000000e+00,3.789473684210526438e-01,2.059745762242574108e-01
2.000000000000000000e+00,4.210526315789473450e-01,2.005607451490619697e-01
2.000000000000000000e+00,4.631578947368421018e-01,1.832792518802185411e-01
2.000000000000000000e+00,5.052631578947368585e-01,1.600364883024341101e-01
2.000000000000000000e+00,5.473684210526316152e-01,1.281013608507294288e-01
2.000000000000000000e+00,5.894736842105262609e-01,1.168242952224045061e-01
2.000000000000000000e+00,6.315789473684210176e-01,1.181547062014771110e-01
2.000000000000000000e+00,6.736842105263157743e-01,1.313584636622070478e-01
2.000000000000000000e+00,7.157894736842105310e-01,1.341861623868266240e-01
2.000000000000000000e+00,7.578947368421052877e-01,1.817599539187321755e-01
2.000000000000000000e+00,8.000000000000000444e-01,2.465429740901605160e-01
3.000000000000000000e+00,0.000000000000000000e+00,1.998684475565944141e-01
3.000000000000000000e+00,4.210526315789473589e-02,1.819466212195401944e-01
3.000000000000000000e+00,8.421052631578947179e-02,1.767101944376617828e-01
3.000000000000000000e+00,1.263157894736842146e-01,1.946934578025765195e-01
3.000000000000000000e+00,1.684210526315789436e-01,1.902553337466682537e-01
3.000000000000000000e+00,2.105263157894736725e-01,1.709169848083287868e-01
3.000000000000000000e+00,2.526315789473684292e-01,1.630152704861655422e-01
3.000000000000000000e+00,2.947368421052631304e-01,1.626593386315005052e-01
3.000000000000000000e+00,3.368421052631578871e-01,1.674815527420848715e-01
3.000000000000000000e+00,3.789473684210526438e-01,1.682904604723722275e-01
3.000000000000000000e+00,4.210526315789473450e-01,1.421012467007601587e-01
3.000000000000000000e+00,4.631578947368421018e-01,1.238483261343410469e-01
3.000000000000000000e+00,5.052631578947368585e-01,1.167720342527947403e-01
3.000000000000000000e+00,5.473684210526316152e-01,1.174236611213148457e-01
3.000000000000000000e+00,5.894736842105262609e-01,1.099704352373664373e-01
3.000000000000000000e+00,6.315789473684210176e-01,1.423162462623603908e-01
3.000000000000000000e+00,6.736842105263157743e-01,1.441774382376881380e-01
3.000000000000000000e+00,7.157894736842105310e-01,1.665728339071481656e-01
3.000000000000000000e+00,7.578947368421052877e-01,1.944077356841620030e-01
3.000000000000000000e+00,8.000000000000000444e-01,2.438638948345346058e-01
4.000000000000000000e+00,0.000000000000000000e+00,1.772901028473372331e-01
4.000000000000000000e+00,4.210526315789473589e-02,1.678453853600264667e-01
4.000000000000000000e+00,8.421052631578947179e-02,1.940164601437309733e-01
4.000000000000000000e+00,1.263157894736842146e-01,1.878710462786029878e-01
4.000000000000000000e+00,1.684210526315789436e-01,1.832028523277644816e-01
4.000000000000000000e+00,2.105263157894736725e-01,1.942880959189118018e-01
4.000000000000000000e+00,2.526315789473684292e-01,1.734144463593383090e-01
4.000000000000000000e+00,2.947368421052631304e-01,1.765402582800761344e-01
4.000000000000000000e+00,3.368421052631578871e-01,1.636491156041722794e-01
4.000000000000000000e+00,3.789473684210526438e-01,1.498328558978435643e-01
4.000000000000000000e+00,4.210526315789473450e-01,1.339319113059415645e-01
4.000000000000000000e+00,4.631578947368421018e-01,1.235765710188966582e-01
4.000000000000000000e+00,5.052631578947368585e-01,1.173710005997185835e-01
4.000000000000000000e+00,5.473684210526316152e-01,1.153441003628574157e-01
4.000000000000000000e+00,5.894736842105262609e-01,1.309988131853700166e-01
4.000000000000000000e+00,6.315789473684210176e-01,1.374754293797568749e-01
4.000000000000000000e+00,6.736842105263157743e-01,1.560467806965583071e-01
4.000000000000000000e+00,7.157894736842105310e-01,1.925047110224580860e-01
4.000000000000000000e+00,7.578947368421052877e-01,2.220454712725939972e-01
4.000000000000000000e+00,8.000000000000000444e-01,2.366068238546727431e-01
5.000000000000000000e+00,0.000000000000000000e+00,1.891804753622786106e-01
5.000000000000000000e+00,4.210526315789473589e-02,2.012610184965084870e-01
5.000000000000000000e+00,8.421052631578947179e-02,1.867615315974788526e-01
5.000000000000000000e+00,1.263157894736842146e-01,1.779521601976197243e-01
5.000000000000000000e+00,1.684210526315789436e-01,1.685371674162954025e-01
5.000000000000000000e+00,2.105263157894736725e-01,1.606007513197868497e-01
5.000000000000000000e+00,2.526315789473684292e-01,1.756172561906110263e-01
5.000000000000000000e+00,2.947368421052631304e-01,1.749497261109039803e-01
5.000000000000000000e+00,3.368421052631578871e-01,1.400035999031219724e-01
5.000000000000000000e+00,3.789473684210526438e-01,1.469562167453194179e-01
5.000000000000000000e+00,4.210526315789473450e-01,1.369185513889757122e-01
5.000000000000000000e+00,4.631578947368421018e-01,1.075057047312351355e-01
5.000000000000000000e+00,5.052631578947368585e-01,1.040242327490048801e-01
5.000000000000000000e+00,5.473684210526316152e-01,1.122530183722417058e-01
5.000000000000000000e+00,5.894736842105262609e-01,1.465010984657534876e-01
5.000000000000000000e+00,6.315789473684210176e-01,1.229270257837617730e-01
5.000000000000000000e+00,6.736842105263157743e-01,1.590230721705886974e-01
5.000000000000000000e+00,7.157894736842105310e-01,1.848824558723311806e-01
5.000000000000000000e+00,7.578947368421052877e-01,2.222631408317270185e-01
5.000000000000000000e+00,8.000000000000000444e-01,2.378279584843839278e-01
6.000000000000000000e+00,0.000000000000000000e+00,1.672980242969091536e-01
6.000000000000000000e+00,4.210526315789473589e-02,1.743200887804954302e-01
6.000000000000000000e+00,8.421052631578947179e-02,1.941228382507814432e-01
6.000000000000000000e+00,1.263157894736842146e-01,1.919637335740883299e-01
6.000000000000000000e+00,1.684210526315789436e-01,1.880342506620220344e-01
6.000000000000000000e+00,2.105263157894736725e-01,1.966122642112350105e-01
6.000000000000000000e+00,2.526315789473684292e-01,1.452350536548586424e-01
6.000000000000000000e+00,2.947368421052631304e-01,1.678081060095239774e-01
6.000000000000000000e+00,3.368421052631578871e-01,1.310255357671347154e-01
6.000000000000000000e+00,3.789473684210526438e-01,1.520485314019086598e-01
6.000000000000000000e+00,4.210526315789473450e-01,1.267288062229968149e-01
6.000000000000000000e+00,4.631578947368421018e-01,9.974249954929037543e-02
6.000000000000000000e+00,5.052631578947368585e-01,1.109936141655313846e-01
6.000000000000000000e+00,5.473684210526316152e-01,1.111961009990490301e-01
6.000000000000000000e+00,5.894736842105262609e-01,1.300976574179545930e-01
6.000000000000000000e+00,6.315789473684210176e-01,1.516532061948308308e-01
6.000000000000000000e+00,6.736842105263157743e-01,1.726031298282298398e-01
6.000000000000000000e+00,7.157894736842105310e-01,1.975125181243339023e-01
6.000000000000000000e+00,7.578947368421052877e-01,2.374397039649779328e-01
6.000000000000000000e+00,8.000000000000000444e-01,2.375087896947599420e-01
7.000000000000000000e+00,0.000000000000000000e+00,1.758511302507840268e-01
7.000000000000000000e+00,4.210526315789473589e-02,1.713117272247252632e-01
7.000000000000000000e+00,8.421052631578947179e-02,1.715347694188101846e-01
7.000000000000000000e+00,1.263157894736842146e-01,1.915592596303556938e-01
7.000000000000000000e+00,1.684210526315789436e-01,1.661633890879261610e-01
7.000000000000000000e+00,2.105263157894736725e-01,1.933027476502226505e-01
7.000000000000000000e+00,2.526315789473684292e-01,1.841604336928300556e-01
7.000000000000000000e+00,2.947368421052631304e-01,1.648699026958361791e-01
7.000000000000000000e+00,3.368421052631578871e-01,1.586917723908579658e-01
7.000000000000000000e+00,3.789473684210526438e-01,1.420910057964447637e-01
7.000000000000000000e+00,4.210526315789473450e-01,1.237963745884474998e-01
7.000000000000000000e+00,4.631578947368421018e-01,1.275928518337658690e-01
7.000000000000000000e+00,5.052631578947368585e-01,1.052808575275725467e-01
7.000000000000000000e+00,5.473684210526316152e-01,1.130340907156682506e-01
7.000000000000000000e+00,5.894736842105262609e-01,1.291565348258027490e-01
7.000000000000000000e+00,6.315789473684210176e-01,1.481246388212491549e-01
7.000000000000000000e+00,6.736842105263157743e-01,1.660030860749303061e-01
7.000000000000000000e+00,7.157894736842105310e-01,2.239252374725311245e-01
7.000000000000000000e+00,7.578947368421052877e-01,1.943595471489266979e-01
7.000000000000000000e+00,8.000000000000000444e-01,2.356874016638098590e-01
8.000000000000000000e+00,0.000000000000000000e+00,1.747673325241657638e-01
8.000000000000000000e+00,4.210526315789473589e-02,1.978874706593730937e-01
8.000000000000000000e+00,8.421052631578947179e-02,2.090570043282637958e-01
8.000000000000000000e+00,1.263157894736842146e-01,1.990107423340848336e-01
8.000000000000000000e+00,1.684210526315789436e-01,1.831190294675297259e-01
8.000000000000000000e+00,2.105263157894736725e-01,1.748133298251679790e-01
8.000000000000000000e+00,2.526315789473684292e-01,1.742978332865951496e-01
8.000000000000000000e+00,2.947368421052631304e-01,1.556765329338393733e-01
8.000000000000000000e+00,3.368421052631578871e-01,1.601686776135949619e-01
8.000000000000000000e+00,3.789473684210526438e-01,1.361784689355469424e-01
8.000000000000000000e+00,4.210526315789473450e-01,1.229756611509751352e-01
8.000000000000000000e+00,4.631578947368421018e-01,1.014888609845240597e-01
8.000000000000000000e+00,5.052631578947368585e-01,1.036221366887191547e-01
8.000000000000000000e+00,5.473684210526316152e-01,1.106398798435811598e-01
8.000000000000000000e+00,5.894736842105262609e-01,1.266608438961409067e-01
8.000000000000000000e+00,6.315789473684210176e-01,1.551547933913681176e-01
8.000000000000000000e+00,6.736842105263157743e-01,1.979930670344492438e-01
8.000000000000000000e+00,7.157894736842105310e-01,1.926512692546185346e-01
8.000000000000000000e+00,7.578947368421052877e-01,2.219272309640669405e-01
8.000000000000000000e+00,8.000000000000000444e-01,2.356696869554943397e-01
9.000000000000000000e+00,0.000000000000000000e+00,1.690186805618324462e-01
9.000000000000000000e+00,4.210526315789473589e-02,1.793092185007739148e-01
9.000000000000000000e+00,8.421052631578947179e-02,1.826738698740124067e-01
9.000000000000000000e+00,1.263157894736842146e-01,2.009971975030193925e-01
9.000000000000000000e+00,1.684210526315789436e-01,1.661998270844404768e-01
9.000000000000000000e+00,2.105263157894736725e-01,1.826967082997183744e-01
9.000000000000000000e+00,2.526315789473684292e-01,1.573495019247804216e-01
9.000000000000000000e+00,2.947368421052631304e-01,1.691922141737648155e-01
9.000000000000000000e+00,3.368421052631578871e-01,1.539566842937908353e-01
9.000000000000000000e+00,3.789473684210526438e-01,1.564214891613557312e-01
9.000000000000000000e+00,4.210526315789473450e-01,1.200231028246608878e-01
9.000000000000000000e+00,4.631578947368421018e-01,1.052832723631463713e-01
9.000000000000000000e+00,5.052631578947368585e-01,9.724489037126973767e-02
9.000000000000000000e+00,5.473684210526316152e-01,1.071251093321392844e-01
9.000000000000000000e+00,5.894736842105262609e-01,1.172615668352066931e-01
9.000000000000000000e+00,6.315789473684210176e-01,1.461094726183107539e-01
9.000000000000000000e+00,6.736842105263157743e-01,1.798289293288833912e-01
9.000000000000000000e+00,7.157894736842105310e-01,2.043709388458774812e-01
9.000000000000000000e+00,7.578947368421052877e-01,2.329317098936885544e-01
9.000000000000000000e+00,8.000000000000000444e-01,2.484215336621641568e-01
1.000000000000000000e+01,0.000000000000000000e+00,1.744758271745174838e-01
1.000000000000000000e+01,4.210526315789473589e-02,1.811040874948624813e-01
1.000000000000000000e+01,8.421052631578947179e-02,1.776374016476879314e-01
1.000000000000000000e+01,1.263157894736842146e-01,1.623920658435383524e-01
1.000000000000000000e+01,1.684210526315789436e-01,1.744913820200849341e-01
1.000000000000000000e+01,2.105263157894736725e-01,1.903047896080990731e-01
1.000000000000000000e+01,2.526315789473684292e-01,1.882043349674498156e-01
1.000000000000000000e+01,2.947368421052631304e-01,1.594547581799223013e-01
1.000000000000000000e+01,3.368421052631578871e-01,1.499638406960223103e-01
1.000000000000000000e+01,3.789473684210526438e-01,1.429224091977965294e-01
1.000000000000000000e+01,4.210526315789473450e-01,1.149175611258244495e-01
1.000000000000000000e+01,4.631578947368421018e-01,1.067711133093905140e-01
1.000000000000000000e+01,5.052631578947368585e-01,1.076847407571973891e-01
1.000000000000000000e+01,5.473684210526316152e-01,9.377819694141018014e-02
1.000000000000000000e+01,5.894736842105262609e-01,1.275871343336053287e-01
1.000000000000000000e+01,6.315789473684210176e-01,1.350664009467191784e-01
1.000000000000000000e+01,6.736842105263157743e-01,1.986528258239516065e-01
1.000000000000000000e+01,7.157894736842105310e-01,2.126552414693533288e-01
1.000000000000000000e+01,7.578947368421052877e-01,2.232904692720818485e-01
1.000000000000000000e+01,8.000000000000000444e-01,2.472511089421978170e-01
1.100000000000000000e+01,0.000000000000000000e+00,1.802978972410187730e-01
1.100000000000000000e+01,4.210526315789473589e-02,1.769319273177016316e-01
1.100000000000000000e+01,8.421052631578947179e-02,1.849675287758453524e-01
1.100000000000000000e+01,1.263157894736842146e-01,1.827239137210990849e-01
1.100000000000000000e+01,1.684210526315789436e-01,1.801631374113140116e-01
1.100000000000000000e+01,2.105263157894736725e-01,1.808965363008896432e-01
1.100000000000000000e+01,2.526315789473684292e-01,1.492679680800055031e-01
1.100000000000000000e+01,2.947368421052631304e-01,1.719431289487277359e-01
1.100000000000000000e+01,3.368421052631578871e-01,1.545173610598061242e-01
1.100000000000000000e+01,3.789473684210526438e-01,1.271804693441947465e-01
1.100000000000000000e+01,4.210526315789473450e-01,1.269909189221425927e-01
1.100000000000000000e+01,4.631578947368421018e-01,1.047868938257226767e-01
1.100000000000000000e+01,5.052631578947368585e-01,9.938431734750362290e-02
1.100000000000000000e+01,5.473684210526316152e-01,1.181895254502935977e-01
1.100000000000000000e+01,5.894736842105262609e-01,1.263818742007786489e-01
1.100000000000000000e+01,6.315789473684210176e-01,1.382384216804063981e-01
1.100000000000000000e+01,6.736842105263157743e-01,1.807029626409018541e-01
1.100000000000000000e+01,7.157894736842105310e-01,2.118980780962954058e-01
1.100000000000000000e+01,7.578947368421052877e-01,2.436351609679152652e-01
1.100000000000000000e+01,8.000000000000000444e-01,2.531272542838158279e-01
1.200000000000000000e+01,0.000000000000000000e+00,1.745919596352224490e-01
1.200000000000000000e+01,4.210526315789473589e-02,1.984168133451283123e-01
1.200000000000000000e+01,8.421052631578947179e-02,1.850361207612367109e-01
1.200000000000000000e+01,1.263157894736842146e-01,1.782265566737972207e-01
1.200000000000000000e+01,1.684210526315789436e-01,1.829517957766692571e-01
1.200000000000000000e+01,2.105263157894736725e-01,1.674483656057796366e-01
1.200000000000000000e+01,2.526315789473684292e-01,1.614266583170056446e-01
1.200000000000000000e+01,2.947368421052631304e-01,1.800341229578100166e-01
1.200000000000000000e+01,3.368421052631578871e-01,1.595491413524869895e-01
1.200000000000000000e+01,3.789473684210526438e-01,1.502140581047078371e-01
1.200000000000000000e+01,4.210526315789473450e-01,1.124705241355957175e-01
1.200000000000000000e+01,4.631578947368421018e-01,1.136022848885437642e-01
1.200000000000000000e+01,5.052631578947368585e-01,1.112595909011369066e-01
1.200000000000000000e+01,5.473684210526316152e-01,1.086184910535995252e-01
1.200000000000000000e+01,5.894736842105262609e-01,1.182462539166548726e-01
1.200000000000000000e+01,6.315789473684210176e-01,1.297085350542289683e-01
1.200000000000000000e+01,6.736842105263157743e-01,1.741601617979122441e-01
1.200000000000000000e+01,7.157894736842105310e-01,2.067651230965556475e-01
1.200000000000000000e+01,7.578947368421052877e-01,2.408248603096738438e-01
1.200000000000000000e+01,8.000000000000000444e-01,2.280155376921402521e-01
1.300000000000000000e+01,0.000000000000000000e+00,1.853469116890985591e-01
1.300000000000000000e+01,4.210526315789473589e-02,1.586188680806071005e-01
1.300000000000000000e+01,8.421052631578947179e-02,1.781029633381170374e-01
1.300000000000000000e+01,1.263157894736842146e-01,1.890323135633969753e-01
1.300000000000000000e+01,1.684210526315789436e-01,1.773037074437215366e-01
1.300000000000000000e+01,2.105263157894736725e-01,1.870194765616216837e-01
1.300000000000000000e+01,2.526315789473684292e-01,1.747892021607405089e-01
1.300000000000000000e+01,2.947368421052631304e-01,1.892262608032239668e-01
1.300000000000000000e+01,3.368421052631578871e-01,1.548553014639254266e-01
1.300000000000000000e+01,3.789473684210526438e-01,1.390013282015930274e-01
1.300000000000000000e+01,4.210526315789473450e-01,1.140766470013929723e-01
1.300000000000000000e+01,4.631578947368421018e-01,1.096208771658414294e-01
1.300000000000000000e+01,5.052631578947368585e-01,1.058629554290621833e-01
1.300000000000000000e+01,5.473684210526316152e-01,1.056027576524810607e-01
1.300000000000000000e+01,5.894736842105262609e-01,1.437999334671094254e-01
1.300000000000000000e+01,6.315789473684210176e-01,1.595736215806538849e-01
1.300000000000000000e+01,6.736842105263157743e-01,1.805318595926818093e-01
1.300000000000000000e+01,7.157894736842105310e-01,2.098256727690898105e-01
1.300000000000000000e+01,7.578947368421052877e-01,2.552238795608399169e-01
1.300000000000000000e+01,8.000000000000000444e-01,2.299776462714230307e-01
1.400000000000000000e+01,0.000000000000000000e+00,1.702105273359747761e-01
1.400000000000000000e+01,4.210526315789473589e-02,2.002480604306907386e-01
1.400000000000000000e+01,8.421052631578947179e-02,1.652760620830045490e-01
1.400000000000000000e+01,1.263157894736842146e-01,1.779059569050624456e-01
1.400000000000000000e+01,1.684210526315789436e-01,1.910936839608941007e-01
1.400000000000000000e+01,2.105263157894736725e-01,1.798372994708970496e-01
1.400000000000000000e+01,2.526315789473684292e-01,1.556218556208074921e-01
1.400000000000000000e+01,2.947368421052631304e-01,1.681860299170774842e-01
1.400000000000000000e+01,3.368421052631578871e-01,1.553340712044731509e-01
1.400000000000000000e+01,3.789473684210526438e-01,1.334676387157707755e-01
1.400000000000000000e+01,4.210526315789473450e-01,1.256516948858194538e-01
1.400000000000000000e+01,4.631578947368421018e-01,1.050507323130727422e-01
1.400000000000000000e+01,5.052631578947368585e-01,1.009052300713256939e-01
1.400000000000000000e+01,5.473684210526316152e-01,1.146698900719946013e-01
1.400000000000000000e+01,5.894736842105262609e-01,1.133332733806225179e-01
1.400000000000000000e+01,6.315789473684210176e-01,1.445201563061085659e-01
1.400000000000000000e+01,6.736842105263157743e-01,1.827580718444264396e-01
1.400000000000000000e+01,7.157894736842105310e-01,2.094509015855226530e-01
1.400000000000000000e+01,7.578947368421052877e-01,2.184542898302158642e-01
1.400000000000000000e+01,8.000000000000000444e-01,2.385425201030449693e-01
1.500000000000000000e+01,0.000000000000000000e+00,1.571879809808348627e-01
1.500000000000000000e+01,4.210526315789473589e-02,1.901951850173148606e-01
1.500000000000000000e+01,8.421052631578947179e-02,1.728502406188084373e-01
1.500000000000000000e+01,1.263157894736842146e-01,1.936566342504055793e-01
1.500000000000000000e+01,1.684210526315789436e-01,1.869849679241211704e-01
1.500000000000000000e+01,2.105263157894736725e-01,1.777087318860208764e-01
1.500000000000000000e+01,2.526315789473684292e-01,1.602636199967068797e-01
1.500000000000000000e+01,2.947368421052631304e-01,1.703056259038202014e-01
1.500000000000000000e+01,3.368421052631578871e-01,1.390836716605494960e-01
1.500000000000000000e+01,3.789473684210526438e-01,1.232977493723712292e-01
1.500000000000000000e+01,4.210526315789473450e-01,1.048513744420374455e-01
1.500000000000000000e+01,4.631578947368421018e-01,1.221152885366835333e-01
1.500000000000000000e+01,5.052631578947368585e-01,1.084655172001285361e-01
1.500000000000000000e+01,5.473684210526316152e-01,1.001850949974219390e-01
1.500000000000000000e+01,5.894736842105262609e-01,1.281121900997656271e-01
1.500000000000000000e+01,6.315789473684210176e-01,1.587610140128485059e-01
1.500000000000000000e+01,6.736842105263157743e-01,1.722456588583275439e-01
1.500000000000000000e+01,7.157894736842105310e-01,1.954816343704653403e-01
1.500000000000000000e+01,7.578947368421052877e-01,2.272044138045036521e-01
1.500000000000000000e+01,8.000000000000000444e-01,2.351700284551331566e-01
1.600000000000000000e+01,0.000000000000000000e+00,1.730660225952683762e-01
1.600000000000000000e+01,4.210526315789473589e-02,1.676491096191216057e-01
1.600000000000000000e+01,8.421052631578947179e-02,1.798805580909659252e-01
1.600000000000000000e+01,1.263157894736842146e-01,1.598854886333370418e-01
1.600000000000000000e+01,1.684210526315789436e-01,1.766807050719665373e-01
1.600000000000000000e+01,2.105263157894736725e-01,1.842117930660216729e-01
1.600000000000000000e+01,2.526315789473684292e-01,1.806939273017592607e-01
1.600000000000000000e+01,2.947368421052631304e-01,1.576347267364967553e-01
1.600000000000000000e+01,3.368421052631578871e-01,1.337828489730064629e-01
1.600000000000000000e+01,3.789473684210526438e-01,1.272280480792535862e-01
1.600000000000000000e+01,4.210526315789473450e-01,1.258830152432537097e-01
1.600000000000000000e+01,4.631578947368421018e-01,1.252903233219572754e-01
1.600000000000000000e+01,5.052631578947368585e-01,1.121369309801640013e-01
1.600000000000000000e+01,5.473684210526316152e-01,1.118644948074773299e-01
1.600000000000000000e+01,5.894736842105262609e-01,1.223694494446629921e-01
1.600000000000000000e+01,6.315789473684210176e-01,1.440507463870403515e-01
1.600000000000000000e+01,6.736842105263157743e-01,1.603500715284330580e-01
1.600000000000000000e+01,7.157894736842105310e-01,2.045840759082648286e-01
1.600000000000000000e+01,7.578947368421052877e-01,2.386322895291614898e-01
1.600000000000000000e+01,8.000000000000000444e-01,2.372924483050312672e-01
1.700000000000000000e+01,0.000000000000000000e+00,1.750028150798351168e-01
1.700000000000000000e+01,4.210526315789473589e-02,1.835640332436615230e-01
1.700000000000000000e+01,8.421052631578947179e-02,1.719467479981571789e-01
1.700000000000000000e+01,1.263157894736842146e-01,1.937138133833541387e-01
1.700000000000000000e+01,1.684210526315789436e-01,2.002337908782695630e-01
1.700000000000000000e+01,2.105263157894736725e-01,1.850991678252025541e-01
1.700000000000000000e+01,2.526315789473684292e-01,1.771327771842554077e-01
1.700000000000000000e+01,2.947368421052631304e-01,1.602409743911089868e-01
1.700000000000000000e+01,3.368421052631578871e-01,1.592373856349336148e-01
1.700000000000000000e+01,3.789473684210526438e-01,1.575944005791742042e-01
1.700000000000000000e+01,4.210526315789473450e-01,1.263262509925963673e-01
1.700000000000000000e+01,4.631578947368421018e-01,1.075542411573263551e-01
1.700000000000000000e+01,5.052631578947368585e-01,1.048300389567225210e-01
1.700000000000000000e+01,5.473684210526316152e-01,1.075341154545279287e-01
1.700000000000000000e+01,5.894736842105262609e-01,1.361263504265499413e-01
1.700000000000000000e+01,6.315789473684210176e-01,1.473199114088957207e-01
1.700000000000000000e+01,6.736842105263157743e-01,1.733088629379567758e-01
1.700000000000000000e+01,7.157894736842105310e-01,2.028626184662403187e-01
1.700000000000000000e+01,7.578947368421052877e-01,2.273658364162070566e-01
1.700000000000000000e+01,8.000000000000000444e-01,2.095285032411964565e-01
1.800000000000000000e+01,0.000000000000000000e+00,1.833768228470849249e-01
1.800000000000000000e+01,4.210526315789473589e-02,1.927310149106624682e-01
1.800000000000000000e+01,8.421052631578947179e-02,1.880293894378251840e-01
1.800000000000000000e+01,1.263157894736842146e-01,1.865295038887469503e-01
1.800000000000000000e+01,1.684210526315789436e-01,1.706481889760551873e-01
1.800000000000000000e+01,2.105263157894736725e-01,1.813737657898903399e-01
1.800000000000000000e+01,2.526315789473684292e-01,1.595192434327442066e-01
1.800000000000000000e+01,2.947368421052631304e-01,1.722747776986547907e-01
1.800000000000000000e+01,3.368421052631578871e-01,1.653825626925344294e-01
1.800000000000000000e+01,3.789473684210526438e-01,1.295513022144729187e-01
1.800000000000000000e+01,4.210526315789473450e-01,1.312312591815748830e-01
1.800000000000000000e+01,4.631578947368421018e-01,1.103091157360320540e-01
1.800000000000000000e+01,5.052631578947368585e-01,1.019848102414772917e-01
1.800000000000000000e+01,5.473684210526316152e-01,1.049959831709411928e-01
1.800000000000000000e+01,5.894736842105262609e-01,1.235737713621580247e-01
1.800000000000000000e+01,6.315789473684210176e-01,1.480106084642325570e-01
1.800000000000000000e+01,6.736842105263157743e-01,1.807741344690758090e-01
1.800000000000000000e+01,7.157894736842105310e-01,1.929315690878586342e-01
1.800000000000000000e+01,7.578947368421052877e-01,2.215671125190186164e-01
1.800000000000000000e+01,8.000000000000000444e-01,2.292267382640965634e-01
1.900000000000000000e+01,0.000000000000000000e+00,2.025935751052258538e-01
1.900000000000000000e+01,4.210526315789473589e-02,1.958489208979271035e-01
1.900000000000000000e+01,8.421052631578947179e-02,1.862980896145912668e-01
1.900000000000000000e+01,1.263157894736842146e-01,1.772150363272184115e-01
1.900000000000000000e+01,1.684210526315789436e-01,1.953930005331257769e-01
1.900000000000000000e+01,2.105263157894736725e-01,1.801470247258715185e-01
1.900000000000000000e+01,2.526315789473684292e-01,1.552250467454995841e-01
1.900000000000000000e+01,2.947368421052631304e-01,1.665455663350531301e-01
1.900000000000000000e+01,3.368421052631578871e-01,1.578503374288964256e-01
1.900000000000000000e+01,3.789473684210526438e-01,1.414756662024312939e-01
1.900000000000000000e+01,4.210526315789473450e-01,1.211851709541543198e-01
1.900000000000000000e+01,4.631578947368421018e-01,1.170158447352355191e-01
1.900000000000000000e+01,5.052631578947368585e-01,1.143770403957092424e-01
1.900000000000000000e+01,5.473684210526316152e-01,1.012822147863789712e-01
1.900000000000000000e+01,5.894736842105262609e-01,1.128474161034858647e-01
1.900000000000000000e+01,6.315789473684210176e-01,1.374565036911929994e-01
1.900000000000000000e+01,6.736842105263157743e-01,1.816626807503697871e-01
1.900000000000000000e+01,7.157894736842105310e-01,2.131399885636130476e-01
1.900000000000000000e+01,7.578947368421052877e-01,2.203854980029888444e-01
1.900000000000000000e+01,8.000000000000000444e-01,2.321456571571480221e-01
2.000000000000000000e+01,0.000000000000000000e+00,1.948535271856848272e-01
2.000000000000000000e+01,4.210526315789473589e-02,1.793505362300970296e-01
2.000000000000000000e+01,8.421052631578947179e-02,1.833019787451150573e-01
2.000000000000000000e+01,1.263157894736842146e-01,1.870018447372052417e-01
2.000000000000000000e+01,1.684210526315789436e-01,1.841150378832722145e-01
2.000000000000000000e+01,2.105263157894736725e-01,1.782849052523708677e-01
2.000000000000000000e+01,2.526315789473684292e-01,1.830377163248326222e-01
2.000000000000000000e+01,2.947368421052631304e-01,1.606215484896447443e-01
2.000000000000000000e+01,3.368421052631578871e-01,1.569177186840247096e-01
2.000000000000000000e+01,3.789473684210526438e-01,1.413965991615421247e-01
2.000000000000000000e+01,4.210526315789473450e-01,1.267377682458462884e-01
2.000000000000000000e+01,4.631578947368421018e-01,1.015225446144442933e-01
2.000000000000000000e+01,5.052631578947368585e-01,1.031783478397634291e-01
2.000000000000000000e+01,5.473684210526316152e-01,1.077853450540512403e-01
2.000000000000000000e+01,5.894736842105262609e-01,1.096605720520088811e-01
2.000000000000000000e+01,6.315789473684210176e-01,1.526110768596121992e-01
2.000000000000000000e+01,6.736842105263157743e-01,1.801921770384184995e-01
2.000000000000000000e+01,7.157894736842105310e-01,2.046350306419053300e-01
2.000000000000000000e+01,7.578947368421052877e-01,2.327933469881619255e-01
2.000000000000000000e+01,8.000000000000000444e-01,2.601642081528963146e-01
2.100000000000000000e+01,0.000000000000000000e+00,1.891768870467575581e-01
2.100000000000000000e+01,4.210526315789473589e-02,1.812587829010609275e-01
2.100000000000000000e+01,8.421052631578947179e-02,1.994183366709537109e-01
2.100000000000000000e+01,1.263157894736842146e-01,1.701580309645503719e-01
2.100000000000000000e+01,1.684210526315789436e-01,1.913697703582775966e-01
2.100000000000000000e+01,2.105263157894736725e-01,1.730997513934232901e-01
2.100000000000000000e+01,2.526315789473684292e-01,1.670826178844765642e-01
2.100000000000000000e+01,2.947368421052631304e-01,1.653506212020465771e-01
2.100000000000000000e+01,3.368421052631578871e-01,1.432740502852765108e-01
2.100000000000000000e+01,3.789473684210526438e-01,1.231118302655579422e-01
2.100000000000000000e+01,4.210526315789473450e-01,1.159647649960656446e-01
2.100000000000000000e+01,4.631578947368421018e-01,1.176000671385060425e-01
2.100000000000000000e+01,5.052631578947368585e-01,1.055385330170818398e-01
2.100000000000000000e+01,5.473684210526316152e-01,1.054067163309100330e-01
2.100000000000000000e+01,5.894736842105262609e-01,1.343330127164740762e-01
2.100000000000000000e+01,6.315789473684210176e-01,1.555650759057795318e-01
2.100000000000000000e+01,6.736842105263157743e-01,1.787192341991585831e-01
2.100000000000000000e+01,7.157894736842105310e-01,2.267182107351181086e-01
2.100000000000000000e+01,7.578947368421052877e-01,2.339865384417742500e-01
2.100000000000000000e+01,8.000000000000000444e-01,2.333104520855654729e-01


==> figures/gaussian.csv <==
1.246544157798704422e+00,4.200077502909125293e-01
-6.077006816495811314e-01,1.358488178338360386e-01
1.166606327287230904e+00,6.239474833089622141e-01
1.701669498169156913e+00,2.096781850177066586e-01
-1.721813399992475624e+00,2.523361290303332005e-01
6.327228366672481563e-01,5.644982665705576830e-01
-1.182773677413271329e+00,-4.762540857897846758e-01
1.948755046330096885e+00,-3.736245294167080400e-01
-7.277325854664007387e-01,9.207279178974585587e-01
-1.538005098023999651e+00,-3.627688773358079821e-01
1.484248894034323030e+00,4.768865853191015525e-01
-5.510130204191456826e-01,-8.593512850379265711e-01
-3.907055740489315809e-01,2.822124663379234066e-01
7.851765359340223682e-02,-6.474949410284229767e-01
1.708843256126000298e-01,7.690965418856713365e-01
9.519630515674415427e-01,4.219531588791833321e-01
1.567128172553148957e+00,4.963355988712921940e-01
4.234350005589133659e-01,-6.457269501641600407e-01
1.233899461977308043e+00,2.361888814497773437e-01
4.147261440423308798e-01,3.396869229881922525e-01
1.606894405983630758e+00,5.054286709200240812e-01
1.045635906795429726e+00,7.941047407833995431e-01
6.513127906490816521e-01,3.694904713280485198e-01
-8.143891707848309736e-01,-3.324084962968252288e-01
-3.947269507300461555e-01,4.168189409732984130e-01
1.642140881460796287e+00,2.277846926129320493e-01
1.502654201185765981e+00,6.953962012018007899e-01
1.683092096325491394e+00,7.864237544226548859e-02
-1.649065898696103538e+00,-5.963297000405619608e-01
6.835571698518152495e-01,4.021220765244516437e-01
5.088379193021261848e-01,4.799413179896252490e-01
1.501367165803848991e+00,5.075189015307108864e-01
4.986961017375524108e-02,-5.377324288339762060e-01
-1.004682354990431126e+00,-1.608398495104791937e-01
1.571886537818173224e+00,4.643186928476042974e-01
-1.775641503823375711e+00,-4.040944480975596220e-01
-1.630507012550748147e+00,-4.629921641986723402e-01
-1.279742600758274840e+00,-1.007890454467350594e+00
1.520420786716612849e+00,8.659115720024748164e-01
1.527320423075892553e+00,1.072315670634761409e+00
-1.611097984849752418e+00,5.868665196838357412e-02
1.267081745269709625e+00,2.681362095896878683e-01
-1.489890344605933059e-01,1.335359203760051461e-01
1.676053549406551380e+00,6.943940252644543731e-01
-1.800923002876527512e+00,-5.133567974022162916e-01
-7.896094792243784077e-01,-5.341197381222344553e-01
-2.002309145879328511e-01,-4.826019463429338519e-01
1.651932001912947534e+00,2.952419778398642225e-01
4.359123192964395876e-01,5.573854938817486282e-01
-9.625057428413690275e-01,-2.742169699665643057e-01
-1.936970201028859861e+00,-4.038773141670434774e-01
-1.776738569580671445e-01,8.352614484251280613e-01
1.290106336592630853e+00,1.147549021636179167e-01
-1.702382211734249307e+00,-1.133808422649368985e+00
-1.625128012433203040e+00,5.647205534203281196e-01
1.247202866812866517e-01,1.804706042198158666e-01
-1.884031970088626995e+00,-1.745647051083174250e-01
1.691931158671146296e+00,2.476782945146871473e-01
1.157393135225672332e+00,8.581645494696063525e-02
1.350736839691300872e+00,1.291479008307613086e+00
-1.823868401982378096e-01,-7.069432823932332299e-01
-1.451640240811316040e-01,-1.277868444341200838e-01
-9.331040259774798784e-01,-1.950108482129193632e-01
8.119414193867680041e-01,-5.179377558622111355e-02
-4.779208952721170078e-01,2.263684515715033985e-01
7.098795222428622154e-01,6.020671142706028878e-01
1.427336503508985555e+00,1.402342644903221691e-01
-1.854475845645032095e+00,-8.969214916299876883e-01
-9.039001453252386575e-01,-2.935609905782327056e-01
5.884746718370301721e-01,5.798698521879227519e-01
9.259755223909191812e-01,3.307929327245594520e-01
4.864301398890673589e-01,8.579118022214362593e-01
-3.983112923471754385e-03,4.386232043841865602e-01
9.013866369517775645e-01,7.854098482000951287e-02
7.368959968259303217e-01,4.610339488571731925e-01
-8.988009127711862334e-01,5.298549445576326011e-01
9.452181203340330740e-01,-6.848078531078956033e-01
-1.425578767209149333e+00,-8.970880579546853806e-01
3.277734683359647683e-01,6.929470524893266425e-02
-1.799202684032983335e-01,-1.824100701602178742e-01
-8.969439969088295328e-01,4.442101988116481381e-01
4.114039467820451712e-01,4.435210626335607254e-01
-7.267264982356622660e-01,-3.483999579608697550e-01
-1.053430212662923360e+00,6.144305643164909014e-01
-1.728747952373882679e+00,-5.215287374765179562e-01
1.508081214894085864e+00,1.868212551325796889e-01
-1.658001233974141009e+00,1.485552562337272009e-01
-1.686929522857288699e+00,-2.161198820235396556e-01
-1.712649730019115690e+00,-4.731269214732815032e-01
1.614463003778860095e+00,3.136092522742743305e-01
6.147946906072654372e-01,-3.565750001906162758e-01
1.540614784869048570e+00,3.784643390149235453e-01
-1.507984186308042318e+00,9.134969471343701297e-02
1.747223381545400578e+00,1.878126870296585871e-01
-1.641111043811704917e+00,-5.327677522292464385e-01
2.053111088843722065e-01,2.382802988917211984e-01
6.146339417818853512e-01,-8.976793922456824393e-02
1.694870126269050203e-01,-2.736554729853526990e-02
1.414618646307373773e+00,3.313819593527037588e-01
-1.501948069045377476e+00,-7.333827269740358368e-01
-1.754410006328797067e-01,2.356035854775084537e-01
1.017150449526043943e+00,3.929281522021833561e-01
-6.655578704663289713e-01,-5.617322326328225701e-01
-2.790576109455873421e-01,-7.394678971542167911e-02
6.184477392259570827e-01,3.604442993058448730e-01
-7.325110500787599399e-01,7.459395553751996255e-02
-4.432717862314436985e-01,1.830939920568410151e-01
9.231827578394931066e-01,3.548259090400575633e-01
-4.604951030972510573e-01,-6.849581345313695557e-01
-1.152315720217353068e+00,-8.337499729947070448e-02
1.483085901576743026e+00,2.718139571774303986e-01
-1.164353785803643682e+00,-5.810540770292826895e-01
-3.679827903283197088e-01,1.985811869185952760e-01
1.357299090896221472e+00,7.729971881034004566e-01
1.979057382224103101e+00,9.613469041511668589e-03
-1.671435358826479867e+00,-7.733621597738531417e-01
-4.007810391279464923e-01,-1.843062518967323871e-01
6.452626349011754137e-01,-4.204002042701492359e-01
7.005390397894943888e-01,4.485130824211077671e-01
1.112694650090085613e+00,-1.801979176743933875e-01
-5.110685908705598912e-01,1.106751269477849187e-01
-1.795185203926285222e+00,-3.184144171620573172e-01
-1.911271250228545604e-01,3.199209182169422405e-01
1.524022660046043587e+00,-3.893342276697878135e-01
-1.502221967738015529e-01,-5.568728615913393076e-02
9.455579004746614835e-01,3.147178295175075413e-01
-8.904507008416513436e-01,3.684863849429224625e-01
1.768353763288481151e+00,2.123851138711712883e-01
1.795424121195248190e+00,6.419271068430340565e-02
4.245495229401807791e-01,5.087196709759169710e-01
-1.663408458566150827e+00,-2.430908257439535203e-01
1.639109203355707312e+00,5.631150561165708668e-01
-3.747766708243194245e-02,6.348361216249622796e-01
1.967958978721755070e+00,1.053995210972204610e+00
-1.208225777758249464e+00,-8.026498120067961928e-01
-3.683277712814847504e-01,2.492324056447503544e-03
2.203339123368706076e-01,5.482361994856402854e-01
8.389028229581145801e-01,1.776096932922951732e-01
-7.716772094433395068e-01,-8.138396346415004423e-01
-3.739093761348266653e-01,-8.385108795985531938e-01
-2.898492301813870853e-02,7.271363860662245493e-01
-1.001077748356532293e+00,3.417922044097937984e-01
-1.907836403798186531e+00,-9.960491545785207235e-01
3.920629743186641036e-01,1.086829485548490848e-01
2.161874766798859149e-01,4.040039939266806268e-01
-8.122156332671659484e-01,-1.097046578152678087e-01
1.068468024657598825e+00,5.555479617445038265e-01
2.049170461820093436e-01,-4.846381984590916181e-01
-5.560442767094397887e-01,-1.626143134127832346e-01
-1.197618774582278611e-01,-8.242708241459042462e-01
-1.292148652661870845e+00,4.282512299084959562e-01
-1.740095434923310425e+00,-3.412643730451855317e-01
4.309270190594580718e-01,1.034192417296860567e-01
-1.492565051806098442e+00,-8.369964132691765091e-01
8.825859850770538806e-01,6.442575440485456273e-01
1.025402916535358866e+00,5.169939880278803246e-01
-6.857969747318612974e-01,1.738220652042876679e-02
1.562995774537704552e+00,1.635729000392187049e-01
-1.521108276578433838e+00,9.404984613247599490e-02
-1.379706946284246616e+00,-5.782633019624497939e-01
-3.017796095751381635e-01,-9.819377994932271259e-02
-9.925150780135045814e-01,-2.220255522827248862e-01
1.762411315506703602e+00,3.318769230284024374e-02
1.181187335084628476e+00,-2.470407649755591017e-01
-1.004342464055877127e+00,-5.444714040658306109e-01
8.676304780671229011e-01,6.251257966356835727e-01
-1.175268259505470425e+00,-7.050925873708591141e-02
1.373918451159039655e+00,5.256238956034272602e-01
-1.729958501376953617e+00,-1.397654708032453730e+00
8.944309952462723423e-01,2.212998487901086109e-01
9.004630781829376929e-01,-1.660186853124767103e-01
-7.141885744137104197e-01,-3.244503839404545564e-01
1.908242483294575909e+00,2.189971002856102578e-01
4.663153567420286194e-02,-6.545552564868850620e-02
6.094095614050556442e-01,-1.195146176453535936e-01
1.667570001696106363e+00,8.279918774468035814e-01
-1.605343972384693618e+00,-3.809930864083678204e-01
-8.296920183463667442e-01,-2.473227878718888550e-01
4.112276385567135151e-01,-4.833484249731309079e-01
-3.495133155798444413e-01,-1.075610610971869496e+00
-3.916628864040045954e-01,-3.446505686299276006e-01
1.618764719197992363e+00,6.154336033322082011e-01
6.551075264918488905e-01,-4.972216867743559643e-01
1.599884221822097885e+00,6.753592493716349399e-01
-4.331773640216032284e-01,1.996155362067822125e-01
-8.576501728526602086e-01,-6.146129221993199554e-01
-1.286612210912462917e+00,-1.491660135219157746e-01
1.519101355705032574e+00,9.533295133060175619e-01
-6.164549934152616650e-01,-3.854552712156340544e-01
1.581365495854488934e+00,3.251267566728247016e-01
4.995960749557140090e-01,2.462037961953403853e-01
4.893685956920545976e-02,-4.039029185560859547e-01
-3.167070464511438921e-01,-3.093306499587060721e-01
1.984017951202533325e+00,7.729391750035057296e-01
-1.626703133829638492e+00,-5.260929094137126172e-02
-1.951167960142309088e+00,-5.712929871729222064e-01
-1.278523349039170309e+00,-6.035813666069936856e-01
8.720793487954794365e-01,6.492378839507157995e-01
1.009384857758476528e+00,2.909609386711297652e-01
-1.205522420156984964e+00,-7.877306421754923793e-01
3.578517914391055044e-01,-2.126125772690456717e-01
-3.413034237262162485e-01,-4.047948361353811975e-01
-1.669662014040648845e+00,-1.622901839549523162e-03
4.160804028285274292e-01,3.574342781059938190e-01
-4.832629880115151266e-01,-2.347112752166500838e-01
-1.772971895525898844e-02,5.347962341239709261e-01
-1.156104374818199165e+00,9.498303431597121538e-02
1.984716911973801512e+00,1.093840069235829882e+00
7.863995221996287199e-01,7.794882627174223311e-01
1.084500714727743453e+00,7.782046808190803966e-02
8.279403715179030065e-01,6.477688722310009917e-01
-1.815685361445245505e+00,3.777070000066634625e-01
1.155327325419067908e+00,5.253248205869844867e-01
6.255367802831819368e-01,-5.117889138694062812e-01
1.057143073762274899e+00,9.582503204967891541e-01
7.283252837680493919e-01,6.620271856028910884e-01
-8.835465299770963732e-01,-3.815266783791927963e-01
7.010598478842045012e-01,-7.280023072171065701e-01
8.726407786989742732e-02,5.830697416861068128e-01
-1.224266298079268012e+00,2.410416887737087954e-02
1.737611725319074818e+00,7.124178777763925385e-01
-6.144325828033125880e-01,-5.147752524003621488e-01
-1.512830105512247503e+00,-2.789997077171821882e-01
-1.950290134261209118e+00,-2.723448498043375965e-01
-1.092746194410919802e+00,1.300872543033773365e-01
-2.421838096515593897e-01,-8.201076845838445317e-02
1.140966048514039155e+00,9.045245071771276790e-02
-1.960962470295238624e+00,6.543388866782040569e-02
-1.415415100136009574e+00,1.277806016282382329e-01
-1.077524126400345672e+00,-7.061808913517106379e-02
8.957734118442792770e-01,6.391895795738812280e-01
-1.851867414109612309e+00,-3.279549522843117071e-01
1.765862552401788577e+00,2.215760962656306843e-01
-1.658678182481048147e+00,-5.309226409564525850e-01
8.738108972658831242e-01,5.400917326268144247e-01
-1.599989712212629644e+00,-6.133153069305699034e-01
-8.668864151828041820e-01,4.625627764603557068e-02
7.775468915510606038e-01,-2.379616921745331126e-02
1.627234741022536291e-01,1.538492671518245092e-01
2.590979810775317915e-01,2.786290136867436984e-01
-1.087566768311232224e-01,6.722390924694687797e-01
-8.183746293169309460e-01,-2.996954293967832306e-01
-1.132689379181606171e+00,-1.362668199694404003e-01
5.452666948248370282e-01,4.136839158700399421e-01
-8.912600189599397815e-01,-1.544458974937684970e-01
1.471651959356785611e-01,-3.549128926551508578e-01
3.674414906828666894e-01,-5.545103469233521043e-01
-1.438535450577692387e+00,-4.544205143035229266e-01
1.423039432756564970e+00,5.092935059253845820e-01
1.512144601084535633e+00,-2.870128367739449571e-02
-8.161032002035728539e-01,3.240174497760458516e-01
-5.765115859142877497e-01,-2.426862641272042875e-01
-1.540008458939505775e+00,-3.426284327321654777e-01
-2.141225519323857185e-01,7.621794423473315927e-01
-3.029271692515149716e-01,-3.901049132981692091e-01
3.016997131276699662e-01,6.028123167194254783e-01
1.926192642559798607e+00,5.797546687868049275e-01
-1.232681803502652773e+00,-3.673742986922109433e-01
1.741268563047038143e-02,-2.368857937986277029e-01
1.394985262085663091e+00,1.172718175072652580e-01
-5.940523425952219938e-01,-4.020799931123863469e-01
-9.871484827714702703e-01,-8.952289761043588090e-01
-5.744549262182996330e-02,-3.796906369335500964e-01
1.330201738882884399e+00,6.662924936145295796e-01
1.216524624460246784e+00,8.126612821680885279e-01
-2.400811356767769134e-01,7.429985107497040220e-01
-1.052325770965317542e+00,1.859251273528690629e-02
5.952293407103237399e-03,-2.561672969889924323e-01
1.678704648944083555e+00,-5.978590986134639795e-01
3.292613890870703663e-01,8.517365750307630545e-01
-1.128588495622504517e+00,4.227497072347305984e-01
1.927935718892350714e-01,-3.947912958651545456e-01
-2.831925136454009895e-01,-7.013146215848342635e-01
-7.331785435435840270e-01,4.747980822510858290e-01
3.249604293479873007e-01,4.925063123405288290e-01
-1.405118497461883109e+00,-6.402707504128763993e-01
8.303833423124595825e-01,6.619172251059212142e-01
-1.197574946546754671e+00,2.184068021679049787e-01
-1.466061569377800744e+00,-7.279949164143482143e-01
9.259892792961510466e-01,-3.270242824606414689e-02
-1.374622731097553618e+00,-3.102623466641136751e-01
-1.053407429510579529e+00,-7.305466898432761980e-01
-5.273315189684368853e-01,-1.909190952918705664e-01
1.126494222493349184e+00,8.535189664887301575e-01
-1.702094275453912342e+00,-3.804064103718893253e-01
1.959046351077322612e-01,-1.188356169377735583e-03
8.692139666768108341e-01,-9.480059316929168034e-01
-6.840575211180421888e-03,7.690142659983556506e-02
5.041415253905117133e-01,-1.122806038886192403e-01
-1.182479806129133060e-01,-1.837114662416389210e-01
-1.758133093179170103e+00,-5.065159423188780874e-01
1.030518897282126201e+00,1.825826369726552545e-01
1.793549454210034089e+00,2.463281559230673379e-01
1.196640538800597398e+00,-1.003679907561849244e-01
-8.497223321289002484e-01,-2.891300656438140493e-01
1.774490228965958316e+00,4.827319325139025064e-01
-4.631938659929741853e-01,7.296705440215467409e-01
-4.569937633948963907e-01,3.980672294005906942e-01
-2.201810988107948397e-01,1.258009739078951583e-01
-1.516457357693576924e-01,1.446891932552210602e-01
1.546900865628206834e+00,6.270170435815747290e-02
1.305118365410996795e+00,1.747027794637046605e-01
7.861838693716136639e-01,1.373096667209267041e-02
-1.337702181308291216e-01,-4.543077582216553667e-02
-1.581663509383927746e+00,-7.679265583544439000e-01
-4.532715100766275818e-01,-5.050188661957083491e-02
3.531502799847747731e-01,5.650696984347218788e-01
-1.571543654604339313e+00,-4.679574729998058347e-01
1.935938926155581719e+00,-9.433431345103882038e-04
1.532788311950147975e+00,-4.109555069615694611e-02
-1.827657184609190022e+00,-4.086714692811026506e-01
-1.820627570518658978e+00,-2.146133218805232890e-01
3.303963134812315516e-01,5.354405614856732054e-01
5.228784505772643421e-01,6.881896822719280049e-03
-3.637875307654172552e-01,-5.362308827028472447e-01
-8.327198833876137130e-01,-1.012149415334880065e-01
6.433160703853726403e-01,-2.713824428340865791e-01
6.145811124118627511e-01,2.964921175518159813e-01
-1.909492818082245247e+00,1.122882796448059772e-01
-1.000753026068220475e+00,-6.294563942116289113e-01
-1.422950397149071566e+00,-5.133782618730522440e-01
-1.169531190568509071e+00,-7.650897613992083679e-01
1.300786711196589174e+00,7.224392828500545427e-01
1.406877820392731682e+00,5.233854353266313986e-01
-4.298041738618558760e-01,7.334200781473840802e-01
-1.947054104804026409e+00,4.930134791419380491e-01
1.176955256413683149e+00,6.432072216560281719e-01
1.820676174607283482e+00,8.042778094586142679e-01
1.144176709001518244e+00,1.014328244805345891e+00
6.612721210693761620e-01,2.698212424451541525e-01
-5.561090438878353304e-01,-1.994014012633719413e-01
7.435369647541159033e-01,3.364194983137296369e-01
1.612700292418808967e+00,4.506215684082289230e-01
1.616211681718204396e+00,4.195497973464475949e-01
5.520429891123845856e-01,-2.823957517329872546e-01
-1.948269160884764428e+00,-1.546295374366238873e-01
1.812044717959184759e-01,5.726839715545009590e-02
-9.847309897658824696e-01,-6.880404177104216812e-01
-3.083330919359874578e-01,-5.466056255161531041e-01
1.294955375683448207e+00,-3.397100481037145236e-01
-8.234059422761110802e-01,5.009249988880326576e-01
1.697208135329455470e+00,5.977009619530566642e-01
-1.463229996789820575e+00,-5.863431141280639469e-01
-1.091140444897568784e+00,-2.217764822472074737e-01
8.297800753139745744e-01,-1.421275029820555647e-01
1.393013171481433332e+00,8.583400588785397023e-01
-6.263839488551532497e-01,-1.054989100451817485e-01
-1.285061699974177518e+00,1.590029149422747534e-02
-1.267517163501361566e+00,4.951545278115634385e-01
-1.877452014809786185e+00,3.105145428745595959e-01
2.878924542731242653e-01,-5.038922728400648809e-01
-1.119275358564995493e+00,-4.469524534249341152e-01
-1.454087505149004755e+00,-5.120805213846001402e-01
1.391576481960835832e+00,3.264252546854422565e-01
-1.618077146900763985e+00,4.337005300524472418e-01
-6.304421740774901473e-01,1.127199630298450772e-01
6.843688483585474991e-01,3.170094863612998859e-02
-1.123195858940530645e+00,-3.750136853894334710e-01
1.321921332065438826e+00,1.787958852951437860e-03
1.866488668375011706e+00,8.010016027427401264e-01
-2.952360772309319259e-01,4.468475144083613460e-01
-3.825835299029978209e-01,-7.359050412965426058e-02
3.646753986316135787e-01,5.017417412801965515e-01
-1.463199711932783309e-01,-8.954642750602183066e-01
-1.626380416223019765e+00,7.852818606846235783e-01
3.539414747794111804e-02,-2.888424367755891287e-01
1.172300857567641241e+00,7.089314403928298480e-01
8.096512361171690486e-01,3.087603031896594130e-01
-1.408515299178199509e+00,-6.425197995087547076e-01
1.195035237696083108e+00,4.569211447921843472e-02
1.986253099684409662e-01,4.443005848304103500e-01
1.107340660092180684e+00,-2.463243112891409237e-01
-1.091232043264663609e+00,-4.776842454694901208e-01
4.714771967607305214e-01,2.554071521511502296e-01
7.514864702978898414e-01,-1.412666503020694742e-01
5.690249185249660613e-01,-5.474937172436393773e-01
1.054271208534746762e+00,2.104163775199008879e-01
3.620107591317132112e-01,2.133882622612401359e-02
3.522865897282700942e-01,5.648459093608371173e-02
-6.357575709563523247e-03,-5.356211550247497177e-02
-1.979395590615986134e+00,-4.706687656126798958e-01
1.068489800628228625e+00,-4.005129096479076445e-01
-1.697084811431831763e+00,-7.501344996950436439e-01
-1.471634003748123476e-01,-7.023138924320205811e-01
1.176852147505322854e-01,3.028818899631094408e-02
-9.147503195984687530e-01,-2.129481340546544588e-01
-1.775897715542985811e+00,-8.955296436594902820e-01
-1.624253975297745178e+00,-3.454434223354413414e-01
-1.512912733984039804e-01,-3.815888430575387069e-02
1.200636141728831152e+00,4.057511114661438989e-01
1.236270741369458470e+00,-4.165043267360735157e-01
-1.485115522750060091e+00,-1.059101146100005941e+00
8.461442139009411889e-01,-8.635665019697926770e-01
-5.208674882661963323e-01,-1.074260736062550292e-01
-1.960522388169727126e+00,-7.217512733406763470e-01
2.292367061415112595e-01,-4.574684648173773516e-01
-1.541735337596538358e+00,-4.934868716996838045e-01
-1.512695846780390152e+00,-4.208578731156126795e-01
-1.319673599947037701e+00,-6.824518711640155111e-01
-1.163403903498367420e+00,-7.083184290748613110e-01
-1.828516294314856072e+00,-1.863853111370317450e-01
-3.262707971123073314e-01,2.872376179608284730e-01
1.221042362622831057e+00,4.619208901127465072e-01
-1.355739724732290874e+00,-5.682401813195782081e-01
-3.598803748223620147e-01,-1.411418229693747750e-01
-1.293260274796752096e+00,-4.112691061941483595e-01
1.434312556573299258e+00,8.952913546451852778e-01
1.214182726478092444e+00,7.646621401783942895e-01
-1.955646838184620595e+00,-1.033967644772247230e+00
-1.239880785486861203e+00,-5.881200078913311202e-01
1.565540361777691292e+00,2.585106724744410389e-01
1.301857057481067947e+00,-2.948089300742324781e-01
-4.156591432524412433e-01,-5.091951633268618771e-01
-1.064483550489093044e+00,-2.312268288234558267e-01
-5.007623861768006890e-02,1.740048847597377990e-01
1.605398092870752969e+00,2.161705468590607859e-01
-4.586721258330794804e-01,4.943430919936148138e-01
1.666732869649950377e+00,-1.190776875347349106e-02
-5.919539802104858417e-01,-9.010753612024926529e-01
-1.747866065289504167e+00,-9.559306765366006875e-01
7.675575526187530251e-01,5.852279248275196188e-01
6.841402716899684933e-01,6.005772296000065902e-01
4.936049883790327719e-01,-8.322518223893443645e-02
1.042096599972973436e+00,7.873356776972697535e-01
-5.491062094489311818e-01,5.490746407082278679e-01
-1.562277623371367774e+00,-5.413764160302690920e-01
1.176611205950963246e+00,5.077339714790406466e-01
1.531582274827521850e+00,3.196720401815156820e-01
1.331344697085467210e+00,-1.099250432580758663e-01
9.873622432947359862e-01,-9.314963230725181731e-02
7.951987045045889602e-01,7.558367205191525162e-01
-1.536822522633398247e+00,-2.243872511450418494e-01
2.782614505729195109e-01,7.607246967903744661e-01
7.971927278419776997e-03,-1.962092571953457931e-01
-1.767090736583861066e+00,6.400218048745038857e-01
-3.110037986790148423e-02,-5.449720786588543309e-01
1.079406976855963318e+00,4.649355945570837756e-01
-1.889460296981909426e+00,-2.834149682498232625e-03
-2.969147295222587246e-01,5.476714649637138832e-01
1.817012484295402075e+00,5.307160643087696639e-02
-1.653475648764798578e+00,1.152155379497950272e-02
-1.470018416488841684e+00,-6.391968872402070678e-02
-5.818329746899402188e-01,4.876492726867357463e-01
-4.183744419376771440e-01,-5.298263415427438838e-01
-1.998267385792180661e+00,-7.201955961166337516e-01
7.838696299253675726e-01,-5.351827961855177840e-01
1.484295793788610318e+00,-6.227289945471587984e-01
-9.016708712122096792e-01,-4.364191719435107641e-01
3.897667651067853178e-01,-7.836808250801090558e-01
1.032619604841549243e+00,6.132292057955628373e-01
-1.980760177331310157e+00,-4.604810066934986734e-01
-9.140113321778975397e-01,-7.835970390897372129e-01
8.365181909765486701e-01,8.191730546484100595e-01
-2.283120219777003967e-01,-1.881669942084422953e-01
-1.820884978873567928e+00,-3.639613825172142159e-01
-1.800855843052556526e+00,-7.317152959282743341e-01
-1.080428283492516517e+00,-6.991881469150501571e-01
1.473392406034670810e+00,1.082600583272530503e-02
9.628648798278858223e-01,-3.519030358703308381e-01
-3.233479175016893414e-01,5.266719908927310900e-01
-8.109224618990094058e-01,-1.045467511293337148e+00
1.761458372484157042e+00,8.835956481292911446e-02
6.748980136429940657e-01,-6.747505761846313010e-01
-1.282360105680009355e-01,7.012548167208900729e-01
-2.312582476802309550e-01,7.936206169113863007e-02
-7.541364867200299749e-01,-2.280956128651110693e-01
1.013021910603524312e-01,1.659440423085828675e-01
1.431307021419105929e-01,-1.057241203123979734e-01
-6.018359854182753210e-01,-1.261249678736438562e-01
-1.132117764858031173e+00,-6.652417937176353657e-01
-1.297532199920077289e+00,-3.185876698255185602e-01
-1.944806349189101446e+00,-5.481384887076216905e-02
-1.869250343740013420e+00,-4.421307061568084951e-01
-1.789968759739841708e+00,-8.776934060651072622e-01
9.185787796616224909e-01,-2.337146195832194573e-01
1.647599322673966693e+00,-2.547937998744581600e-01
1.653170541995636178e+00,6.017219790532926105e-01
-1.565712255781160689e+00,-3.043053396822712475e-01
-1.700138835124005432e+00,-6.982157216400340927e-01
-1.216769420716892203e+00,-2.709647857196261223e-01
1.960905275218820965e+00,1.802648495265078699e-01
-3.584298129804559530e-01,-1.515352197847378291e-01
1.128756122701251030e+00,-2.424359180036569916e-01
1.818996234969124881e+00,4.376398569565759789e-01
7.806945096188031563e-01,3.344596465028127352e-01
1.964839435804843326e+00,1.660877275668167230e-01
5.033619445392760738e-01,6.500205503872888424e-02
-1.949089555714538236e+00,-3.953679351894207605e-01
1.025202885001136988e+00,4.464298336749613072e-01
1.045149208243604466e+00,6.897189687610064679e-01
-1.101883373060428273e+00,-5.070234529476194130e-01
-4.337782420197457967e-01,-1.389155576216213606e-01
1.557569346459657389e-01,7.622621955761972601e-02
1.637202000342914410e-01,-9.071105942872242922e-01
-1.483363301174070337e+00,1.892060152651675597e-02
1.260573672125212763e+00,-1.217532295835688505e-01
-4.124875595388877159e-01,2.195742622350366768e-01
6.616085067843853196e-01,4.216248884567329602e-01
-1.035239412527233505e-01,1.499231560843280464e-01
2.305439812909102493e-01,-4.288749746072320068e-01
-1.478328205921252803e+00,-3.257891280269611389e-01
-6.105261525806273681e-01,3.937514609501154839e-01
1.516058855923334114e+00,4.876303658323565826e-01
7.663104930831825534e-01,-4.411629086416760104e-01
-9.803571792573904098e-01,-6.275338360540705374e-01
2.021403615154979683e-01,9.765443337470935958e-01
-1.055047607504896678e+00,-5.783605704320675667e-01
-8.056358741218874187e-01,-6.541782251978938145e-01
-8.722732058641007313e-01,-4.151779662080060107e-01
1.189719669960649373e+00,9.359429368872337340e-01
7.491212637499797822e-01,-3.254892811928865037e-01
-3.944221340807216869e-01,-2.113808371583995316e-01
-1.775636772880943681e+00,1.238115379489823642e-02
1.375533493790581652e-01,3.177914844136443540e-01
-1.918406807948735526e+00,-5.536549004726551981e-01
1.259846925086780534e+00,9.024859777087402835e-01
-1.394553707636950080e+00,-3.586720030673986037e-01
-1.873429365195609542e+00,-8.058693935294827249e-01
-1.771505280664333881e-01,-6.725333804940588633e-01
1.906175858009690138e+00,7.047687336855411600e-01
-1.006808140998970647e+00,1.737665676708399776e-02
1.327266493072775333e+00,1.708850673284586508e-01
-1.908361580921587919e+00,1.050072042355053303e-01
-1.255325531946464235e+00,3.783157182677440167e-01
9.897487625327903160e-01,-9.776895492241149954e-02
1.599091156010535641e+00,5.249682501582048078e-01
-1.614614226189643453e+00,-5.617025719094251857e-01
7.360541851103263866e-02,-8.020980477896999528e-02
1.291421004457141031e+00,5.696166829984612434e-01
-7.276467365042176283e-01,-6.089443556180407224e-01
1.059977736584670094e+00,4.081875983791158902e-01
1.889374520201214658e-01,1.664488431451264794e-01
-1.306489800123597611e+00,7.469939518684907132e-01
-8.057749428385529988e-01,1.375785160202914192e-01
-1.127003338287945855e+00,-8.519797027822992863e-01
1.295380666527759850e+00,6.372866756817603395e-01
9.271041853489681017e-02,1.078136623924421111e-01
-2.463946106493066779e-01,-5.710674347922268801e-01
-5.321649448693257511e-01,-8.230688319437373668e-02
-9.204653603182184618e-01,1.506024248481407923e-02
-7.874203113780859908e-01,3.648655414764032656e-01
8.612598863942033667e-01,-2.055482563342309055e-01
-1.536220975353463469e+00,-4.796617803808348457e-01
-1.464863193160315102e+00,-5.395645486241110733e-01
-9.160860121981198034e-01,1.533370550515577579e-01
-1.087058149502272197e+00,-3.008011675809558194e-01
5.853062287603019165e-01,-6.464169766823103513e-01
1.497786971669622158e+00,-3.718885229210684429e-01
-1.421396918318196256e-01,8.293966206702207966e-01
1.912496462339940972e+00,3.463765009612265189e-01
-1.347100353696010444e+00,1.990255926454308766e-01
-9.270047400776570967e-02,-3.205452604677647699e-01
1.038904692438373356e+00,6.544923171065973877e-01
1.716609593855404903e-01,-4.952471724212139659e-01
6.540816210113034046e-01,-5.392781726716956436e-01
-1.246621719261970185e+00,-7.128612747361807722e-01
1.288088685686624491e+00,-5.863090487248415750e-01
-6.605174501406989584e-01,6.343391666428567222e-01
1.523210903971579544e+00,6.298168206047464190e-01
-1.826728041926965584e+00,3.346476282850342487e-01
-3.440782071823504928e-01,-1.602326121206572862e-01
-8.501468987865261617e-01,-2.557346628294427382e-01
-3.245573174803491057e-01,-1.925598576393056371e-01
6.160710377112965652e-01,-1.257630277731115742e-02
-1.374591850896562217e+00,-3.546806896910342788e-01
4.027665893259078089e-01,1.877018223387279527e-01
4.184538508853767880e-01,3.569720740872727172e-01
2.385825003046799786e-01,-5.468893705764767965e-01
-7.673512866321026138e-01,4.943666765293014409e-02
1.828595377846551351e-01,6.074067306240398256e-01
1.641462059537064366e+00,7.615353517706819897e-01
-5.256268885825310377e-01,3.053913951393143478e-01
7.791864943634978502e-01,2.541879129942197224e-01
-5.953123248696585712e-01,-7.031475688583364025e-01
-1.834652288683626509e+00,-3.412169797961217554e-01
6.803022328517043249e-01,2.462335117928211858e-01
-1.854471448020253099e+00,-1.023305084922305319e+00
1.681059777760593121e+00,7.400554348743544342e-01
8.562395319575553110e-01,-1.844154770977134150e-01
-3.489715341762389400e-01,-3.400510739597774057e-01
-1.786282034750512615e-01,-6.836003115989305323e-01
-7.140830607593926516e-01,-2.894770901531807938e-01
-1.292966853170274266e+00,-5.012444789411952817e-01
-7.169166131958664145e-01,2.484430707346619305e-01
8.092177455821101262e-01,4.961601082412349095e-01
1.575812493922184032e+00,7.230711798861402251e-01
5.732870498451987373e-01,3.899818157030507937e-01
6.747332888231460934e-01,-6.562219012842367416e-01
-3.950162519791846627e-01,8.049322973646350077e-01
-2.414503862734536099e-01,7.348833189703801727e-02
5.451872338152252695e-02,-1.038732478826694672e-01
6.484252664662468746e-01,7.825308321300500358e-01
-9.628578407182537546e-01,1.732024025370279552e-02
-1.427138815293007124e+00,-1.977387305964720676e-01
1.507193908422322703e+00,-1.639581258776096062e-01
1.627071488433678770e+00,4.426368823561913635e-01
-3.983339564085977003e-01,-5.202444499748184459e-01
-1.157280550456807333e-01,-8.969001869705726937e-02
6.359223664379389795e-01,-4.373840795641446566e-01
1.039223532932771921e+00,-6.992124227447448215e-01
-1.604529362395361147e+00,-5.861608680850551867e-01
6.488250362356793310e-01,1.872109923327422987e-01
-1.611823220872770079e-01,3.085266189418989224e-01
-1.395984580800115893e-01,7.501505914379372753e-01
1.458876765570638945e+00,-4.278386711363587613e-01
-1.156447244756195758e+00,1.493659957027499430e-01
8.746927401187001294e-01,2.079372935252650767e-01
-1.936317128765916440e+00,-5.915310570981846539e-01
-9.730571886666696813e-01,-7.063416656842903540e-01
1.379639061409543288e-02,8.326360366437926541e-02
-1.383457566821773899e+00,-7.804728508508358420e-01
-1.143960999188014860e+00,-9.224999107895159867e-01
-5.383828753551362922e-01,4.706301286282417173e-01
6.019853486999426906e-02,-5.205330370186981304e-01
-1.773631349413238301e+00,-2.048681561750253788e-01
7.101675908311877450e-01,9.626762415648592031e-01
5.104993308938614582e-01,2.872171278824475760e-01
-3.575152312372464891e-01,-3.745069951223233273e-01
-1.091582295984885320e-01,-1.689444274249377320e-01
1.090270218984560113e+00,2.273247760166562381e-01
-5.854373372531522790e-01,-4.868317575109907258e-01
-1.709019731037842327e+00,-1.071963468350945331e-01
1.590800922288159835e+00,5.020323573024654262e-01
9.198932767360483709e-01,-4.966582540370727550e-01
9.009720733202146725e-01,-5.014935320540523378e-01
8.487073588261968560e-01,-2.790284118087892340e-01
1.858840376073813250e+00,8.746415224196526506e-01
-6.929985044414657125e-01,-1.755961514562476844e-01
3.909137982894854701e-01,1.952378041974636436e-01
8.759988887770449040e-01,-1.172386913686040977e-02
8.713947188140203082e-02,1.132517235316259363e-01
8.295674185651114030e-02,2.766593833698609561e-01
9.627219353867078055e-02,-1.330352642795755713e-01
1.248470098846726106e+00,6.678322539489794929e-01
5.156999498837424589e-01,-6.851216674127718065e-01
1.704679655528269944e+00,-3.005801428581594825e-01
-8.563007598010612398e-01,-8.579618726988205157e-01
1.818107870824158034e+00,-1.986379998480982123e-01
-1.522052705989300758e+00,5.514520255229086176e-01
1.286763240882934589e+00,5.140051570540715709e-01
-1.283204361186586873e+00,-5.831061264058725602e-01
4.050876854198155463e-01,-5.308385484795201670e-01
3.256944502366190264e-01,-3.704986121561487100e-01
7.543333762418757971e-02,-1.786999697921527741e-01
7.885414964181669539e-01,4.871710392792260036e-01
-9.008226980099838244e-01,-2.902450516009070780e-01
1.307556924165154122e+00,9.342742755190310833e-01
-1.466554428892605788e+00,6.898926193806836915e-02
-8.779782268746476603e-01,6.437641183415048207e-01
8.135175847978417529e-01,-7.915287509170648717e-02
1.224581181966444721e+00,-7.353823387030797853e-01
-1.970488049093050975e+00,5.046786309506684498e-01
9.067249268765520398e-02,-6.337110887214878474e-01
6.323077129996805823e-01,-3.071961892031693786e-01
1.108191238931404143e-01,-4.349499931026579724e-01
4.887466387368335496e-01,-1.061726417013059143e-01
-1.211190419763227943e+00,-6.832431703705810211e-01
9.732343329243584584e-01,1.379115801075789238e-01
1.522594429767201163e+00,3.384586077400231208e-01
1.834288596804023008e+00,7.756791935150569861e-01
9.693114660997252940e-01,7.919636572501167482e-01
5.395288565317022389e-01,3.156653022959048926e-01
-5.296005464585156197e-01,5.601524188204076715e-02
1.307249304171964610e-02,3.097382010649225581e-01
-1.922581592358198588e+00,5.650275128547299630e-01
1.501302456243169825e+00,3.556354831969307240e-01
-6.782832502713289635e-01,-6.807530620491146767e-01
-1.708717840481764672e+00,-8.657654263701550779e-01
6.834632022441664567e-01,3.387613031134932839e-01
-1.618017465036686975e+00,-6.599557069436302603e-01
1.611582170059201680e+00,3.442363480036562118e-01
7.307429809590684222e-01,6.323162094552160495e-01
4.018632512977990956e-01,-7.403910626177622190e-01
-5.221418804639696987e-01,-7.058578573352543017e-01
3.120141333164050401e-01,-8.650569080136367994e-02
8.029143931800191147e-01,4.509434984279885317e-01
5.037361892336043034e-01,-4.988457302037959673e-01
3.814663895536667404e-01,-2.290297058398362284e-01
-3.349553790326846858e-01,-2.048857986146836729e-01
-1.157960780466115391e+00,7.038796990423351607e-01
-1.021061008272429405e+00,-4.284846292206215268e-02
3.226197638186869554e-01,-3.591418253494188528e-02
-1.107708614311087914e+00,3.158373419638299540e-01
-1.149003940288536807e+00,-8.636949456681808357e-03
1.476558210060788134e+00,2.063228157499663873e-01
-1.161258232296864978e+00,-5.442068483098206899e-01
6.773749956500707547e-01,3.624952045361196085e-01
-1.292254802021585824e+00,-6.107725620800096289e-01
-1.015704191737646145e+00,-5.137616880680584419e-01
1.227925905211837865e+00,-6.713318117135820273e-01
-8.614074950905759032e-01,9.090852292116382571e-01
-6.506709438853079952e-01,-3.314202052801893394e-01
1.839198279434361094e+00,1.949843055973389250e-01
5.104933937763393992e-01,-6.133983822848479983e-01
9.061968564820777061e-03,3.815884415696503829e-01
-1.925849254383083853e+00,-7.408790534643244774e-01
-1.849579784115398695e+00,-6.717263270980803336e-01
1.086774534146135451e-01,-2.267420246613394974e-01
1.449105143314938449e+00,2.775538202862785075e-01
1.597170070441130463e+00,-3.536922271014307229e-01
5.995234284118224899e-01,-3.989450975450963277e-01
3.573141658304783697e-01,4.712367334658090767e-02
-1.529581512298907597e-01,-7.810757951036122471e-01
-3.663547834984401952e-01,7.458580337638707203e-01
6.562949686881935918e-01,5.385871506277412069e-01
1.860569145958683279e+00,1.938890136272312659e-01
1.003152288022930883e+00,5.849930116218038378e-01
-8.228396862050630922e-01,2.672988290227028552e-01
-1.269610189561220182e+00,7.768239504970100295e-01
1.865988454810688424e+00,5.261949510110840444e-01
-3.094567561425733970e-01,-1.494551500998174964e-01
-1.984501541742206943e+00,-2.886527554962493580e-01
4.727606124869971893e-01,8.388241408519220288e-01
-1.856303531224909431e+00,3.484869686072866735e-04
-1.153241243333931187e+00,1.554215466881625762e-01
-2.034075055389061859e-01,-3.834327973659693578e-01
1.742646304691068071e+00,8.584981804969715746e-01
-2.544433319922028147e-01,-1.255382072249966452e-01
1.847303839453333651e+00,2.966586843632319503e-01
1.813490187543504106e+00,4.848715678998146150e-01
1.247316266027628462e+00,6.313771011624221829e-01
4.516584890443016143e-01,2.923244738048277891e-01
1.099679934513946744e+00,3.342297036804722232e-01
-2.598276992510450967e-01,-1.241741711762944789e-03
2.817618498985865472e-01,-8.040023625496517390e-02
-6.424195181921605879e-01,-2.785750882175272447e-02
5.047206635823435761e-01,-9.334055329039220306e-02
-2.444953514031924513e-01,-3.744150576551800169e-01
1.054014424866920319e+00,5.307061628203897374e-01
-8.428720935999720609e-01,-6.017220497659233613e-01
-1.481348240667099248e+00,-4.062877701450443579e-01
3.656874891256833848e-02,6.756829073046994871e-01
-2.062108063307466210e-01,-8.078044644611925840e-02
-7.315988616922632914e-01,-7.349509978123188736e-01
-1.972900871023652858e+00,-2.589842084834116931e-01
-3.536362070823106940e-01,-3.268564771405106928e-01
-1.073880447528108739e+00,-5.368816534493559001e-01
1.191813594929561404e+00,3.325173158671568263e-02
2.415464613401319127e-01,-5.347742311797932802e-01
6.824768823704427945e-01,9.112538934267874202e-01
1.956667670539745885e+00,5.435264474119949618e-01
1.371187692413367465e+00,1.487633056703696610e-02
9.016912937687240337e-01,6.036751847920631686e-01
4.252103634613302319e-02,-1.302487513612861914e-01
3.425118807428293444e-01,-4.522992444075784602e-01
1.412312864064873885e+00,6.335382201537046454e-01
-5.872275699940314730e-01,-1.010541998341831643e-01
1.894606933174021624e+00,9.937821324128445211e-01
7.197552160581692782e-01,8.979337030754184212e-01
-8.649219656918063492e-01,-2.756048580825121164e-01
1.909167774686744146e-01,2.365556095760057431e-03
-1.589402900546115216e+00,-5.904514060487915383e-01
1.587767916354747122e+00,-2.397017635862297436e-01
4.456115964543716501e-01,-1.833463128035297818e-01
-1.955072823221161382e+00,4.920877186889433541e-01
-7.344263294333699399e-01,-3.993688547769519426e-01
5.130492246171423076e-01,5.029376909652065741e-01
-7.437057789956531551e-01,-7.019972831821716941e-01
-1.814078098304339193e+00,-1.063836811432735119e-01
-8.300412567332933200e-01,-9.596963361559187611e-01
5.571527460684149169e-01,2.972684463217094564e-01
-1.724770686222132809e+00,-5.311865580721775171e-02
9.082316689052696290e-01,-5.079808633231173154e-01
3.892911599834363301e-01,-3.852720764120499269e-02
-6.240021377876869835e-01,-4.571779389632392165e-01
-1.768410732170691446e+00,-4.524407684862385426e-01
-4.245468382028758647e-01,-7.274111983870642506e-01
-1.034063283176785752e+00,-5.928763635434410872e-01
-1.298375887717843291e+00,5.176432174926539620e-01
-5.462873638597236514e-01,5.347063392059347997e-01
1.131675079607386447e+00,-7.310310096940489943e-01
-1.658724118053449104e+00,1.090543421430056614e-01
-1.999823880200857218e-02,3.934395227554505214e-01
-8.150000968828448045e-01,-6.200613315582845786e-01
3.942054721324401712e-01,3.224183648878162778e-01
-1.878850087092604593e+00,4.890187806800571635e-01
-1.371243294765716048e+00,-7.191327667076036212e-01
-2.743213586455737207e-01,3.671938243883213771e-01
1.440984440322351290e+00,6.091954575886553425e-01
1.513556755578964630e+00,4.811907691380862828e-01
-1.709805870967008534e+00,4.005878717850942516e-01
-2.086474014252037712e-01,4.226253386997683714e-01
-1.981848841885803125e+00,-1.725669635842682070e-01
-1.686731352849910159e+00,-2.327918593163756933e-01
-9.089088063916737070e-01,-6.702534994762218146e-01
2.080122018200456502e-01,-3.997368683256480315e-03
-1.476284871842291846e+00,-2.688446802786499390e-01
1.054113111429741512e+00,-6.547748106207145202e-01
-7.789673213713883548e-01,1.729334991746070138e-01
-1.352585638458414508e-01,2.223662088589251906e-01
-1.277964805972588103e+00,6.786423040641020865e-01
-4.107550718745041074e-01,-6.123854323718631587e-01
-1.783993695403527813e+00,-1.779621141884681901e-01
-1.390498373420190337e+00,-8.507746912017399854e-01
-6.757819703929466293e-01,4.680386412907233673e-01
4.603726220780033351e-01,-7.678466084888238008e-01
-2.759628309906561050e-01,5.166826029384390395e-01
1.908191862891648327e+00,8.018125734813713601e-01
4.381137797043925808e-01,3.179258131658459496e-01
-1.778786018187351381e+00,-7.587639088726833014e-01
-1.751822516460304069e+00,-5.760431490953683564e-01
-1.958526947770250271e+00,-8.278300464013699234e-02
9.490924768008750512e-01,8.718493138707628098e-02
7.847932200780478595e-01,2.951936189057502435e-01
5.459515289428544804e-01,-5.327464989334165235e-01
5.012657574021832652e-01,3.887354297294653982e-01
1.398371441161646800e+00,7.872489298043237049e-01
9.225977326166079351e-02,9.494439242368604148e-01
-1.543213168937504154e+00,-4.117773450487208220e-01
2.085675791773664578e-01,1.626309105908136377e-01
-3.225166818474582975e-01,4.881462159236466536e-01
1.727852915564411340e+00,-3.480327941247873813e-02
-7.164779418430438085e-01,-5.769687706039179353e-01
4.477158905326246163e-01,2.861631604542558271e-01
-3.118571829872172074e-01,-2.367409360074663183e-01
-1.948284800327444888e+00,-5.510026944566245310e-01
-8.042998316742377973e-01,-9.730469254338590668e-01
1.748283954105452676e+00,-7.852876787249397639e-01
-1.497746967659628226e+00,-1.893391547267552766e-01
5.818026874405624049e-01,7.468868096279232538e-02
1.289211608115579111e-01,6.107112564848506953e-01
-5.694375358776753160e-01,-3.112587855232362144e-01
1.965930559225274710e+00,1.609294381515891381e-01
-3.092372525769828684e-01,5.367267214646684881e-01
1.202000364847212399e+00,-4.905852092334243020e-01
1.521542041272188062e+00,-8.000078207148253462e-02
-1.778924164681239262e-02,5.944702668940409218e-01
1.400194500409567500e+00,-1.733398654135798189e-01
-1.602955046981691112e-02,2.969950834142496832e-01
1.129075249018651750e+00,1.933943246382775483e-01
1.000508366345951750e+00,4.907261876055787897e-01
1.475355629483019460e+00,-7.875347469026421354e-01
4.203439016250150040e-01,-1.567090055839573948e-01
1.047410994648730664e+00,-4.592646212769031511e-01
-1.009315524543275888e+00,-7.420676574734641484e-01
1.552652259297193194e+00,-8.521111152461642302e-01
1.686062589136552159e+00,6.959467049066064837e-01
1.526336229569169589e-02,-3.037308240757788380e-01
1.507554670730179236e+00,4.040926614835389508e-01
-9.266940159300438573e-01,-6.303328195428007374e-01
1.172965915680213023e-01,4.900769372706265670e-01
1.451126614317859609e+00,8.456054778623514068e-01
1.847444259182665416e+00,3.590647197327398454e-01
1.461155914891131058e+00,-3.819183816069047221e-01
1.878638893778434849e+00,-5.707399267198280945e-01
1.019447039707404912e+00,-1.714468368769609952e-01
-2.008514182218070765e-01,-8.253816994176454980e-01
-5.164358273548832479e-01,-4.510074004175212981e-01
-1.228002285018854778e+00,-5.081861391172153297e-01
-1.545199130496406781e+00,-4.115524344734258766e-01
-6.064265311208392184e-01,-3.156933520243408453e-01
1.660137351447206200e+00,9.019553967352489376e-01
-5.201484532962350471e-01,-7.388939281613225996e-01
7.917598889157808628e-01,5.253263299637761508e-01
-1.182724448431259567e+00,-1.093356175607780589e-01
1.780187194414025509e+00,2.095814025470944530e-01
-1.949194428256356026e+00,-7.761531323819881312e-01
-3.302942005515872026e-01,-7.851765879028501649e-01
-1.783997897648815556e+00,-5.906748901007824459e-02
1.080401743542873660e-01,5.059657502908975202e-01
-1.090038458714677638e+00,2.984673138873439324e-02
1.076446103141519117e+00,-4.130218745493014487e-01
9.504491437254221076e-01,5.794458211109662082e-01
1.110943354578691977e+00,-1.599706540914351827e-01
-1.807774892506575526e+00,-3.067169734099149947e-01
5.210594873626068768e-01,-5.446864107044440129e-01
-5.868498202317047330e-01,1.417961751114365787e-01
1.941389257535534707e+00,5.420563157116615738e-01
-3.160207660775768979e-01,-1.386158747710821149e-01
1.853254492808188214e+00,3.962137298101739424e-01
1.381525917027235373e-01,8.260706048255095357e-01
1.645273172985167065e+00,5.895275254390877073e-01
1.866208366280949438e+00,7.256386271475933070e-01
-2.682124130124856620e-01,-4.882869511677794261e-01
-1.763950639877547300e+00,6.685336625467191984e-01
1.682707916553350280e+00,-1.270358978668706951e-01
1.245443264061517841e+00,7.182991406174682458e-01
1.365227950544265489e+00,5.660495105839746799e-01
-8.606781748938097110e-02,-2.210634404692484178e-01
-3.688587552501081390e-01,-2.447279383986817325e-01
6.741686541357885254e-01,-1.340889087664458301e-01
1.424785831646033341e+00,-4.161177143131472023e-01
-4.200036376058280396e-01,3.427529856980762735e-01
-4.494276215549977138e-01,-4.443743370347040811e-01
-1.842993211592277358e+00,8.287530986309379344e-01
8.286006818438562682e-01,-4.869362204342865263e-01
-6.690356810104316487e-01,-9.140770813874764533e-01
1.140887477896562086e+00,9.169518398022911132e-01
8.610754014896473407e-01,5.285428381598993308e-01
1.544084624442211950e+00,1.707114077173534916e-01
1.079808477943429157e+00,-4.915393852168172262e-01
-1.361367204528209918e+00,-6.221018215624560255e-02
1.095514856737746179e+00,3.215542413280241263e-01
1.182646997136314493e+00,5.302139241930776681e-01
1.640520738318720362e+00,2.912265383663334428e-01
-1.320190882312605396e+00,-6.762171222560251493e-01
8.878625002176221415e-02,5.059949192770961668e-01
9.564003333072501611e-01,5.852017487896070680e-01
1.728338582748432106e+00,-1.859084716721023378e-01
4.127040984557006631e-01,7.564379557012532729e-01
-2.831829724890506661e-01,-6.886159057330111244e-01
2.061216393161857674e-01,-2.534401638882489705e-01
-1.665453450241729527e-01,1.863236862424048623e-01
-1.161892510406195456e+00,-1.602352695956724415e-01
3.148248943212625939e-01,6.074009305480103649e-01
1.549724941055723892e+00,5.067640861460764867e-01
1.814773732469784573e+00,6.133209109770466627e-01
-1.766901259580916150e+00,-3.161416665997559550e-01
-1.061738546928747695e-02,4.157087093730502669e-01
5.930304717345875609e-01,-3.270931750931204141e-01
5.610151334949469160e-01,-7.204881038291999218e-02
-1.122564634292885444e+00,-5.914978165629911633e-01
-8.592343815013117059e-01,-3.913938019171466776e-01
9.698772245779814227e-01,7.818619512043140096e-02
-6.401382807972666455e-02,5.205568498705703817e-01
-4.766224919047061803e-01,1.288604173652710683e-01
1.659553748683710417e+00,-7.757303736696603558e-01
-8.697264363733951953e-01,-2.400029670657427283e-01
1.560431509296118513e-01,5.054612509561865474e-01
-1.789170461851137262e-01,1.026173998205588689e-01
-7.887772151600027648e-01,-5.717569001468816303e-01
3.657130460937620953e-01,2.162040866092032609e-02
-1.669379290611811228e+00,-9.452586113201647544e-01
-1.604235434061494825e+00,-1.069883508564274666e-01
-1.005758230208399162e+00,-8.642254160854058176e-01
-1.614457690099601717e+00,-1.562330400591367408e-01
-1.121969006206992248e+00,-5.536190634503288521e-01
1.835006806424620329e+00,1.041170192573231290e+00
-5.960566152795272465e-01,-3.249626694906049273e-01
1.581457760671160617e+00,-4.935730120238464025e-01
-1.426218441534251813e+00,-3.895202469718603844e-01
1.935498190511091288e+00,3.676054813914936270e-01
1.436572278498970956e+00,2.233544741910987452e-01
5.305844341868173331e-01,2.429189118698129035e-01
-1.480231569382198131e+00,-5.289762764785084226e-01
1.650378332075824961e+00,5.130509065513401135e-01
1.862312856890429025e-01,4.215802850222192255e-01
-9.005162749371220521e-01,4.523488877219491999e-02
5.831734767500869054e-01,2.616339452486706185e-01
-5.219711187380182693e-01,5.845297417284632813e-01
-1.450299717377472319e-01,-3.625011072949436697e-01
-1.943486721183627530e+00,-8.170260599037981741e-01
-1.311176636978104604e+00,-2.617026797319650377e-01
-1.413245366651350921e+00,-8.331596088433221858e-01
-9.324364624583285632e-01,-6.230663394063846727e-01
-1.676369250997352456e+00,1.483048852586336952e-01
-1.523618700415285687e-02,-3.903966083395294939e-01
1.093384927689242669e+00,2.248185807450911455e-01
-1.366527277707695109e+00,-2.875057868582044929e-01
-7.852303729858332026e-01,2.252703406260058716e-01
1.804623903583372435e+00,1.979178363697946808e-01
-7.257523597120960623e-01,-7.115944262416493138e-02
-2.842432554433704794e-02,-5.211516850401720635e-01
9.386706415135042114e-01,1.290890423594223679e-01
1.600680185183360749e-01,1.048864363939654432e-01
7.622941254613202489e-01,-2.136905232491293494e-01
1.791115703632590872e-01,5.086080766356031457e-01
1.997854333518466863e+00,2.988285893666476345e-01
1.029119632564097220e+00,2.767034333774925914e-01
1.310769162978660862e+00,3.067740252831703818e-01
2.106971487658828579e-01,3.974666642058797272e-01
1.714677603554128016e+00,6.705666744679872338e-02
1.162021264477367311e+00,8.569578515817233288e-02
1.104502411973338205e+00,-5.373861249122959816e-01
1.059215219385126083e+00,4.331840323489350442e-01
1.648720056622560826e+00,1.692993991430771228e-01
-8.574998713275174822e-01,5.880978506623513180e-01
1.517095174638383170e+00,8.987211334858518086e-01
1.208088381362139252e+00,-2.850869140751036146e-02
-1.178324987686520942e-01,-4.339561840620820288e-01
-1.061193599577554547e+00,-5.062831363598497836e-01
1.191851117096538459e+00,1.911617297147790162e-01
-6.662838911920436757e-01,-1.039232769537003165e+00
1.719258534033899277e+00,-7.111842125766778544e-01
5.298679863664434997e-01,-5.948781693306154361e-02
-9.400481028781761950e-01,-5.668587957603373750e-01
1.597382834206714897e+00,7.023513212257549432e-01
1.365644649415648892e+00,7.802824397013866653e-01
6.683957298580427420e-01,7.411710240269195893e-01
-8.996616225922751120e-01,1.446629830006752326e-01
1.762168367351327092e+00,-1.158220473329896194e-01
-6.947599629268892407e-01,-4.782679600135717468e-01
5.590803874156238251e-01,4.121597301693296078e-01
-1.942672569603304922e+00,-2.544695034848597492e-01
-1.743064098383056759e+00,-6.552954684496207216e-01
1.446194947634572792e+00,-7.462068253018838693e-01
7.182781185254834000e-01,-4.003446536935323374e-01
1.107985383130752233e+00,-8.530827501414162128e-02
4.228218254063520476e-02,4.440959717306942611e-01
8.238997825287146526e-01,-8.547020779085633402e-01
1.198891449724396097e+00,-3.381987421560888052e-01
-1.947542838273728538e+00,-3.013090866128017575e-01
1.688567249612540788e+00,-1.163054626469153530e-01
1.802158475207923161e+00,3.694059437751983088e-01
1.756060248593094286e-01,4.185515745538290200e-01
-9.919937255626107842e-01,3.549453982299830557e-01
4.101667042607868296e-01,-3.395621749602723005e-02
-7.642987286124802715e-01,4.437255749927278003e-01
-1.997812048225334092e+00,-9.058690423453676921e-01
1.834060412276917074e+00,-3.324401730565555435e-01
1.035579880388862950e+00,8.755158935976155021e-01
-8.367485430199104179e-01,-8.671274150840488915e-01
1.044277303593101891e+00,5.198355133774408277e-01
5.454583440694356078e-01,-1.262291037690780326e-01
-1.809109036258906400e+00,-4.838142690958109338e-01
-1.359524210047076132e-01,-5.902899475270031449e-01
1.518156411678126982e+00,6.689904432222603115e-01
-5.328947533651118285e-01,-4.784918161480801180e-01
-9.581323850530512054e-01,-2.813520776409538793e-01
7.433438710515671843e-01,1.970900215769216812e-01
-1.941206161990503443e+00,-4.522978670613395646e-01
1.167710263147312855e+00,6.248951469281276427e-01
-8.975108032836547345e-01,-9.032941304754114054e-01
-9.053442151145216776e-01,-5.711875231264752495e-01
-1.068996001073558411e+00,-2.372407075182607350e-01
-1.495882283638740429e+00,3.911296955442196133e-01
-9.698696703834475130e-02,1.705675386577354957e-01
1.210605606523843303e+00,1.207304720146651911e-01
-1.579114073563606890e+00,1.051518067532849349e-01
-1.014062084488819959e+00,-1.180566074488755834e-01
3.190461127493415816e-01,-4.345515878404048182e-01
9.314581319597232678e-01,7.413534969850971157e-01
5.935827107748274933e-01,-3.049902495585231632e-01
-1.964729122644019998e+00,-4.829972173074535968e-01
-1.426395943529658261e+00,-1.376632247427401479e-01
1.315551183974631222e+00,2.392624625336189637e-01
-6.024941338340532582e-01,2.995111086964216685e-02
1.516005603943376023e+00,4.596389312724655785e-01
-1.343690113413548382e+00,-2.466304377429955896e-01
-1.960913379133175649e+00,-6.293886443469226544e-01
-7.908551777535013372e-01,-6.653968761686496203e-01
7.905207715573530081e-01,-2.378946662518746924e-01
-9.444438600911304604e-01,-2.100054234923862950e-01
-5.324461592354650108e-01,-6.803176446955394585e-01
-1.121257719011147458e+00,-5.534887206057098608e-01
-1.457607701688973467e+00,-9.673401302882632669e-01
-9.766303165040772782e-01,1.911116944504864246e-01
4.618208145203768211e-01,4.229580593730354332e-01
1.342945099781596152e+00,2.974570252359091116e-01
1.259188662951076232e+00,6.012235278602167110e-01
-6.691298215860039811e-01,-7.699320347516209750e-01
-4.794105103679910940e-01,-1.543056054114625431e-01
1.307080489859742123e-01,-5.715938449319095671e-01
8.245589625935281219e-01,-3.719331514565862862e-02
-1.499106392189774706e+00,4.104452624670344996e-01
-1.953008166232152565e+00,-2.317203131542018013e-01
1.451687327481968826e+00,-1.226634683670851100e-01
1.285048996780942865e+00,5.276462602845086725e-01
7.352198236295230949e-01,3.083536701216827991e-01
2.360821023101076221e-01,-1.374399713179513260e-01
-6.855517570038216491e-03,-3.492879583699710633e-01
-1.528875948382513172e-02,6.019542688811756470e-01
1.316195046172845995e+00,3.115823778932589883e-01
-1.904816197586189475e+00,2.106643236298331168e-01
1.522109297144777162e+00,-9.641475472194721563e-02
6.347479143527476886e-01,9.558976698549180584e-02
-9.805117254883901623e-01,3.704873155517784955e-02
1.869149688601179360e+00,1.494542702009623025e-01
9.717060297014041836e-01,9.590593752336666888e-01
-1.131143329754582094e+00,4.723760330493333159e-02
-1.216681455557912628e+00,-1.200233143609185760e+00
-1.997309452884191039e+00,-7.213739565870105341e-01
-1.504198422454968487e+00,-3.537668830186059266e-01
1.855158115131904317e+00,6.528387435361815427e-01
-1.341439417031091708e-01,-1.863457960488072995e-01
9.321446193109541589e-01,3.476320571493276557e-01
7.623085638927813434e-01,7.421551853105599061e-01
1.838778939414460467e+00,4.798555710046270573e-01
1.337824685653921541e+00,8.395855762543075196e-01
6.684081057435671269e-01,7.425533718276475792e-01
1.902838701092871343e+00,-1.528191171493676892e-01
-1.832991857923134127e+00,-7.772563200858961796e-02
3.605050095232407159e-01,3.310530491439229728e-01
-1.443019998366521506e-01,-8.192389531931479896e-01
1.786100153534306845e+00,5.561902030833490995e-01
8.194360628091161836e-01,2.851961324065114267e-01
1.268847832346283511e+00,6.598611723142113750e-01
1.488105084859864924e+00,6.648810680565742093e-02
-1.229560079220472169e+00,-7.734373215004628488e-01
-1.637046699526930382e+00,-7.081132729004009363e-01
1.138533592206655509e+00,4.712470454661056296e-01
1.694253182500449650e+00,7.102987608145717724e-01
-4.650480240868595239e-01,8.627759339151460649e-01
4.722848844764118148e-01,7.149656067272469606e-01
-2.909492145774219551e-01,-3.646171257949045730e-01
1.279248565103903168e-01,-4.222478067517794753e-01
-1.520544965860198161e+00,-4.305277362564113863e-01
-1.648480658508382657e+00,-8.070330977210014023e-01
5.962359148862264036e-01,1.714536630179129273e-01
1.986320286641456878e+00,8.963313119365938775e-01
1.881282296069555660e+00,7.503866754686969731e-01
-3.021185322926260852e-01,1.710282769602386732e-01
1.448384396898916293e+00,6.956080024082356150e-01
4.052517132725461657e-01,-5.175390593444142984e-02
-1.346504815153553469e+00,-8.436924007176702656e-01
1.982497188803973742e+00,5.755555581219865546e-01
9.917807510557530293e-02,5.740056347611337539e-01
-1.253653756386964524e+00,-1.131229296546414353e-01
1.454175305267725538e+00,-2.415004539019571239e-01
1.877853703519358319e+00,6.257539091022099598e-01
1.723677135542580618e+00,4.850886555937494737e-01
1.117825167355954719e+00,-1.765223040384879816e-01
9.863547215898198495e-01,3.343030309322853055e-01
-1.050249322163101073e+00,7.005445889505472756e-01
-7.164126396940022623e-01,6.216577412867385632e-01
-8.250910349034557001e-02,-2.743053333652317183e-01
-5.568322343004239450e-01,-3.435667407449604083e-01
-2.855187240173191476e-01,-1.216225476481411216e-01
-8.185132692524619280e-01,2.947982339348217407e-01
-9.039439143784289143e-02,4.904450356190629412e-01
5.678830512678731957e-01,-3.211668800736877660e-01
-8.257849028153825266e-01,-5.552109223335441879e-01
3.977745716926248676e-01,-3.384920873898168980e-01
-1.911057006721117002e+00,-6.539143616753390065e-02
-1.210673783523745772e+00,-1.865542563676638732e-01
-1.949279005725245373e+00,1.685068980508766245e-01
-4.611740085346025531e-01,2.777665331089890222e-02
-1.743648314607115779e+00,6.480437388998308013e-01
-5.164826077712802999e-02,-2.591488379546066367e-01
7.719028808319419177e-01,7.759938193474784640e-01
1.440404619922752705e+00,8.143771838389222140e-01
1.387065783751384007e+00,6.811882003061262014e-02
-1.156546267925429472e+00,-8.220512486053326295e-01
-2.089804358014557550e-02,-3.036661641781192578e-01
-1.321267958109689111e+00,-5.130510585263747814e-01
1.742222773074043829e+00,4.747879094417956636e-01
-6.234572737517924956e-01,4.235655425171263033e-01
8.852737490655013808e-01,-3.604114173370926988e-01
-1.848356199260242860e+00,-5.826468714379566816e-01
-1.031974918115354800e+00,-7.484010335365770539e-01
-1.444990366122665737e+00,2.654400629914310805e-02
-1.539423588381823471e+00,7.840914686020218349e-01
-1.057600925873050990e+00,-6.059419958759562075e-01
-8.448881056466008843e-01,-6.151109895730051402e-01
-5.867028434972740847e-01,-1.355469749186123396e-01
-1.966558430656256462e+00,-9.659858816131323689e-01
1.054263405837881695e+00,1.070837128127987370e+00
-1.357728620159308175e+00,-4.078150259216082318e-01
1.821706116296736955e+00,1.480396558337713775e-01
-9.579526448042230413e-02,-5.976801835405078922e-01
1.138309816821836407e+00,3.428691362221856220e-01
1.930706968248196542e+00,5.005560612193574732e-01
-1.512515483906040625e+00,8.995317919337228463e-02
-1.377009229847219185e+00,1.127655875532044827e-01
1.216225703315266138e+00,-7.428729350088736361e-02
-2.994420258953960357e-01,-6.667885486849017829e-02
-1.632893932555222971e+00,-3.981539843384150901e-01
-1.469733127888029678e+00,-7.778112378026313944e-01
7.137121587688781688e-01,9.779936691927357262e-02
1.151735869334614915e+00,1.078683520675684626e+00
-1.793378124022266817e+00,-1.240638730441301352e-01
1.396650321938170958e+00,5.174702134058686287e-01
4.789291449117398791e-01,1.484807906214458684e-01
1.557091438683054996e+00,9.155842957509163771e-02
5.679167555907942422e-01,1.216117027016249685e-01
-1.895447159820631722e+00,-4.705071951926960150e-01
1.028929220633107988e-01,-1.765474418147337521e-01
9.230576430518220299e-01,-4.520331653366378710e-02
-7.454292060717699897e-01,-4.739865225732908249e-01
-2.439669920029752248e-02,-5.648320201149453768e-01
-1.017792200852189133e+00,-7.404442352529698734e-01
-4.525621748785426668e-01,-7.207240323478267818e-01
-1.612762140924872689e-01,2.867476718699282778e-01
7.960119821394093798e-01,1.991675732197917825e-01
1.608147718366074841e+00,8.880773430234135679e-01
1.810242189998397144e+00,8.683763654648269936e-01
1.783190090361154390e+00,-4.580657200156013076e-02
-5.777148322803316027e-01,1.173734563653394680e-02
-1.500562420418620757e+00,9.543870328740156062e-03
1.668211998497814985e+00,7.303038844177988098e-01
-1.403546183643436418e+00,-6.532328377500421501e-01
7.777019206807991303e-01,8.767539981915934977e-01
-1.861750194017484983e+00,5.233943549956434627e-01
-1.219907739695679894e+00,-4.498749365205021444e-01
-1.222262386186113492e+00,-6.319525809100372538e-01
-4.109488310151188095e-01,9.202599146451023726e-02
1.094614675576367713e+00,2.332913082596815013e-01
1.355724813414363794e+00,5.941104061580844142e-01
-9.533196226724620637e-01,-6.091146504281041985e-01
-1.666573114578290937e+00,2.122485357740585554e-01
4.797758362556550082e-01,2.720184566815572191e-01
1.530811714884273922e+00,8.773253919258049427e-01
1.194952880671320550e-01,1.353403193817236394e-01
7.768046603769698244e-01,2.699929103577456413e-01
6.619947079669681322e-01,9.352478606546030804e-01
-3.458289753973562419e-01,4.355024269767711065e-01
-1.763202738801622704e+00,3.630792053403220088e-02
-7.537634367413774683e-01,-3.171795719476448450e-01
1.070995375465700672e+00,-1.794415056464029323e-01
4.218223073447302518e-01,1.894612815292552321e-01
1.959234028379105652e+00,7.318050829589370920e-01
-7.473920219881149407e-01,-5.892684539969693658e-01
-5.130787497595004076e-01,-5.051751760664807689e-01
7.688564503018251450e-01,2.475828541524928428e-01
1.343249567669927647e+00,9.881518202275061391e-01
-3.201756355962945833e-01,2.274840971790981492e-01
-4.002100695498498339e-01,7.103356340586083895e-02
-8.500225005042048032e-01,-1.821507375112046967e-01
1.430929649913628143e+00,2.955647269486533224e-01
1.649435200901114840e-01,-5.056824689892882585e-01
-1.811513544877260351e+00,8.967607763500970997e-01
1.323891735933412583e+00,5.016233297380359168e-01
-5.529098930425351277e-01,-4.306042946635813551e-01
-7.819520667339494580e-01,3.908275049341186635e-01
-8.247055070149293954e-01,-6.942032571474445746e-01
-7.040285925379352605e-02,6.849941526660699997e-01
5.106865671685838493e-01,-5.656239901315724961e-01
1.397310515321895430e+00,7.389622040327317176e-01
-1.141292534857797136e+00,-7.761291232163900489e-01
-4.254699819130758343e-02,-6.328369735558115883e-01
1.595644446346820455e+00,-3.035767984211497628e-01
9.699894985336112718e-01,3.521501262137127775e-01
1.136499993563210076e+00,3.681990663294530952e-01
2.775329578015504062e-01,8.819212830314080431e-01
6.566573721407920061e-02,-6.896285062694107459e-01
-1.996747197500354343e+00,-6.151556612903734678e-01
1.232293379250026355e+00,-6.020896740368315569e-01
-9.324519638229156193e-01,-8.716752499776918572e-01
3.614784778423221212e-01,-6.521585685730715287e-01
-8.569643543436678002e-01,-4.722644161659715900e-01
-5.139542597150494885e-01,-4.994452593446495614e-01
-9.944967750931410500e-01,3.619605225107537239e-01
-1.648267579478710942e+00,4.653667006729840239e-01
-7.194513044967840720e-01,-9.352359897894026997e-01
-5.870254498241962438e-01,3.843151758921332650e-01
-1.887107887419162910e+00,3.543180688939440159e-03
-1.436175104546106862e+00,-4.685181505962988657e-01
1.535911993272883080e+00,8.929348973165290859e-02
1.255018531339938015e+00,5.296791219209453505e-01
-1.692770018775846541e+00,2.929702027546364218e-01
-2.022300649990382837e-02,-5.497040768683896239e-01
-7.662657147261722201e-01,-1.253211118547449543e-01
1.679177216745809442e+00,8.759455187860918368e-01
9.689901812422112570e-01,7.017462252580161097e-01
1.640088970900077214e+00,-9.215619717831868840e-02
-3.788969216093995840e-02,-2.168534421356912434e-01
1.665815228324186048e+00,4.607746801336367048e-01
1.175446387368698886e+00,8.309911684803567011e-01
1.412081717351800769e-01,-1.260339678909647432e-01
-1.746069251802957467e-01,8.357896901107335630e-01
-1.473230160924540399e+00,1.984559526491060377e-01
1.081318486016375147e+00,4.470557177617157096e-02
2.554059952227438757e-02,5.097263997972854010e-01
3.261306205303715622e-01,6.016203480275971183e-01
6.691169568886183860e-01,-2.868214020019774768e-01
1.189166216781593288e+00,-2.356605704533462908e-01
1.135269302218773646e+00,3.524401816438849089e-01
1.125042156239473901e+00,2.638612090879224326e-01
8.526959125194455424e-01,3.092653959934499319e-01
-6.058094261875535125e-01,-5.115548077837961394e-01
-6.091005288525108696e-02,-4.298302393835036761e-01
-1.096734133605151928e+00,2.188259415646038042e-01
-1.991663597880230618e+00,3.532590214956524144e-01
-1.571271193170384439e+00,-6.837844746854851996e-01
1.419905705387033645e+00,2.597607961865027182e-01
-5.777600536845217682e-01,5.660865075292520476e-01
1.159558860398721691e+00,7.859214319851761665e-01
1.080131441677149695e+00,9.627275344685629621e-01
1.905950349558134249e-01,-4.560797060869933306e-01
1.346242868497662393e+00,7.852515312350625276e-01
-7.043396333952589572e-02,-6.739529372448319622e-01
-1.497468824643217289e+00,8.583634337407408665e-02
-1.733123504113259994e+00,-9.256588969484538243e-01
-1.115920882882747378e+00,-7.854263471197853175e-01
1.501609253746490236e+00,2.016151620125313237e-01
5.498250657147116804e-01,-2.045743109333371668e-01
-1.762830009040694534e+00,-9.176979513068163063e-01
1.641439144668276562e+00,-4.375144661093981480e-01
6.704261677018483745e-01,-3.402343935453152612e-01
-1.766174923502466410e+00,-1.148562048598418706e+00
-1.942859422131024694e-01,-3.276262222648762545e-01
-2.625322386616710801e-01,7.552716407320299030e-01
1.643551547448633965e+00,3.355042978045459923e-01
-1.232733700953294598e+00,-3.732659733950078329e-01
4.987373104387811118e-01,-5.139717064390186829e-01
1.318249067873908942e+00,4.181674263481144349e-02
1.449318329733433330e-01,-1.799409091247010095e-01
-1.013211789631262238e+00,-3.454556855989605046e-01
1.003677965524302440e+00,3.578969229819661813e-01
5.067118686936935568e-01,-9.107689332848719621e-01
-1.657351255346478869e+00,-4.372322559193412839e-01
6.781434390220746344e-01,1.154335640635201221e-02
1.521108482713590782e+00,3.696291196715563165e-01
9.230596028823687682e-01,-2.633989972626029630e-01
1.286657242748113106e+00,1.058559503360789966e+00
6.265795692625535374e-01,4.759902954101185024e-01
-7.071787114664176421e-01,-5.649546794196530497e-02
8.821486946573680044e-01,2.079159122688921946e-01
-1.870355360192673455e+00,-6.335846851137377778e-01
1.575685698210089747e-01,2.790712295613777538e-01
2.053355655635851207e-01,4.206302716975750533e-01
-3.568876223602313047e-01,-2.303816284932111436e-01
-2.837092900516013927e-02,-2.724218084230742853e-01
1.294899484795328348e+00,1.000395582560173580e+00
1.979040972854573255e+00,2.912168832394305129e-01
1.131084092328672686e+00,2.977759105337836054e-01
-2.077301149347756670e-01,4.294258318472789493e-01
-1.824196344434798611e-01,-1.869105969608175766e-01
9.956887031589012338e-02,5.857828351931072541e-01
-1.722336470103628780e+00,-3.921419646389424640e-01
1.344287889510961786e+00,7.474188924266553791e-01
-1.441475908799758177e+00,-4.382565863067870993e-01
9.120815577266676577e-01,-4.976157382277496266e-02
-5.241664515957547010e-01,-9.048046440667019130e-01
7.668412533895718752e-02,6.649635118411839629e-01
-7.998391134489333254e-01,-6.905955644157156792e-01
1.614190639323339838e+00,7.321874411948443573e-01
-1.111407589622343206e+00,-1.828286421864767919e-01
1.359884400789605596e+00,-2.365077306712850547e-01
8.903981204749462641e-01,4.770880014406798653e-01
-1.764729039791207210e+00,-3.076729874606872750e-01
-1.196601734921316496e+00,1.565951406700406279e-01
1.390746686128192078e+00,5.253691339080511780e-01
-6.373831793791224776e-01,-5.449487712810949791e-01
-8.236202195080895017e-01,-3.519202706568231864e-01
-7.751857216532158645e-01,7.767043938626494448e-01
7.928866476319718082e-01,8.424132356804373001e-02
-9.488939749185032468e-02,7.301191139745236702e-01
-1.846833451936983117e+00,-4.365706747679279354e-01
8.248151608024927306e-01,5.432877814901664326e-01
1.221076478062312454e+00,-1.978739282959448842e-01
-1.298843166589973563e+00,-2.772469381063642491e-01
1.838176174047157385e+00,5.652045548911280859e-01
-7.738347081995304855e-01,-2.752138739514783383e-01
-8.727480428051652694e-01,-5.439494473944875841e-01
-1.922841080924253987e+00,-8.300478081815880760e-01
1.743755775078511316e+00,2.774682003382916706e-01
-7.405882433621848726e-01,3.256642765718469335e-01
4.026063436531650552e-01,-8.254896522182312291e-01
-1.563509310700990529e+00,-6.899107412476233048e-01
-1.387566329170277779e+00,6.943731440429918855e-01
2.672024213945896065e-01,1.207234749740401653e-01
-1.424395909070963029e+00,-4.224894567796938505e-02
-1.063997040508821712e+00,-5.102864329255429876e-01
-6.416697573918974662e-01,-2.116417796955568642e-01
-2.722864156481077380e-01,4.067198547301177358e-01
8.714465718819477402e-01,5.271652270448654032e-02
1.758451710278007507e+00,-6.252589276619198166e-01
-1.157317751733643263e+00,4.626419229103092001e-01
-1.979462179730367311e+00,6.721955828545673750e-01
6.296121942563592810e-02,-7.471156142182903137e-01
1.364394713391847702e+00,6.812179131406190247e-02
-9.505758069355243478e-01,5.630469240519322405e-01
-3.317916274800909449e-01,3.413859435782493068e-02
-1.024265539234453293e+00,8.620852678334964825e-01
-9.704376809637489387e-01,1.287850047188188740e-01
1.259758673969945342e+00,1.079403913345540422e+00
6.111047559558060449e-01,-5.699555381580641011e-01
-1.211173916790077687e+00,-5.871129721487169384e-01
-3.477827204558816554e-01,2.490051691195787620e-01
-1.628630263696285940e+00,-1.967341671926417235e-01
1.413528810021371207e+00,-1.099151748166629639e-01
-1.219337310840007849e+00,-9.744642586266150097e-02
1.294266460164629429e+00,6.525226552128743363e-02
7.013338112627565124e-02,4.776626642709781434e-01
-2.291227905525752284e-01,-4.905756204847003810e-01
2.621278890434717290e-01,9.205841080434920554e-02
-1.378481675807556428e+00,-1.567999331811926467e-01
1.524619070944455146e-01,-1.807043588184857885e-01
2.694609337688720352e-01,-4.280127509346695613e-01
1.589544575283521333e+00,6.683128448927557752e-01
-1.030137799886405414e+00,3.573214689950490186e-01
-1.552425379846607889e+00,-5.936152209423882775e-01
1.432999855896546659e+00,-6.009783506432369027e-01
2.933020121452063478e-01,5.833966906858142898e-02
5.139884948180517554e-02,-8.554484968173075021e-01
8.641026846772263958e-01,-2.433439406713710229e-01
-1.878171024304558845e+00,-7.911040639322151069e-01
-4.531189389660794653e-01,-4.576174382355795434e-01
-8.537549897079785843e-01,2.921127317268618073e-01
7.663899893911940708e-02,1.597972235164917543e-01
-9.500261806914505058e-01,-1.944573641791694785e-01
2.380409325846279955e-01,9.601137902653100742e-03
1.612685101157234957e+00,7.630011893684797153e-01
1.376989827749324213e-01,-6.354645841814561269e-01
-1.355639778489760694e+00,-4.203380455518699876e-01
1.438592640358069552e-01,-5.602126008064680640e-01
1.539543854236388398e+00,3.299312329291945178e-01
-1.091290048534921731e+00,-4.207654014906389017e-01
1.535945167798520750e+00,1.489510784371236851e-01
-1.399485957414906334e+00,-7.802661010069659175e-01
8.500127441584659493e-02,-2.821438722205696359e-02
1.122130270111930450e+00,4.063202008294741763e-03
-3.212283857930331443e-01,-5.379708995388138293e-01
-8.898303116583239358e-01,-3.232475020831904189e-01
6.765482909072395579e-01,8.845138714978739714e-01
-1.225967149437518611e+00,-2.657627689001661464e-01
1.423739989401722195e+00,-7.450448580490872663e-01
-5.745001709763846165e-01,-5.279426188245545104e-01
-1.147171394540001721e+00,-2.026098226474890296e-01
-4.391307219067961398e-01,-6.245096394617607460e-01
1.847043545229960060e+00,-8.111299428413656920e-02
6.533191948646259739e-01,3.928565633006412261e-01
-5.244972121037472235e-02,4.081338218949847607e-01
-5.617988839293768244e-01,4.623662313226036824e-01
-1.931720948333026655e-02,-4.793899716125549215e-01
-2.155998464968851280e-01,3.150585746364252815e-01
1.724570585879660722e+00,-9.395024367422510903e-03
1.376886232551827405e+00,-3.075582000608490518e-01
-1.170229955990755855e-01,-7.802182927730980100e-02
9.185489422106076773e-01,5.350327189232657599e-01
-8.781165122650254062e-01,2.128380670772914152e-02
8.008975164673155511e-01,1.069280782732628943e-02
-7.917058338463820455e-01,-7.182862664576518119e-01
7.176279833969894106e-01,2.699572401178279013e-01
-1.876160512174616102e-01,-2.134964162214081917e-01
3.469134407342697735e-01,2.102826946172450251e-01
4.934044057730466726e-01,-4.347905306121152003e-01
-9.398872585550877012e-01,-3.921417399659275493e-01
7.513399617691001176e-01,-4.151786844909611807e-01
1.495108090182391880e+00,1.271955490732246119e-01
-1.483481993106616326e+00,-5.298516504346120204e-01
-8.726630892944697848e-01,-5.604685389782888549e-01
-9.886140699487455663e-03,1.932776203238761870e-01
-1.822930563998672593e+00,-7.374959148069039072e-01
-1.795297305243468422e+00,-9.389734403211491554e-01
-2.129402923331236153e-02,-1.228473556688516044e-01
2.943857979514894474e-01,3.792269848930829301e-01
6.866108295446315957e-01,8.891872645590714885e-01
9.840199899096675473e-01,8.053329467730580005e-01
1.617449752267498209e+00,6.841319069666251806e-01
-3.759192910010722422e-01,-3.253095210986625130e-01
1.385255029522443504e+00,9.981030369145511560e-01
-4.432254745731887269e-01,-2.490892034605282634e-01
3.943503924844207198e-01,-5.483097348535342919e-01
5.561171688473525165e-01,-4.342760758151861800e-01
1.962608348608600561e+00,2.470949025254729481e-01
-3.236179787404176444e-01,-3.049287834563240152e-01
3.166484962389004565e-02,-5.582922783951907997e-01
-1.615983540970519439e+00,-2.744678016985037661e-01
1.298866896014078343e+00,2.915424169861766113e-02
-9.590286227821831488e-02,-4.454561088202926289e-01
-4.173682177917088509e-01,5.544752306673378373e-01
1.420881905835650105e+00,1.643161483903543552e-02
-1.128211243688293397e+00,-1.007997385027916248e+00
1.139202480912221205e+00,1.223405195638620491e-01
-3.456775334438053626e-01,-4.193824537767414373e-01
-1.099373058730845898e-01,-4.314069600271838167e-01
-1.774221096285728994e+00,9.284703150055868826e-02
1.966698114200408298e+00,3.171328587558939760e-01
9.067680643911972815e-01,2.773251010757836754e-01
1.520400304363911825e+00,1.707916473170285332e-01
-1.816981561391733280e+00,-8.084312874645646629e-02
-1.344451885459581941e+00,-5.734722587162552898e-01
1.633383585220261391e+00,-3.767195498438897783e-01
1.302374315818909167e+00,2.874070996733953942e-01
-7.874605943278178977e-01,-2.603869022002335831e-01
9.392297138952425684e-01,2.835187717662195350e-01
-1.462092250129464865e+00,-7.917381567966200184e-02
1.847629104700160063e+00,6.697520901095787016e-01
-3.254912860817138487e-01,3.608295850593485898e-01
1.126043077164094797e+00,-1.181356243076432944e-01
1.950166696328192728e-02,3.244416387143905234e-01
-1.231204371079128279e+00,4.957412127950600045e-02
-4.080649622233458729e-01,6.501850040448510226e-01
-1.870120828478428088e+00,-4.766308732894204425e-01
9.152320200656340887e-01,-1.886697462482939402e-01
1.554020952613695883e+00,6.933343245110556996e-01
1.551855650047611057e+00,3.884807476209627408e-01
-1.184477523592371462e+00,-3.800559119795235974e-01
1.723157301165194610e-01,1.091873904277976259e-02
-1.620505983586500331e+00,-3.949631895404616122e-01
1.696335229167130532e+00,3.294897694288847489e-01
-6.601429434941876728e-01,5.165545672758422580e-01
1.799670189432982514e+00,6.411024674930659861e-02
8.068808869287540375e-01,-7.839712199003212589e-01
-2.861615110848299004e-01,4.247603609002995606e-01
-4.877694722450902631e-01,-4.315804146413517728e-01
-1.723550391620273459e+00,2.069351078766323848e-01
-1.317671735386042542e+00,6.674143022018373950e-01
4.316511840407910583e-01,2.779423319549624294e-01
1.020844208198596892e+00,2.370728510365497088e-01
-1.868094672046668236e+00,-1.552426465528135568e-01
-7.230408317730803169e-01,-5.804636399031271043e-01
-1.004136600483091613e+00,-2.065827802340585162e-01
7.732926779456334998e-01,3.114503766971680188e-01
-6.684917332376527632e-01,-5.828085492950992874e-01
1.812024818398578319e+00,1.244422028550639936e-01
-8.678631050173351014e-01,3.941492453923358674e-01
5.750667490247769464e-01,-1.467678137448884257e-01
-1.741066867785385774e+00,-7.910528352952532760e-01
1.964005991321985167e+00,5.990969711102107631e-01
2.266746125623728680e-01,7.010996343280861964e-02
-7.630315764742219287e-01,-4.497888878491770326e-01
4.957859894361460462e-02,-3.258274536225137519e-01
-1.490934958107274166e+00,1.445522671489149202e-01
-1.862145551879437200e+00,-1.022452471838259380e-01
-7.812904279223289450e-01,-8.958101415084612773e-02
-4.941603059830765865e-01,-8.857155763895646627e-01
1.835458337299417320e+00,4.293356662842765514e-01
-7.981473045104063857e-01,1.460954896669214853e-01
1.464375988646140936e+00,6.843718874616852021e-01
6.966838279822580304e-01,2.618637123857458504e-01
-1.646843421249073458e-01,1.120239076768352326e+00
1.101730524390295951e+00,-4.040222033159696080e-02
1.549330361975680415e+00,7.494838616014387611e-02
5.030290218892399245e-01,-2.747477027188814924e-01
-4.515960506223666293e-01,6.211356262373166626e-01
-1.044694026231034911e+00,-2.754893334560717388e-01
-1.652740159737665859e+00,-1.370794813564120140e-01
1.129662273973179420e+00,5.137635010190968465e-01
-1.045648066671898135e+00,1.971742305708405474e-01
-8.505782257875629249e-01,2.066096819698502451e-01
9.803887468723324616e-01,3.160740983394862980e-01
-1.889041066969145533e+00,3.511979618066042308e-01
-1.754097834893011409e+00,4.218046949359279818e-01
4.242404665635399752e-01,-2.093926849068338814e-01
1.476004823651734021e+00,-6.161922286983190222e-02
1.354281783898641400e+00,-3.906205959402537786e-01
9.651639049661784320e-01,-3.781036489615438589e-02
-4.373924948749032815e-01,4.307595498559730895e-01
-1.315276648642328627e+00,-1.422837312083805039e-01
-1.386803209232191580e+00,-1.355715860860418620e-01
-7.518791343082780188e-01,1.343624224237201514e-01
7.036640618629892430e-01,2.479158073362479064e-01
-2.092946625552332129e-01,-1.949684339896344265e-01
1.363639306615061830e+00,4.878933269085691804e-01
-1.523620445332236173e+00,-7.959033157536372638e-01
-1.722034816901079957e+00,-4.562277364009567071e-01
-1.105112882984475409e+00,-8.082055551584049757e-01
-8.805754674004480087e-01,4.071524446356501736e-02
-2.408174549311414836e-02,5.821195114008295701e-02
-6.796270914107749306e-02,3.819106519677870071e-01
-1.865640122654404376e+00,-6.173200914449682442e-01
1.149237656156565812e+00,4.827037957607150376e-01
5.918326167280314465e-01,-5.133827908277053265e-01
1.657041297912639433e+00,2.726047718160510280e-01
1.197146766555361008e+00,1.815272057977421194e-03
1.508399521976592883e+00,7.184509588565748395e-01
-1.064289906132373176e+00,-5.952035741688136428e-01
2.773571309693112497e-01,1.042028284358703649e-01
-6.204497174543699423e-01,-6.578350289381895699e-01
-1.770225088016457171e-01,8.004930953979083608e-02
1.184145998783431519e+00,8.363692270818625651e-01
2.353057108800586938e-01,-1.093775822608729631e-01
-3.999201241712690980e-01,2.378000481246178577e-01
1.226580928986616303e+00,-9.535347282025613547e-02
7.081030466656361710e-01,6.715555869727807270e-01
1.514849103832246691e+00,3.373427061893508050e-01
1.907480064628499949e+00,-1.133852238421668712e-01
1.893234194714913610e+00,9.574420342604461620e-01
1.110464843860424988e+00,-9.329209817269625005e-02
-1.590532982564164310e+00,2.219073167242351097e-01
1.463749792539513539e+00,-2.444316332052698382e-02
-1.170389833908247468e-02,2.003155959064047975e-01
6.587311935577400135e-01,6.419578941323723642e-01
1.657916012594268018e+00,2.469982894526124850e-01
-1.880597152447784914e+00,1.937756049668877545e-01
-6.984434175584963711e-01,1.801408266604065389e-01
1.566031123070834585e+00,4.387518920381204834e-01
9.938976413580657976e-02,1.708282088909474361e-01
-1.841130906379661258e+00,-7.658382026372996254e-01
-2.873656183873656289e-01,3.832956934410468586e-01
-6.841010899794102151e-01,-2.750050257916918373e-01
-2.703231694829888454e-03,-4.479116463065477838e-01
1.579434656507749501e+00,4.982517596162350237e-01
-6.949069237605685068e-01,-4.127139317305751343e-01
8.595931551841751173e-02,-9.082125887157865840e-02
1.639885199295980200e+00,-4.239947436535584924e-01
1.575291378060984737e+00,5.640319203351421562e-01
-1.076044323938258440e+00,1.305265584255593803e-02
1.038859752883764198e+00,5.561912179593022643e-01
-3.633230553624726689e-01,-1.112881051445663294e-01
-1.236538730095073202e+00,-7.303728332284098457e-02
-6.232669882934063210e-01,-1.766170651787803969e-01
-1.162753323575862918e+00,-7.571002888717870416e-03
-4.017079117376014530e-01,-3.891277865945838021e-01
1.495765793961899792e+00,7.053369891423176830e-01
-1.715679864298366386e+00,-6.074048620894088035e-01
-1.431700112877489772e-01,1.832108503955797718e-01
-4.554624139729455123e-01,-5.052008411116120090e-01
1.492809035631887937e+00,4.599856952279562372e-01
1.758438994562367075e+00,-2.544896555312314845e-01
1.725684938326706774e+00,4.939537600346300406e-01
-9.303668949941634736e-02,2.914691915724292315e-01
-1.718615560134618914e+00,-3.390460487972140613e-01
7.746277054790677852e-01,3.078860109908575504e-01
1.208623246109232330e+00,-5.686963049268836112e-01
1.922476707119401773e+00,-4.408833832696525956e-01
-4.732453534165252940e-01,3.491805218484003714e-02
1.415358072981741433e+00,5.497050414788868800e-01
-1.107077682992117396e+00,-5.294392193022928739e-01
-4.870035526032756579e-01,-2.336106939445433683e-01
-1.686913197337144066e+00,5.351334928097511989e-01
1.831974475175789152e+00,4.558110161604732036e-01
6.255671742639647981e-01,-2.874010204889171360e-03
-1.556233908479673911e+00,1.309918594251787693e-01
-3.491426732019080603e-01,-2.516569956075543346e-01
-1.746289174736613159e+00,3.154146041572446491e-01
-1.721351087633377741e+00,8.923971268424141234e-02
1.069704597009311531e+00,3.518487085859273167e-01
1.539866142518370395e+00,-1.019529764829422147e-01
-9.321298318545432338e-01,-5.249481883432249862e-02
-1.982464456723800339e+00,1.288798326744600153e-01
1.657417931292534341e+00,4.917612265356179346e-01
-1.229649503383444920e+00,-1.166137851458833030e-01
-4.073579842179864130e-02,-5.315111631873032927e-01
-9.925493460777756738e-01,-3.217428311594312529e-01
-9.122731870663596254e-01,-2.899643383591480328e-01
-7.944132159186305664e-01,-3.699553365747539901e-01
-5.714614202254364450e-01,-5.675085696571299243e-01
-1.734830611541512635e+00,8.264212178368781636e-01
1.917218194300608136e+00,3.186172102864225364e-01
-1.769114560797604874e+00,-8.991240099538904129e-01
-1.212123716102933013e+00,-6.474833191018253276e-02
1.399740003257730514e+00,8.686114746397041175e-01
-2.995121384146623988e-01,5.223415502642270170e-03
1.638645387451432622e+00,8.146853310010164773e-01
-1.610469279869438441e+00,-4.897997911182414565e-01
-1.314736906149117868e+00,-7.945494239346109211e-01
-9.640697512432909733e-01,-8.688095894914658057e-01
6.476916592212815793e-01,-8.098985762422317158e-02
-8.324663210556875192e-01,-2.309391147676602696e-01
-1.497764469827055134e+00,-3.210447028241356637e-01
3.112822816625939737e-01,-6.067622425205205783e-01
-8.494487772646883705e-01,-3.610085832431447761e-01
1.256634957492150040e+00,3.012566422763569007e-01
-1.436838410807852906e+00,1.576784584528184707e-01
-1.528640005523675516e+00,-5.295668323368909469e-01
-3.470906012345738034e-01,2.662341342263169763e-01
1.139155760672020179e+00,-2.787597599834927276e-01
1.979352821171289190e+00,5.217099642300067064e-01
-1.300958101485909513e+00,-1.713880671741593309e-01
5.889928684527743208e-01,-3.516263833896584035e-01
-6.620280562846940775e-01,-7.067850292806763246e-01
4.275142079343869916e-01,-2.002181730303526086e-01
-1.747874402512671121e+00,-4.678877101658188153e-01
1.876659562885736321e-01,-5.671036514288489983e-01
-1.931783311651447121e-03,5.173773957669933199e-02
-1.714980014864917468e+00,4.309848226454718878e-01
1.613548044528684056e+00,5.693193044642745893e-01
-1.139231136557607549e+00,-7.030740458664591630e-02
1.123199773048107364e+00,5.188236101778839204e-01
1.810401667515072699e+00,2.119298139924453706e-01
1.437262606791215980e+00,3.258131051882381390e-01
-2.987398185906759984e-01,-2.240149594706280500e-01
4.673059005014557066e-01,7.325878250845601070e-01
-1.041194244786278755e+00,-2.858451085406235048e-01
-7.900912619657338709e-01,-7.255094552256833307e-01
7.664342316228025531e-01,6.827902585628262688e-01
-9.178806921193314317e-01,-2.382224379785657653e-01
-7.623186092110278977e-01,-6.274366787657297273e-01
9.456200560719718595e-01,3.878226609828262506e-01
-4.028315445539605300e-01,-3.560714533392605463e-01
1.243677371440388590e+00,1.043418436208254085e-01
-1.197493281740219739e+00,6.341663610059233847e-01
-3.785773335300239850e-01,-8.104817217212525460e-01
-8.388706705778359307e-02,-7.261637407954983914e-01
1.711144091617922580e+00,-3.627994422535465446e-01
-1.158382724594054558e+00,-4.334340081362851593e-02
-1.980927127063664361e+00,3.684067741089886994e-01
-1.918541274230032290e+00,3.223128426387802392e-01
-1.675852193751066643e+00,2.096866554688965045e-01
1.770187696344074357e+00,5.861145413715637686e-02
-1.501206845879812235e-01,-9.355146288960042300e-02
1.079086404498368346e+00,6.600003931222481190e-03
1.765963216288841231e+00,-4.759624558618832935e-01
-1.509025576831799054e+00,3.292503162336404277e-01
-1.408813417679656954e+00,-4.125286704887505262e-01
1.906752896668648667e-01,3.328705925784465336e-01
7.464593821363436632e-01,-4.821546816133792657e-01
5.963560499799283043e-01,-4.013980782482993170e-01
-1.501544545577842005e+00,-1.231457324499730110e-01
1.883435471082763879e+00,7.441002777982047567e-01
5.176732319905941182e-02,-2.297728517705928675e-01
1.965923987630992187e+00,2.962718114038188078e-01
4.689394130555513129e-01,-8.409337769945758323e-01
1.944354009471606304e+00,5.412038079688048509e-01
8.998585606185391939e-01,6.853057787100391707e-01
1.797678503085989643e+00,5.532213541663435485e-01
-7.859156273208878218e-01,-5.816312728008767863e-01
4.369033983576997571e-01,1.089568014622250697e-01
1.424329732296465423e+00,6.873084182326418823e-01
1.374766883986950461e+00,-8.545877998074211668e-01
-1.567043229497051549e-01,9.912616276852380670e-01
3.288322974782769137e-01,5.889088403857491993e-01
-2.249944499815659249e-01,-7.717528487724383268e-01
6.751590194504353271e-01,1.765855621784561125e-01
-1.061945493511082805e+00,-5.718778769339598611e-01
1.174135115653374584e+00,3.145403434769746265e-01
5.256543944422165104e-01,3.284133171600513434e-01
-2.266812635068724546e-01,3.587107683398201852e-01
-2.366938646731320262e-03,4.815067501313406995e-01
-2.555300835956102468e-01,5.238680042691021832e-01
1.678349341391279115e+00,-1.172518320292357530e-01
-6.072731381659415284e-01,-6.628676018140846615e-01
1.095983120392220567e+00,3.270238117452837212e-01
-1.006478524097698557e+00,-8.499528965657380253e-01
-1.971753311317181456e-01,-7.760347825495785834e-01
1.232832926161324227e+00,7.961870052323272162e-01
1.514875063394161891e+00,4.622598395746991273e-01
-4.249972011158402729e-01,-2.036927417322841327e-01
-9.950374217987580927e-01,6.129509080207165006e-01
1.702238288758199936e+00,6.386440261931838336e-01
-1.681125710009757412e+00,7.776427435112023279e-01
-1.552343803694135271e+00,-1.110093071693763367e+00
5.644847186224137836e-01,4.443566379903501895e-01
1.363461594078052563e+00,3.312999976978067140e-01
9.290003743493859822e-01,3.378682964581445902e-01
1.699014865029070620e+00,4.657797382426807631e-01
1.131090135273870256e+00,2.516892412226927611e-01
-1.432261527554854919e+00,-3.339925459965931154e-01
-1.490525723637286859e+00,-9.278249702218975825e-01
1.683728902535463146e+00,2.275605220528288952e-01
1.145575648181707429e+00,-8.583078897921917472e-01
-1.564403876725979359e+00,-8.511873786508417083e-03
3.095281450166167403e-01,-4.448457622671474487e-01
2.964564173273886993e-02,7.253395986950200713e-01
2.832900680986978337e-01,-7.159862821706933222e-02
-7.541470479071454847e-02,-4.997635730300643564e-01
1.722735067961808308e+00,7.531740248707777807e-01
1.729152169178133747e+00,5.507486339461928893e-01
9.292791466034939774e-01,-3.133162003429472153e-01
-3.623518741516464914e-01,-1.679217546562782881e-01
1.951703209477161582e+00,-3.696518674420569139e-01
-1.223252992951359364e+00,2.025395027641642143e-01
-1.939544723420207895e-01,-6.188139182826263296e-01
-1.452604521691145401e+00,-1.005975828086982382e+00
1.983024336984369640e+00,-7.707649074624556285e-02
4.646523075640303091e-01,-7.631434632402538387e-01
7.642653326885868736e-01,6.911132578910362811e-01
-1.210912948315560289e+00,-5.928299191547924396e-01
1.540882655828399006e+00,6.764719876973482870e-01
5.239013873752256245e-01,1.022311088749648655e-01
-2.114103460814735769e-01,-2.701929082538019888e-01
-2.913701118445550797e-01,-3.586118909482903794e-01
-1.184754358195970969e+00,-5.067970924488505169e-01
-7.909337776559857147e-01,-3.200574272010651700e-01
7.057884660620405981e-03,-2.877161202885484270e-01
-3.388006894560691151e-01,-4.549583179118634746e-01
-1.975292444418120574e+00,3.917291470255797048e-01
6.184848340031399161e-01,1.138976861474754187e-01
-1.839035065945037850e+00,-7.391896825886794531e-01
1.189060799905303778e+00,4.798818018055078793e-01
1.579775759474291164e-01,1.827517278767413211e-01
1.280218957311785477e+00,4.983651560656258139e-01
1.402740178833811413e+00,-4.237080429399369130e-01
1.759149944191634951e+00,4.652969009955969515e-01
3.398551134778022842e-01,6.112297144735221455e-01
3.838443638449628992e-01,-5.660637006323671061e-01
1.823916421661085252e+00,2.611300635601889741e-01
-7.546940185906416687e-01,-4.494884593664549288e-01
-8.458656825956767378e-01,-4.214457500998441963e-01
-1.308696132944045409e+00,7.789686062235410269e-01
-5.475963115990545305e-01,-8.598473364032128696e-01
1.903017094383703700e+00,5.796855602352251058e-01
1.820530584861284940e+00,1.602075495715410969e-01
-3.313215094040922182e-02,-2.880656638706841077e-02
-1.920088734205637415e+00,-7.217201404638584616e-01
8.831055641912031184e-01,-7.704061848251494982e-02
1.613228889764399820e+00,2.065548610488130710e-01
-2.865238871937130227e-01,-2.538970975746838721e-01
1.235251485514778036e+00,4.404479375209799930e-01
-1.766304916766287203e+00,-2.087433085660297949e-01
-1.999513156519549639e+00,-4.569426625539374509e-01
8.256993816881070813e-01,-6.660217863121539184e-01
1.757755146693673609e+00,-1.429216527445868190e-01
6.180096247907846951e-01,1.098683666289806404e-01
1.922291091612267966e+00,4.416127349022165305e-01
-1.208666320310859188e+00,-2.436808345075687499e-01
5.332131158148110117e-01,6.634039322598601629e-01
-2.759284182633705562e-01,5.384663148181203507e-01
9.224093189667370574e-01,6.413312144316122287e-01
1.709412529880407483e+00,1.465992118879431705e-01
8.950572126770861558e-03,-1.682964075981966956e-01
1.879381805037052544e-01,2.773369468804076643e-03
1.562191528341462909e+00,7.767110086602198038e-01
-1.767062539437425528e+00,7.708269132200223916e-02
1.542294764160425657e-01,-4.901727947957776887e-01
1.960327131962769975e+00,2.984991327227478619e-01
9.665778280773054121e-01,5.184736023891767243e-02
1.861725921393579508e+00,6.130950262612969714e-01
-7.790355672011908261e-01,1.724356131434770512e-02
8.582354390843249803e-01,4.406032413840804129e-01
-8.480387110664771022e-01,6.222309983542889666e-02
6.419806890839390157e-01,-2.521342201716682274e-02
1.128678839613103335e+00,5.033852664994226123e-01
-1.539276992103978170e+00,-1.161187002779105804e+00
-1.236388245795120078e+00,4.256384397117489171e-01
1.554317702767269438e-01,-3.054924475928632033e-01
-2.704695422108120972e-01,-7.229627285824319349e-01
1.099892932800965450e+00,2.898970878097995030e-01
-1.513759400208024353e+00,-5.459628924230828240e-01
7.553106710191048734e-03,-6.184364508555099116e-01
-8.932080617373538978e-01,-4.556103384660600275e-01
1.627843154851687402e+00,1.063400785576981145e+00
1.732356377441129691e+00,-1.719767423728074673e-02
1.809193041862036999e+00,-7.256397072358183875e-02
1.281519547071030551e+00,5.040980443144414958e-01
1.518957582663930328e+00,7.976247382817431841e-01
8.377746478783221207e-02,2.259695345021660029e-01
1.886275636416425261e+00,7.051501840881841954e-01
1.265987365616500604e+00,2.886110744990946220e-01
9.108940274700731976e-01,-7.894963959377334639e-01
-4.883028567201721515e-01,8.840448752430459800e-01
-8.526569290495866760e-01,-5.386283356440391135e-01
-1.904157476445680786e+00,6.959632847385056886e-02
-8.322772586356532720e-01,3.721156462185696845e-01
-3.991075202277860612e-02,-4.040032494097077764e-01
-7.493766170273090665e-01,-2.440395859324437922e-01
-9.137740732245456243e-01,-3.398092079611061411e-01
-1.763531741580282919e+00,-4.098995433963379398e-01
-9.936497833258823853e-01,1.654778316433063445e-01
7.187755041342600570e-01,-3.649501902054563818e-02
-1.948128560244267948e+00,-1.925315537454695969e-01
-9.082579793855254380e-01,4.459909301895853551e-02
-2.184737453460678935e-01,4.803308390041799436e-01
1.886914131657841942e+00,4.269887372518942348e-01
-3.675805574589920965e-01,6.805815579508651680e-01
1.430764248581870568e-01,3.831011815212157501e-01
-1.193174845758160352e+00,1.803755712628842822e-01
-1.408270195738893005e+00,4.242699379468580778e-01
1.261355447873893088e+00,7.706812426919747994e-01
-7.338721274367281389e-01,-2.102869057980382428e-01
9.869037268627676163e-01,1.190144844012352709e-01
-8.085088601752121740e-01,2.494418219831059935e-02
7.932067797049935365e-01,8.010432913511045250e-01
-9.708648498517233882e-01,-2.845222470524211844e-01
5.721995733793998618e-01,-4.391232937038613837e-02
7.002409086463265986e-01,7.500739392057399479e-01
8.182643793345176775e-01,7.956454964701217270e-01
-5.195432361906950902e-01,-5.392480574020049877e-01
1.915759954532168852e+00,8.389292134079848751e-01
-1.467192322805650040e+00,-2.554791071146570447e-01
1.942067754036401972e+00,6.935851707151837742e-01
8.628313322221399240e-01,1.706842894167858726e-01
-9.871034410659649261e-01,-2.857808772902389882e-02
-9.008356143369153912e-01,-7.214476791375215026e-01
1.366016783968362791e+00,-3.175983773336135685e-01
-1.224654886208981441e+00,-5.259876564623606754e-01
-1.168111730458546660e+00,-5.474745263494178449e-01
1.559583625419633357e+00,4.135512360834365797e-01
4.670824227583829646e-01,-3.155027741105064232e-01
1.788201027337066762e+00,3.059212493171094005e-01
-1.835449543397742023e+00,-2.042425226563902296e-01
9.479190635322325420e-01,6.509746109701766703e-02
-6.615836168993025623e-01,3.716465067028787428e-02
-1.527372094962724969e+00,-1.936094967098789255e-02
1.425600478048669295e+00,4.747355347961124128e-01
-1.080540576540900854e+00,9.335983453491086825e-02
-1.343829403426304303e-01,4.807208149549400122e-01
-6.061617305824795743e-01,-4.098341586018729998e-01
1.798177025731204637e+00,-6.059042797657741009e-01
1.479685554724675445e+00,-3.963060023261499865e-01
1.004391944221428634e+00,1.895929770789386848e-01
-1.166445217291035341e+00,-2.517340103068767543e-01
1.918860948952168410e+00,7.810037701622958295e-01
-1.633432654201169232e+00,-5.110292569950400932e-01
-1.486670042541753389e-01,4.430039276472923504e-01
1.294527197969110865e+00,5.887606749588769617e-02
-1.421495133117040233e+00,-5.238259460042818949e-01
5.881747797933805089e-01,-8.018219579025720467e-01
-7.354486209128907603e-01,2.125942724680119356e-01
9.433646730504241518e-01,5.124770251603636417e-01
-9.083730343210003610e-01,6.519450749507604836e-01
3.164088017388508867e-01,7.953378185101794839e-02
1.068869398426586237e+00,9.487067826266378789e-01
-1.530335950676436685e+00,-1.048566590715429125e+00
-1.497828440959373175e+00,-3.979828136640345404e-01
1.535059291152383487e+00,-5.389544368921372897e-02
-7.274288275319715780e-01,2.095198265159057549e-01
-1.824289607061008844e+00,-5.658411777613320259e-01
1.326752203996771851e+00,1.930696087986703280e-01
8.073274657410323130e-02,2.348465231169058476e-01
-4.118930155100892776e-01,-5.548631440861562236e-01
-1.202033440112420859e+00,-5.937112455101946074e-01
-8.446524998338409418e-01,3.559588499164365594e-01
-1.223294067341120783e+00,-3.236258418884113142e-01
-1.380345640739689905e+00,-3.864909227988128082e-01
-1.282507079887837520e+00,-8.187385950646357546e-01
7.177475531256276575e-01,-7.816270403011535972e-01
-5.233957649575855520e-01,-9.465422098352377356e-02
7.014262561564925669e-01,7.025036672920388359e-01
1.597322044122079010e+00,2.327024364420489932e-01
-7.734916448656519172e-01,-7.702783014255704108e-01
-6.203208662409003260e-01,2.562906007731460267e-01
1.880902546938354458e+00,6.188486666952646154e-01
-7.517032347727488073e-01,3.755240850098245931e-01
-9.534493331334523702e-01,-2.756097578430986017e-01
-1.688323499424189134e+00,-3.737434036166050744e-01
1.594447014203215662e+00,1.166102959772587377e+00
-8.267290057325111796e-01,-1.245742206753280013e-01
1.480419999475835358e+00,1.105010881623136321e-01
1.422779631943744683e+00,-3.145959506289934815e-01
9.784947698707346930e-01,-7.266452964713330243e-01
-1.390875881126293567e+00,-5.236212076175580377e-01
2.849730435014392604e-01,-3.931342756089962753e-01
-6.363471873613053553e-01,4.872516637659012328e-01
1.774748330576055189e+00,1.511916992472407129e-01
-1.985268457961419486e+00,-6.528030148152996759e-01
7.283257294588962871e-01,6.507936913624806641e-03
-8.602703673089844294e-01,-3.786615267138663810e-01
-1.539934288973302312e+00,-7.250894153587739144e-02
-1.320340445706594590e+00,-7.946393417669995740e-01
6.762386794536152657e-01,2.332162759285733578e-01
9.341514417837117890e-01,-1.573837318925359052e-01
8.748659470318274067e-01,4.486934015529122632e-01
6.967697505197318897e-01,5.282641219105632668e-01
4.093279226286425931e-01,-5.122115295050120309e-01
-1.029223368190469223e+00,-4.855789603214724082e-01
-1.140159175709662520e+00,-6.419366021741695905e-01
-1.341429210973660968e+00,-1.581758848186598509e-02
1.385553596075580263e+00,5.515652007145668279e-01
1.602843584089010509e+00,2.367753424750320412e-01
-1.919050794166214935e-01,3.278976633263416818e-02
7.298322796508092125e-01,6.142426131367749731e-01
1.557237136779980435e+00,3.503813528262940125e-01
1.978099462896436567e+00,3.693354835350993182e-01
-1.555349735890210194e+00,6.965543141056451670e-01
-1.548882960827240307e+00,-4.105183673509072428e-01
-3.035492831264470226e-01,3.015704624223544683e-01
1.339340916705114015e+00,7.285936211412196162e-01
1.479167824155024569e+00,3.367918206630136635e-01
1.989905293634710581e-01,6.221756191269767200e-02
9.421115653130578416e-01,3.935827446791384521e-01
1.354985059406478509e+00,-4.595511156120513085e-01
-1.441835961180327530e+00,6.464076645210921068e-01
-1.283540354216019086e+00,-9.747679538982055858e-01
-4.504248036846072445e-01,5.765805975550264417e-01
-1.985554005759865071e+00,-8.475649011393844301e-01
-1.168760883005326434e-01,-6.506289770717534893e-01
1.613545982497327724e+00,-2.717059545448732294e-01
1.168016833982045366e+00,7.566680593121569709e-01
1.466210282259010622e+00,-3.863848086950201210e-01
-1.135319246649799219e+00,6.418870246745164709e-02
1.701619909642925421e+00,9.653504161003770290e-02
1.205218586993650476e-02,-6.939430243813136112e-01
8.573168856302846308e-01,1.006955903687431153e+00
-1.938072779969251869e+00,-3.474141003137525274e-01
-5.729609660540280203e-02,3.201496011406839148e-01
-6.116346073036114106e-01,1.005807217301986523e+00
6.553263082135236672e-01,-2.302689335372381518e-01
7.197554990542185394e-01,-2.410589074470120829e-02
-1.520215184333951974e+00,1.966245273529939608e-01
-2.803664815850956948e-01,-2.169219873136354337e-01
8.263740474465057773e-01,2.588982172057958664e-01
-5.264906912690872076e-01,2.648861293057241384e-01
1.414486231988800746e-01,1.644125395009732871e-01
-1.377298166562603399e+00,-3.194223005238389090e-02
9.164724285549330496e-01,6.599142705905945983e-01
-1.999954611025101414e+00,-3.633656992896163729e-01
3.527184341668574419e-01,-4.502324902010629293e-01
5.565645692670262434e-02,7.569432764067101083e-01
1.081680822223443972e+00,4.998907733417271571e-01
-1.491120897378996002e+00,-9.884443919028291781e-01
-6.753677948497771588e-01,4.012061595077583975e-01
-1.481952090070599137e+00,-9.553774370258559800e-01
-5.110301124610838741e-02,-9.256070864894599959e-01
-1.012513554866292687e+00,6.685980244344829071e-01
4.331947371000555158e-01,-3.386233923913259392e-01
1.570760588158957027e+00,6.806542482782014236e-01
-8.909296858379565087e-01,-5.673055473963423134e-01
-1.304781967777657758e+00,-4.429403486041043614e-01
7.590671102829920081e-01,-1.852335592549860244e-01
-1.083408516701189761e+00,-4.925694124057554690e-01
-4.287730273422560856e-01,-5.963964020881052930e-01
-1.612634674018643910e+00,5.291980263173571286e-01
3.855334800838816633e-01,-3.216758615889354078e-01
-1.480140861560244492e+00,-1.236931744311609016e-03
6.655997002582356714e-01,2.637025709916437366e-01
1.780770973313781091e-01,4.323713747251783923e-01
1.595134289807647043e+00,-3.541037933253868286e-02
-3.801001481981223229e-01,-5.710876168615856008e-01
-1.596792387638334088e+00,-4.682000061176692096e-01
1.782741555735054995e+00,-2.438119193385007433e-01
9.390895414925695128e-01,3.183202465157859429e-01
1.883589355954864430e-01,5.518568514445271189e-01
-1.018038208204006256e+00,-1.672542697079819618e-01
1.864041195799034156e+00,-1.116686668797495008e+00
1.710053948019786496e+00,-3.819989738485185526e-02
-1.313595579812617764e+00,-6.030356228397474316e-01
3.452489302938106519e-01,2.454264610448867456e-01
-1.450937723063685514e+00,-1.658948322566514144e-01
-4.466392407246217999e-01,6.770655661364012312e-01
-6.641544124823433037e-01,-5.165891164904319321e-01
1.504007790976551906e+00,-1.069055404071943965e-01
2.827058395801684831e-01,2.900553303348059053e-01
1.748381960244085764e+00,3.268979528874669249e-01
1.221764077148338679e+00,2.988513514403076665e-02
-1.559823391968797601e+00,-4.547634229750229795e-01
1.071601720570049210e+00,5.938825129339110331e-01
-6.951283202337310563e-01,-4.920570744996672907e-01
-1.189542922849349260e+00,3.122097310929642378e-01
9.758202983904151750e-01,6.067590600748330454e-01
1.997007656737320946e+00,5.821880167772558456e-01
-1.117020408923043551e+00,-9.929119588529725648e-01
-1.738056477945434164e+00,-2.885969490591858699e-01
-1.254698464889850928e+00,-8.581684062000780600e-01
7.300010109949024439e-01,2.328932146334033726e-01
-1.357788800422997877e+00,-8.160966014162709392e-01
1.763642823636575319e+00,7.066698436035526720e-01
1.983852372757400229e+00,6.053477675586418361e-01
-7.570009614286439259e-01,-4.173078914918168514e-01
1.175949929820299111e+00,5.855941525942250925e-01
1.681641563697771069e-01,6.568299710700300498e-01
7.700949615870356091e-01,-1.312605011219189211e-01
9.496237306150034918e-01,3.947996484382225724e-01
-3.427580245149739469e-01,5.665235410453941522e-01
-1.207068941335828871e+00,-5.610978620478930257e-01
2.712932623997819093e-01,6.320766110812234828e-01
-1.158779938855288627e+00,-5.162382232676199223e-01
-3.473533904836587638e-01,-2.791803327435692372e-01
-8.689800269683503053e-01,-6.004502406949884241e-01
1.906962188956812909e+00,-6.218765749547127131e-01
9.645159547952144585e-01,-5.636704999694021057e-01
-1.532383138233190500e+00,-3.955004992279907983e-01
1.591622110101878818e+00,4.888120722691444153e-01
-1.844455539566574931e+00,-6.731833475243824694e-01
-1.868690293091202381e+00,5.967867415101808515e-01
-1.118943189214884448e+00,-5.434335308471930359e-01
7.070464388880135509e-01,4.410258344269978315e-01
-5.970077378096316778e-01,6.067219368780615296e-01
-1.578428387954375012e+00,-5.449073746099571958e-01
5.619077601761635066e-02,6.516035136315984078e-02
-5.090771182681606000e-01,1.267407647918136759e-01
-5.793052695064733193e-01,5.912293346742828470e-01
-1.138452041532835857e+00,-7.473013792056397708e-01
-2.422203854734781281e-01,-1.888251342597420945e-01
2.595401900264091566e-01,4.685490954520053486e-01
-9.865941408814653535e-01,-6.925583958145556940e-01
9.447386342288508487e-01,-5.855633720698685263e-01
-1.741162040056608351e+00,-9.330599868934434937e-01
-7.301211822690678588e-01,-6.276280506162785766e-01
-2.689559310921945112e-01,-5.673473209869763778e-01
-7.678462194688706610e-01,-3.151556762231321751e-01
-1.887519090713984493e+00,1.179766002480235332e-01
4.470630121278396096e-01,5.413990064991355267e-01
1.314126295154856017e+00,4.845638841740381175e-01
2.381744241159822195e-01,-4.170887934976600930e-01
-1.340580120052136781e+00,-3.133856280387929405e-01
-7.097940952622505684e-01,-6.334387241886163533e-01
-1.992661857670352088e+00,-4.426996579749895022e-01
-1.497657305137811701e+00,-7.432891573530528984e-01
5.026443759897660790e-01,5.813631340901168620e-01
1.964315980152684826e+00,4.757254144263738382e-01
1.382764845029165635e+00,3.551827928295873127e-01
2.899472641523046512e-01,-4.093250168461628480e-01
-1.887844426389169161e+00,4.454732622966727229e-01
-8.413012790438076927e-01,-6.344315847182213641e-01
-8.827417777917263564e-01,4.991367469679777180e-01
-1.025453385434062614e+00,6.114183164647768454e-02
7.520855673609978531e-01,5.333513221039102303e-01
8.502551065415695497e-01,-3.263007507007449903e-01
4.341526757572133910e-01,-3.794793966013250697e-01
1.577341581085245359e-01,-6.719247915639927626e-01
-2.487106667721565856e-01,1.904878060953793528e-02
8.272961394145994518e-01,1.659285839196051049e-01
-5.757565080581370509e-01,1.982894957286483462e-01
-1.203547733283885091e+00,-1.037602900766787295e+00
-4.673374328666746180e-01,-3.033620326338211104e-01
1.774170158004081177e+00,5.091389324827730878e-01
-1.570159414444782797e+00,8.331177869246010337e-01
1.819431389912971042e+00,1.621522982636950938e-01
9.885864574943585836e-01,8.255343661924081644e-01
-3.675834195275622385e-01,-6.044810585516791068e-02
-7.210356448647510241e-01,-1.868214761172206362e-01
-1.823628271897712594e+00,-7.182503043171453161e-01
-2.139018586531529209e-01,-7.497298107710739234e-01
4.969855272854819539e-01,4.662237835932975250e-02
-7.302364375226453319e-01,7.159251929290311178e-01
-1.919861611265980983e+00,-3.065938482738896909e-01
2.729812938000342193e-01,-9.618903664078399807e-01
7.363096685706103095e-01,5.048201884954092167e-01
-4.907659556025367742e-01,-3.288439441626078152e-01
-9.208505213805535661e-01,-5.431322412523249543e-01
-1.917873592528307469e+00,-2.967423241384312682e-01
1.007394134693235355e+00,1.143974954942901801e-01
-8.531315315279006661e-01,8.153026602734556594e-01
1.364493039413097186e-01,-4.380768722876039467e-01
-1.271014749242286968e+00,1.482433002049442228e-01
-1.656537498806304409e+00,8.618971992424664941e-02
1.515486266911365565e+00,1.741647471512684231e-01
5.555108336401892721e-01,1.091196786416419318e-02
-1.476013875196489522e+00,-5.753047916796034666e-01
2.558232499624040202e-01,7.497390902851205352e-01
-1.379602783616288075e+00,-4.162248654372394663e-01
-1.062569805308020587e+00,8.148453048876140858e-01
-4.337159351322248391e-01,-5.484333246715155097e-01
-1.307438293742197999e+00,-9.597444266928254475e-01
-1.813617351315315318e+00,-2.811675490466523097e-01
-9.405134192582553787e-01,-2.060028173233722781e-01
1.665675866205484912e+00,3.256961406658472891e-01
7.573070055193835692e-01,-4.772059086818312146e-01
-1.605490615088605910e+00,4.592413406523171981e-01
1.174341909687219410e+00,-5.311927043975402940e-01
1.276950411547046471e+00,-3.576435929257985591e-01
9.438919873194757670e-01,2.249257812907067833e-01
1.134677460355509648e+00,6.600550150094941504e-01
1.629351035217859511e+00,7.335914472584685875e-01
1.544873114219119437e+00,3.516755601942417875e-01
-1.367592436195588235e-01,1.357210313885970909e-01
-1.731960853549276536e+00,-1.517475090984332642e-01
-4.836796732200792093e-01,-6.560594096157090771e-01
-3.441656655113667362e-01,6.638966630374693034e-02
6.348137069871140348e-01,1.951546387019450490e-01
-4.119323722149070832e-01,2.105066126086020672e-01
1.372187052342162428e+00,7.152138448957117145e-01
1.711186598893141841e-01,4.742060005072977202e-01
6.884663861813899999e-02,7.702098696720436344e-01
-1.805826472989884302e-01,-7.944155530224809858e-02
-4.879214648494651918e-01,5.002272080525854703e-02
1.043233876115895686e+00,7.882007413223702796e-01
-9.952070345016514885e-01,1.428947815622585438e-01
-3.174826804229056165e-01,6.522812686807520910e-01
7.971276091408752151e-01,6.457942964860770019e-01
-1.445417623747219160e+00,-3.519465214554393095e-01
5.284528815307565353e-01,6.973532291493931279e-01
1.690438821110216594e+00,2.188739902269199178e-01
-1.103486773374346086e+00,2.574392356044710173e-01
1.037449829040198779e+00,-2.800307177577107121e-01
1.118797015916555004e+00,3.432932554336463049e-01
-1.858662835888428955e+00,-4.505803383233673021e-01
-1.002763890137421843e+00,-1.173572569285609574e-01
-1.234552124948388840e+00,3.433867115060608155e-01
-5.142012292600695034e-02,8.636975229725930570e-01
4.196459051743333113e-01,1.112371898462543029e-01
-6.814452229267708994e-01,6.950488010816040507e-01
-7.203415563544379729e-01,-3.523810361427084925e-02
7.733098086320393527e-01,1.260703337614799135e-03
1.831093517319726693e+00,1.549476318074330672e-01
-1.708466187148616200e-01,4.204856923956205028e-01
3.863750455659746841e-01,7.445696280982874171e-01
-1.517044503932071464e+00,-2.277422248647225644e-01
-4.357014536791141701e-01,4.017424678757054446e-01
-1.168273443871774564e+00,-5.300759724101347103e-01
5.848773695869384781e-01,4.603799985809160500e-01
1.269677391446527803e+00,9.176453030567741642e-01
2.066919390133739043e-01,-4.346100244651946443e-01
-6.435420369095345983e-01,2.042930282586179758e-01
1.255992114890238653e-01,-6.318907538030451576e-01
-9.361341612606173257e-01,3.167121537019473854e-02
-3.935409368101971950e-01,-2.341364099947257915e-01
1.414847672878992491e+00,4.729591686385773430e-01
-1.129469849777186674e+00,-7.456068894830992777e-01
7.195340546630553114e-01,3.692120476174401977e-01
1.550139817379916796e+00,2.051403692808214940e-01
-1.681562637192470344e+00,-4.398516204480860115e-01
7.407779966165817243e-01,5.651382588328377476e-01
1.171776413584515009e+00,-4.748156403162701045e-01
3.631816300044783397e-01,4.465857032817843741e-01
-1.332474247887912355e+00,-2.404802680366651124e-01
1.472733950293880767e-02,-4.821139880469845207e-01
-8.517243912126870597e-01,3.423749026315872634e-01
1.546671198964694849e+00,3.547465486050469519e-01
-5.446328524904457957e-01,-3.315438336919542262e-01
5.405947780835109739e-01,-5.775727680737239300e-01
-1.330596954631072304e+00,-1.031556220896671983e+00
1.914913427267934232e+00,1.435914539162695402e-01
1.238641880918231131e+00,1.646143267441661784e-01
1.479717996995722373e+00,1.566516095556839683e-01
1.119536587053775456e+00,1.207635137330528019e-01
-1.577548259914842710e-01,-1.168807003047859228e-01
-2.637106180514372511e-01,-6.675261971302639541e-01
1.900280978203654048e+00,4.114164722658934514e-01
6.974887640416058687e-01,-5.108093939332877254e-01
8.598040176912857824e-01,6.555124242994312400e-01
1.076183062875406993e+00,-3.336766839485681424e-01
-5.667733244877273258e-01,3.604333928041391077e-01
-1.077223744529646421e+00,9.548623837335884490e-01
-1.424827688670760928e+00,-3.619993987106603361e-01
1.333085489477561669e+00,7.924975037935022559e-01
1.660068633092107948e+00,7.111636989709302359e-01
2.552033995874105621e-01,5.046658955029137417e-02
3.438201334811408216e-01,3.193369527471659475e-01
-9.481705507505551189e-01,-6.157759161127629444e-01
-2.554380876467430284e-01,2.437265009640927904e-01
-6.803389743683734281e-01,3.003198135176093908e-02
2.809005163543178973e-01,-5.404052862592332307e-01
-1.688797793207979403e+00,5.922765478529892214e-01
1.819560569060116428e+00,4.424802011418199621e-01
-1.220813828185754346e+00,-6.871948016825751848e-02
1.942168877897757273e+00,2.916844281808581574e-01
-1.114949591702300236e+00,-3.167049243839761830e-01
-9.294322407343815762e-01,-2.572243729377453603e-01
-1.346160279384445158e+00,-4.709216686949031505e-01
1.537041011662194201e+00,2.403786838063010634e-01
-1.702273478982805788e+00,-6.259959351768218383e-02
1.156501796982536412e+00,5.642731536291525352e-01
1.895675613469242293e+00,2.124368724141960652e-01
9.355139603661606351e-01,-1.490529363650215378e-01
1.703391825608862487e+00,3.198957954543795723e-01
5.665997038779839734e-01,3.856286735572511670e-01
1.232740830889332173e+00,1.156447154333322569e+00
1.149792401112800899e+00,-4.598494299194427759e-03
1.561719862569381778e+00,5.726141071497565793e-01
-1.976845704577270713e+00,-5.938919079336816287e-01
-1.013184200284372949e+00,-4.366787085309185024e-01
-1.870334934348843792e+00,-6.946315497556158070e-01
4.404422890720662842e-01,-5.683552707678575233e-01
-3.992335388128709361e-01,1.930479072905030014e-01
1.623792613054542144e-01,-7.159508996373687983e-01
-3.548206117499725920e-01,-6.934348560136298634e-01
1.429765673404075343e-01,3.807982366624129145e-01
-1.863779766034024288e+00,-5.743115628546500151e-01
2.813599761611169647e-01,8.471698540636508623e-01
8.952434939673583614e-01,1.026535045823892878e+00
-5.285302404974574486e-01,-8.837075616254271848e-01
-6.658784953657632677e-01,-4.636616088072521569e-01
-1.886740590661618810e+00,-3.069607545017578598e-01
6.465377174295587892e-01,-4.300659163242281924e-02
-1.092528093479382623e+00,-5.045211941210558937e-02
6.592550227564957233e-01,4.143723195668139736e-01
1.424601713871917585e+00,4.483693360156238983e-01
-7.525787884496315527e-02,-1.257652017534953703e-01
-8.698336731547020584e-01,-9.240271641357133969e-02
-1.855059139968075144e+00,-6.654704862352501804e-01
7.901154426727718949e-01,1.355189998905343418e-01
1.297029839243784455e+00,6.227702343689408560e-01
-1.628997844771133963e-01,-9.308654298652837555e-01
1.416922355829371760e+00,3.083838627666634635e-01
1.255455639540935753e+00,5.100328378100581483e-01
-1.551517891497979917e-01,-3.532319178830120587e-01
-1.104587012102729027e+00,-7.283584282768675866e-01
1.514483042247183775e+00,4.540553851340892733e-01
3.790521102627959493e-01,2.655084955720411477e-01
-1.747359788569535333e+00,4.481596999111246982e-01
1.067200524985775445e+00,5.551959223159819157e-03
-8.035145175598170653e-01,-2.678180678089394640e-01
-9.102424117360521372e-01,-7.162314814963661735e-01
9.333104671335634706e-01,6.132190799514241064e-01
8.276078680151299771e-01,3.563616175283484955e-01
-1.723616336228349866e+00,-9.527183041014658516e-02
-9.645039734718472424e-01,-5.559478384896033853e-01
-1.014858561195040920e+00,-1.380727859527292600e-01
8.247426397456449898e-01,-5.592828753796241781e-01
9.951922943313955550e-01,2.027140509516459077e-01
7.976575816009079389e-02,3.738560303515722771e-01
-9.331841800866058634e-01,-8.740163460169837750e-02
-8.775691729299817112e-01,-1.166271414269079709e-01
-1.902141462653785364e+00,-3.266991966770133038e-01
-4.393012396329520897e-01,7.791941770442418758e-01
1.058913135580248355e+00,2.327999266525939692e-01
-1.216141948943105788e-01,-2.916899485274816461e-01
-1.568344495984496323e+00,-1.311255862591035604e-01
-1.013636727992657249e+00,-4.941562713375675653e-01
1.998823174933914260e+00,2.638287935748208080e-01
1.977686669704363354e+00,6.790587416906610496e-01
1.835564289993500076e+00,6.327762206592204564e-01
1.360576265854198663e+00,2.573572129402112996e-01
3.764083183912809716e-01,1.339395951595165890e-01
1.603977107459112261e+00,-1.891817074053770420e-01
-7.724431153440125541e-03,-5.048541682950652421e-01
1.249972593269363497e+00,-6.089563047738375534e-01
-8.323678565032563981e-01,-3.308712820260470977e-01
-4.681066310998791558e-01,-9.663362062143918685e-01
-1.968223563091574757e+00,-5.112996567120564606e-01
4.316259991820854403e-01,6.637123571041758652e-02
-8.959271914105384482e-01,-5.606216681107739630e-02
-6.046414801303141573e-01,5.203168880355653059e-01
-1.673686907155658155e-01,3.712657836860309701e-01
1.642802016417638900e+00,8.253741130929547198e-01
8.104691295648742688e-01,5.717974214879655293e-01
-1.400479258546312167e+00,1.082696214260695511e-01
-9.246362269438526127e-01,-1.968766614394324710e-01
-1.126912322979460424e+00,-6.310575307867777317e-01
1.082250127195645284e+00,-6.816827270018430696e-01
1.114590185692712510e+00,3.556694387278002134e-01
1.628925912781332919e+00,-3.132097849996989813e-01
-1.308047769508586811e-01,-1.614099049478608938e-01
-1.570790584507585130e+00,3.811111664828942258e-01
1.955796079000124532e+00,-5.832536543707569354e-01
-4.324499281638072290e-02,3.527518996208477420e-01
7.633649292921629304e-01,4.822042450098058541e-01
1.738035366424016459e+00,1.358322215557920265e-01
1.232403534844151327e+00,2.977234199609318788e-01
-6.058912405862630912e-01,-6.090604000477616298e-01
1.081927515311477350e+00,3.713481321326693729e-01
1.249941730796995554e+00,2.965171083650718353e-01
1.270749759640422916e+00,4.143121281933973554e-01
-1.149083620078687140e+00,2.602941488579942342e-01
7.083140324210908112e-01,7.934117628061889693e-01
-1.102696483140147787e+00,-1.516567718039439350e-01
-5.686309160035856181e-01,5.346657505819681910e-01
-5.973296180114058274e-01,-3.877622479127279531e-01
-7.442066410690624245e-01,6.194005497081883638e-02
1.910254133655358455e+00,7.780214398045247615e-01
-1.791820586419420991e+00,-6.228856075469069165e-01
1.957978345621784744e+00,4.416314039661006774e-01
-1.246889084029311423e+00,-3.267518408581583933e-01
7.244107943171291808e-01,6.446172055763066400e-02
-3.317167486915639785e-01,-5.482991751790160517e-01
1.776745331709421727e+00,3.718970554635279147e-01
1.027061965408598621e+00,6.706674169260108398e-01
1.303093326831405996e+00,3.937649238829969978e-01
5.271245970262325997e-01,1.202990901550947678e-01
1.841198354554710814e+00,8.044375569356375655e-01
7.059878301203390549e-01,6.058185795302650778e-02
-1.076205315287835695e+00,-8.507776138362601603e-01
-1.440498769745961916e+00,-1.010697036876369914e+00
1.332603545924348598e+00,-9.781151689941319782e-02
9.405657387235040190e-01,3.799601321356419481e-01
-1.389793944310893092e+00,-8.301354299689837068e-01
-1.833107191941440117e+00,-4.536241448457485337e-01
7.887156878894781009e-01,5.267783545701745229e-01
-1.003777292261642362e+00,3.647377244443354982e-01
-7.701271004018348521e-01,4.435452605962739714e-01
-1.118533916179129672e+00,3.288337906817515588e-01
-1.200919052164801659e+00,1.044778617878706350e-01
6.472181621142429897e-01,-1.535573325412704637e-01
-6.588030092410361860e-01,-4.071721279986158515e-01
-1.180327544224872849e+00,-8.793301661979922024e-01
1.502161617067754307e-01,1.884440474731699233e-01
-9.322755508985172135e-01,7.251845023076839425e-01
-1.105129123004205294e+00,-5.701367357040248995e-01
6.591839175828959618e-01,-7.835963529582046228e-03
-7.304701806735947045e-01,-3.326877513684399212e-01
-1.359716630974496798e+00,-6.895708717492612383e-01
1.862980818105785197e+00,7.350245112505182643e-01
6.692216182067101116e-02,-1.703117352508198290e-01
-1.367051563053455876e+00,5.885184437220105647e-01
9.872295936994035515e-02,7.315844064080182507e-01
-1.989376491336616315e+00,-1.191846274794435279e-01
1.635282268541831119e+00,-4.923027004978103305e-02
1.545581056587328472e+00,9.550004924042121424e-01
9.339425000609451466e-01,5.764477967301124828e-01
-4.925135954659167759e-01,-3.290892459163634320e-03
-1.915600009664804038e+00,2.538082119447439555e-01
6.410343006561043389e-01,4.065145258122866423e-01
1.140012470550315626e+00,-4.258182498785779702e-01
4.084867350175227507e-01,3.030842692513160408e-01
-9.482812826581810128e-01,-6.879409962640564702e-01
-1.202538023348536100e+00,-5.529655973678454517e-02
-1.340787529606712880e-02,1.256610728489689910e-01
-1.024635256866257560e+00,-9.733882806969111900e-01
2.422924501378629358e-01,1.368430698905381826e-01
-9.598371137132057918e-01,-3.181394927374699977e-01
-7.929938526698139256e-01,-8.134034742429205322e-02
1.272156231320023423e+00,4.388698363108639589e-01
-1.384541646384676028e-01,-2.628021431142765207e-01
5.803164647659868614e-01,-4.299598907964624628e-02
2.616768271601537243e-01,-6.468912831188988743e-01
1.365885190809787542e+00,9.110365902737878330e-02
-6.385629249447051237e-01,3.553336158393018973e-01
4.452482622358684416e-01,-3.259056084435641432e-01
8.992278358774457026e-01,8.487567947852064920e-01
6.662487378778703118e-02,4.526011550891064772e-01
1.431734793298420350e+00,9.725410613523418624e-01
-2.988379487389671851e-01,-6.978324732262440877e-01
1.958011398710491235e+00,1.665023839158513430e-01
-1.912677726903006192e+00,-4.742696952411240563e-02
-1.239554836179258768e+00,2.096170723731920482e-01
1.136819155597867947e-02,-8.551396578672065818e-02
-1.491598660854069891e+00,-2.373064926773107985e-01
1.979015534578520530e+00,6.278756930026822003e-01
-1.151094067105590923e+00,-8.764566909296843678e-01
6.160178848588611089e-01,7.185037694368656691e-01
6.920077364728838276e-02,7.924280116365226556e-01
1.539667521915155657e+00,6.170500712872467597e-02
-1.127810793053935168e+00,-9.817739853813240991e-01
1.859403852733299445e+00,5.454912541635443812e-01
5.222341474156788621e-03,-2.073239486293103617e-01
-8.776399966061303459e-01,-2.628564792320823296e-01
-1.335092598236090833e+00,-4.296906003206576452e-01
5.300975173148319008e-01,-6.916622747904719315e-01
-4.967639536995198668e-01,2.592867097975367630e-01
-1.898412076692723716e-01,-2.383467649305920366e-01
1.952041386548194257e+00,3.773618451372048321e-01
-7.311255879942173408e-01,1.014534427417385226e-01
1.412573900317875886e+00,9.965185251940104072e-01
1.942252668655996661e+00,5.521876021015816871e-01
-2.721287464402872835e-01,2.213718325414291976e-02
-1.935913309456396725e+00,-3.658109053150457868e-01
-5.058355817439146307e-01,1.372245703263406946e-01
3.493313450557402611e-01,-3.173861220199117317e-01
1.682188547051578276e+00,4.851689216786729819e-01
5.593077563129917884e-01,-5.152947687247552144e-01
-1.956059399279584277e+00,-7.690353396277506137e-01
-1.002186019366245073e+00,-5.040227845315268240e-01
-1.466541549407409661e+00,1.031033616063728314e-01
-1.900685096936030050e-01,4.405651029146279152e-01
1.871394240191294855e+00,-9.153008628087377918e-03
1.276418928634076799e+00,9.796259420070043689e-01
1.094707111113324416e+00,6.466007957569710474e-01
-1.349113308520033083e+00,-1.201573155216176525e-01
-1.218034913307841638e+00,-3.500580736485909839e-01
-1.979348620793091929e+00,-5.548649251182224962e-02
8.242532821569610313e-01,6.623112216651220185e-01
1.740222994961014624e+00,5.541966960957127597e-01
-1.304056091195730183e+00,-2.710698006207438726e-01
-1.699797862919255831e+00,-1.788492198481625994e-01
9.418432678576511563e-01,7.317370229581903196e-01
6.709347103416218872e-02,-3.845795486516435657e-01
9.553546554210337050e-01,7.438445666040173210e-01
4.649058373442516157e-02,5.465135393719480206e-01
-1.856600682325908025e+00,-1.002881195357189670e+00
1.106265816189142992e+00,-5.278086046740437798e-01
4.162435651730360675e-01,5.894470514065456301e-01
4.402755066599701728e-01,2.253067314969890433e-01
-5.827976462572488359e-01,-3.673657655994899129e-01
2.503658834726789628e-01,-7.856138723727357220e-02
-1.016480302600801799e-01,8.887775526604374532e-02
-4.089962527898411970e-01,-5.958170011334723570e-01
1.905593202307753309e+00,9.044234512601008191e-01
-5.241510312532260407e-01,-6.008449743533872400e-01
4.080197525050501817e-01,3.015863344745705610e-01
1.049351198997687806e+00,-6.142310836684494735e-01
9.574185224761855295e-02,-6.205582177468288441e-02
8.796990899240118011e-01,5.329481816870997868e-01
1.245467167688103949e+00,3.877969260810201768e-01
1.127108181962665601e+00,4.735351514799397421e-01
3.975386802419471621e-01,-1.848540248320540424e-03
3.833395327901203409e-01,3.022825594346948974e-01
8.182124749888237680e-01,1.754735930387120446e-01
-1.935833481349378271e+00,-5.168195949160721003e-01
-1.271154460861410040e+00,-3.987066505963423046e-01
-3.977545665500401562e-01,-2.446623053894857736e-01
-9.701263303256446591e-01,1.121419145684120489e-01
2.131747125922642816e-01,5.056380834527496315e-01
-1.574167935987080824e-03,3.975607102961268846e-01
-8.561782640444066672e-01,2.374326390877060100e-01
1.844912044442619692e+00,6.756443697777164692e-02
-6.937969416350417973e-01,-5.182114707564039469e-01
3.597455005539011985e-01,-3.659804001842880683e-01
-7.671959963170733587e-01,1.209071405394451654e-01
1.427180519268238967e+00,2.794530797263459210e-01
4.293722448647820933e-01,-6.142236030288045212e-01
-1.844062132263942111e+00,-7.159202535190831718e-01
9.756326861684843088e-01,6.733038304258367468e-01
-7.513222332370701473e-01,4.578247884915417898e-02
5.557273976509562452e-01,6.952204910822112893e-01
-3.165664184831875616e-01,-3.309887917318947714e-01
-6.292428267174194900e-01,2.038332560484876210e-02
4.123012115557456170e-01,3.059136500997017283e-01
1.544649469106906370e+00,3.654435872718726497e-01
1.867988208543028161e+00,6.533949809068457792e-01
1.692174845150076212e+00,2.432332296082468925e-01
-1.851598403071121890e+00,-4.932130577204848487e-01
-7.628327226492670476e-02,3.259970840017155091e-01
1.718637731168928706e+00,7.292740743957751848e-01
1.188553165148319213e+00,7.438169104389052988e-01
1.795812185156795415e+00,1.442888083065661520e-01
8.911280826453351622e-01,1.929750536570424280e-01
-1.656311147561862374e+00,5.145022300720455410e-01
2.829280589788929490e-03,5.952099647814045325e-01
-8.587441060080434063e-01,1.327503645674223687e-01
-1.143018269572495083e+00,-3.138696072575360430e-01
1.936371557087590123e+00,3.338769930251218043e-01
3.920263853823122702e-01,5.357282379089575719e-02
1.951926153087974569e+00,-1.993059846122641199e-01
1.685295137305859559e+00,2.230969182516600036e-01
-8.562781854337266907e-01,6.369588579420972785e-01
7.799582253910313234e-01,-1.026768121514236576e+00
-1.327652336816655509e+00,-4.534367053397442837e-01
1.162783663891590713e+00,4.092409602235934640e-01
-1.446954939258048967e+00,-5.053600355105647424e-01
2.010105857444002275e-01,4.737476632282265898e-01
-4.478599856447278427e-01,-3.558613699814431319e-01
-3.381480886908416750e-01,-1.004741462891206583e-01
-9.140386159180131642e-01,2.850728419806700664e-01
-7.142127780832128181e-01,-4.229373790648823239e-01
1.771322026781667613e+00,1.362948415030427185e-01
5.321791592676428095e-02,6.248909505535251707e-01
1.333752592690783167e+00,7.909545605626705500e-02
-2.782488835060981103e-01,-2.987740955258349485e-01
-1.805745956766123150e+00,-2.212195223184919568e-01
4.280192600715686524e-01,-5.881712662837562666e-02
-1.426593939347354123e+00,2.041000886649683432e-01
-5.905546995962325241e-01,-9.479267660247892024e-02
7.569182746386533545e-01,-8.372702076387681380e-01
1.807324709133053542e+00,5.046539907838371031e-02
1.047876824575615817e+00,-4.614260531825313816e-01
1.918149526959706641e+00,-3.548903599064673342e-01
-1.156105426527176405e-01,-7.237150673358319075e-01
3.988765491671579788e-01,-7.203708302756786641e-02
-4.770386825795496222e-01,1.328841507267635447e-01
-1.828900117803279102e+00,-9.353249365956645134e-01
-1.830190840689867482e+00,-1.732342289959782899e-01
1.979536290150240685e+00,3.870560110811209209e-01
1.378900369253511560e+00,2.422502563092381322e-01
1.626271773318563874e-01,-5.011187365499617519e-01
-5.903714303817571007e-01,-8.189448485929833321e-01
-1.148759770267280267e-01,5.484559221442355526e-01
-5.613494959358358294e-01,6.617325819064772130e-01
-1.125061415152695421e+00,-4.601848291705734617e-03
-1.387526526144991390e+00,-1.028973948491494345e-01
1.009033338214444520e-01,-3.057133474413487595e-01
1.124353598930825093e-01,1.564458527680627764e-01
1.444121273550200257e+00,3.774000301704832916e-02
-4.246161663409564468e-02,1.202656983704489396e-01
1.583080801596520093e+00,9.152754911529812354e-01
2.945432008233459520e-01,-1.304987022878141278e-01
-1.222915638442676034e+00,-3.199380772214843738e-01
-1.879016183041425148e+00,-4.903200846373414468e-01
-3.744991915898645551e-01,7.394140311731961512e-02
3.813866763960067630e-01,3.286808417620412648e-03
1.911570218294873946e+00,-2.478508143688739340e-01
-1.401376132289981147e+00,-2.221019197513899868e-01
1.002771502995488895e+00,9.025432718566755996e-02
-1.814329476970479416e+00,-3.802319909215793325e-01
8.372008678553819472e-01,2.973558975848888397e-01
2.075714822431051765e-01,7.514341300513862620e-01
-5.564267800857214397e-01,5.285232548272178477e-01
1.680282247025768783e+00,5.240424117069385490e-01
-1.944959260903365905e+00,-3.357367289765055274e-01
-1.262553675724247260e+00,2.342838222327033593e-01
5.000607226487372436e-01,1.605287544433254832e-01
4.116044876400675179e-01,-9.119729480540389455e-02
-1.983966913375061925e+00,-7.458385429391211074e-01
-7.772761176360858393e-01,-5.005049579626252854e-01
-2.888957165304639751e-01,2.127806720662300255e-01
8.160204454388559903e-01,4.094708507093086647e-01
-1.079130245479155814e+00,3.089041627296651993e-01
-1.429911436007136327e+00,5.236055642915656838e-01
1.879516285121727304e+00,5.902944393039516457e-01
1.436274270087179339e+00,1.255066316937001880e-01
2.551450628617941696e-01,1.746376138408016476e-01
9.217259201890652953e-01,5.267921540614894926e-01
-6.522173457684861120e-01,-6.884825835237498026e-01
-3.035346710110071733e-01,3.605180007378350759e-01
-5.443271771681796878e-01,-8.329828583222999017e-01
1.206750970622232799e+00,1.477801813180534829e-01
-1.696564750440940905e-01,3.251334267312204762e-01
1.466911582332310449e+00,-7.062762200155041636e-01
1.092549413075259324e+00,5.879847293618563064e-01
1.578583193406894569e+00,9.833501744608128536e-01
1.028001074711715646e+00,4.633136363633460486e-01
9.810841554194773551e-01,-7.783546391826171029e-02
9.807851897562009924e-01,-3.678158381305385860e-01
-1.154322580950515320e+00,2.546364121464376740e-01
-1.303057605020799148e+00,-4.154207569152227886e-01
-1.314513003658852597e+00,-8.207052875757053778e-01
1.157205738550914909e+00,2.068567131334912435e-01
-1.040165242370775900e+00,8.498763152617767602e-01
-1.475716117604764399e+00,-8.701190793009087043e-01
-1.246374947001828382e+00,-1.703065812672927004e-01
1.868264372494032433e+00,2.894950108619775975e-01
4.391720537971202099e-01,1.083100166714457413e-01
-1.518357706529665840e+00,-2.604426944041156600e-01
-9.008054307385444659e-01,-6.454604685428322330e-01
-3.654352447273625515e-01,-5.077914611236211684e-01
1.140253129559424483e+00,4.831679219992587315e-01
1.198888571678343062e+00,-3.547332805548274182e-02
-1.532564329265960978e+00,3.232100579489577408e-01
1.434431356699315430e+00,5.781069712637731950e-01
-1.463466849314722040e+00,1.014717501726676741e+00
8.107357597835052054e-01,-2.266168964688691778e-02
-5.016207215749357573e-01,5.617567131978222772e-01
5.841683084252133895e-01,-7.048636661824054794e-01
-8.287468191428168929e-01,-6.242248988715294322e-01
-6.946416975696867446e-01,-3.876724734560033081e-01
-1.498216719324692914e+00,-4.698659712529053012e-01
-2.575178198433869525e-02,-3.547483345677196476e-01
-5.761407560824798324e-01,-2.108507584418686243e-01
1.769143929749334987e+00,5.660497041178425004e-01
9.977048243031392261e-01,1.652018988122373189e-01
1.055484790585640820e+00,1.269387555854326610e-01
1.514793532611464766e+00,2.097063473439839121e-01
-1.665089888563238141e-01,4.075580422943038683e-01
-1.262874962739127138e+00,4.043834839152519178e-01
-1.672345337173321678e+00,-6.074495871023309901e-01
6.360332437883089440e-01,-2.959465858229954893e-01
2.608800910091524372e-01,1.399323221367118897e-01
-8.224135815404993721e-01,-1.253174181553343480e+00
-1.899982226717054523e+00,-7.047063042899963659e-01
-7.867216644994963204e-01,-7.233026656824625977e-04
-8.608479207299830627e-01,4.422197175721931384e-02
-1.128301998465996103e+00,-3.105501203373427499e-01
-1.771898762310281317e+00,-6.184608290510602568e-01
-1.836988857882875692e+00,6.173156341945814640e-01
-1.597916814382228434e+00,-4.349364764491348012e-01
-1.712516810433275083e+00,-2.602339168779355671e-01
-1.564846727708232965e+00,4.955875929854933748e-01
1.327774473096064334e+00,1.218389603602189952e+00
6.824324958595031632e-01,3.921470320780351404e-02
1.130088081496558150e+00,-2.697445103007555800e-01
-1.739296035084617831e+00,-6.193234823814350865e-01
-4.417439705695600516e-01,1.688658755742931117e-01
-8.566325734244162327e-01,-2.406531762060049595e-01
-6.933717525014078120e-01,3.920953313221672842e-01
-1.606565925679121598e+00,-3.974536481219729245e-01
1.351564468644193440e+00,8.899388363356368625e-01
-3.653190306207441118e-01,3.755460570042747359e-01
1.012501756653219953e+00,4.356238837807069331e-01
-1.631165774249972333e+00,-8.028073776096521508e-01
-1.236062319724032132e+00,-4.356046405011210765e-01
-1.988070193484451131e+00,-2.943140106992540028e-01
1.544211022408503720e+00,4.807961861924452407e-01
1.468569154130238363e+00,2.944881691058098827e-01
6.423918531550310007e-01,-1.723682402930246105e-02
-1.881504357938024175e+00,-5.595504971176583631e-01
2.283161613477195928e-01,1.298496107380333608e-01
1.227872410244303047e+00,5.759877863218881844e-01
1.301732282787470663e+00,2.753600275670008424e-01
-5.247207870520553818e-01,-3.887408717659053270e-01
-5.319622800489574033e-01,5.461598214989207278e-01
-1.267875481394595383e+00,-4.187678364040164358e-01
-1.374117133361315357e+00,2.078158533753771131e-02
-8.934638046455902760e-01,1.393491413415659519e-03
-1.696655690031317221e+00,-5.257709016941042313e-01
1.526694253770674692e+00,-7.194728881077898375e-02
1.570336683632280739e+00,1.104405194594088591e-01
7.063403982371041501e-01,6.842185970801065720e-01
1.858417751309938915e+00,5.392540551893669765e-01
-1.835364574733685750e+00,1.827026371638098556e-01
4.743324343986365932e-02,4.970209499075348147e-01
1.715804310784789344e+00,2.983783008384748303e-01
-9.742951433581645837e-01,2.595193650324109091e-01
1.905408643180194872e+00,2.803846828514948153e-01
-1.519865716267694289e-01,4.658424096940353420e-01
1.553638404021288721e+00,6.817366471304713293e-01
4.322887110510542641e-02,-2.723986153502250818e-01
4.659284770420328847e-01,-3.774217503717586242e-01
8.351935944785511268e-01,2.777062135000715193e-01
1.650304900976323541e+00,6.822303961994755639e-01
1.667575569257248702e+00,7.446930999389769767e-02
7.066701492581266564e-01,2.909150771377538858e-01
7.919667071299207883e-01,5.126678935628818934e-01
1.094687702235822346e+00,1.049692596436519576e+00
1.038543555466321155e+00,1.981195939410528017e-01
5.441065330010070866e-01,1.849072530146435023e-01
-6.970204227252976281e-01,1.473978969965133168e-01
1.789480274727876630e+00,7.856338654116605813e-01
-3.430116662276154749e-01,8.915260745706893308e-02
-6.306630217205553279e-01,-5.039481670710201922e-01
-4.561697674300306815e-01,-2.525723236014013606e-01
-3.962249937786648246e-01,4.151218606332349181e-01
1.545753098948503101e+00,-9.893975693733823018e-01
6.262050005349624193e-01,7.426075260265329048e-01
-5.243919150271421081e-01,-5.252578212789157375e-01
1.116474811417319302e+00,6.461494799150024892e-01
1.442304023868033802e+00,1.675302436512312310e-01
1.645765705620809705e-01,9.510925574151578576e-01
-3.802597407273431429e-01,-7.339268795848935545e-01
-1.015383812156476218e-01,-1.167746182388198495e-01
-1.237691678896288838e+00,-9.876591556593259380e-01
-1.156175712635167940e-01,5.372455123400881050e-01
-1.518309723626375174e+00,-1.285300819895029978e-01
1.172525259059153946e+00,-7.928117971739903069e-01
1.899106150969825713e+00,8.734013543914646016e-01
-2.659672196037297098e-01,4.411022521927028262e-01
-2.407482388961650344e-01,-6.341529079063976670e-01
1.296039095356241067e+00,-4.860822098653043710e-01
-1.416811229808011330e+00,-6.998878418589504768e-01
1.666587030270397563e+00,4.989275453136704508e-01
-1.282703487024234423e+00,-8.131290921567976282e-01
1.079715707102104183e+00,1.114167975730566834e-01
-1.149575085358846671e+00,6.262866386671487318e-01
-3.450178777993588852e-01,-2.573987931474152058e-01
-1.561971067063672169e+00,-4.733849081464355235e-01
1.202083438095327139e+00,-3.805157326367344384e-01
-1.440622963704644821e+00,-7.483390785229161457e-01
1.861734646357823930e+00,6.568904021399151194e-01
1.079007808935794621e+00,-4.711722336090548580e-02
5.468258803045604743e-01,4.728931683473096559e-01
-1.212341038887486899e+00,-5.539068316163447969e-01
-7.381183571030991430e-02,5.170236329189360491e-01
6.906314266894488796e-01,3.429754902746136036e-01
1.626155703357523574e+00,9.407952244542618914e-01
-1.308104544340732200e+00,-7.988533866409437412e-01
-7.790561008897687323e-01,-1.742355600580116071e-01
-9.320926605135460008e-02,-9.605930651096770134e-01
7.125455244069991423e-01,2.362313157622737969e-01
-8.011400553630076971e-01,-6.266588697790402840e-01
1.340757415282355147e+00,2.733148955894168508e-01
-1.723869269150011707e+00,4.841032854541544861e-01
1.888804898629888207e+00,3.865228587315405751e-01
7.554170226924874498e-01,-2.672192063048530741e-01
-1.744554700469564956e-01,3.402206386813229066e-01
-1.520781725327864375e+00,-5.528762015587573853e-01
-5.699501145071868002e-01,-1.831232013501808975e-01
9.857927479479733357e-01,4.652441887530079367e-01
-1.563974275168137584e+00,-7.254378038515371108e-01
4.520707813312152545e-01,-8.479816243230248185e-02
-4.289823479072252255e-01,-8.309162377347190098e-01
1.902435549555554495e-01,6.491783692026480423e-01
1.613764952913347983e-01,1.562781126835582901e-03
6.135799528886463072e-01,5.432988341866554771e-01
6.748857908727643462e-01,3.877937568764622256e-01
-1.850969642035500407e+00,-2.916016980341073483e-01
1.870462193291797526e-01,-9.416568106650904380e-01
1.065824653210529771e+00,-5.664052271715012132e-01
7.531717648710340995e-01,7.451148931055546765e-01
1.390688418612975319e-01,1.967093827696467512e-01
-4.764639890066657557e-02,-4.170164535469180755e-01
1.977966699542355933e+00,-6.596391973311985790e-01
1.155114171729668016e+00,-4.208075696378321129e-01
-1.852915840260705327e+00,-6.238287216068718610e-01
-1.524260257843853772e+00,-2.804351908573169960e-01
8.088252458199578498e-01,-9.162711330497239626e-01
-2.487336161831823489e-01,5.331936019088187040e-01
-1.981086150665651857e+00,-4.144155159789089105e-01
-1.007151740869544287e+00,-5.147500404039180300e-01
-3.669300595242459551e-01,2.823629771809126887e-01
6.895849172540078342e-01,3.803986807183826757e-01
1.132695709730188849e+00,-4.155791863303460731e-01
5.566364804177403869e-02,7.519929754899739027e-01
-1.068567145652772332e-01,1.690193709135396904e-01
5.561545207798812562e-01,-2.543543269587129618e-01
8.972664038591968705e-01,5.344597682384482074e-01
7.143043364653838267e-01,5.042713411915226152e-01
1.980869449503597224e-01,5.832889645368235509e-01
3.794181830612628481e-01,6.917509310289697844e-01
-5.307939312798755083e-01,-4.567117538954700295e-01
9.705103201635165711e-01,8.478889530453550538e-01
1.130879611484085334e+00,-2.292851486454450805e-01
-1.106502385308511194e+00,2.136330959404256213e-02
3.524840829697910571e-01,2.117978102366794846e-01
-2.376398887160977580e-01,-9.408608160613171623e-02
1.233229931128994039e-01,3.789643077803599991e-01
-1.496449664957883119e+00,-6.615388586923008907e-01
-1.828102928888020173e-01,-1.177545613882619857e-01
1.382372085925518412e+00,5.162580824390024248e-02
-1.335761838323341166e+00,-9.375860346011788415e-02
1.414283099774071406e+00,4.876609737214834817e-01
1.231628025442462970e+00,1.848645009144987417e-01
-1.357656334252177910e+00,-6.865240054611564391e-01
-1.158449560667715428e+00,5.065664466831254487e-02
1.976628258133591665e+00,3.018943127587070396e-01
-4.579943597771065633e-01,-6.064643095506994097e-01
-3.827665417274368487e-01,-6.004758035664082838e-01
3.910055640573215641e-01,-9.859523921929371770e-01
-8.458085798835890401e-01,-4.507400300270271165e-01
5.757537337364779795e-01,-5.810034868478212156e-01
-1.406306821136577234e+00,-5.006274978963497213e-02
1.692815812682727294e+00,5.710914865100906734e-01
-1.140375240248554967e+00,-7.578252757096587411e-03
1.450416614316701658e+00,-7.074464731649754423e-01
5.046682688146586493e-01,1.265492803405919020e-01
-1.687074930795758654e+00,-3.717379357971122289e-01
-6.566322438067535572e-01,2.125052407445695568e-01
-4.740500363974966547e-01,1.171309498052475195e-02
-5.101941746615188400e-01,3.978209385729596370e-01
-3.006093299567740296e-01,-3.322969551722009252e-01
-1.075611288118594189e+00,-4.925869517585835800e-01
8.017485501004628645e-02,-4.171408415995226937e-01
-1.139359518527146342e+00,3.681974227523566179e-01
-1.078802742186309338e+00,5.729168904690296049e-01
-6.930178930368486867e-01,3.046945466842393424e-03
1.935101381508868013e+00,5.949777241111003923e-01
-7.994930890585481009e-01,-1.355314021460012897e-01
-1.242107096351630524e+00,-6.020695633681205639e-01
-1.204238231000180015e+00,6.668361559977323827e-01
6.487845027353755789e-01,3.199469351383125160e-01
2.955036229854428598e-01,-3.230625092500682971e-01
1.226033154666254621e+00,-4.664128849745716732e-01
1.526881937176800097e+00,7.339458589667617883e-01
-1.571139477844620824e+00,-7.887891870727115062e-01
7.005494105983611774e-03,-6.062300913852530782e-02
5.195855884315552231e-01,5.556834488849283771e-01
1.850963300407883594e+00,3.449836890444261117e-01
1.754867055432379086e+00,-1.334015566527394780e-01
1.854810492422866108e+00,1.349030738788182526e-01
2.156978762337971034e-01,3.829684393785051100e-01
-1.752190543052966731e+00,-4.671840410017269463e-01
-1.748346770468949263e+00,-9.183478844182929590e-01
-5.932945871883141820e-01,-2.714668801149038302e-01
-4.849446646547921347e-01,4.285455796132708328e-01
-1.829711199773011998e+00,4.512199413771149636e-01
-5.059702796551297510e-01,-4.798452661585022039e-01
-1.215488577414032267e+00,4.636566247456571088e-01
9.037907042161470450e-01,-5.483465305022492409e-01
-1.125613067064969552e+00,-1.895063284711646090e-01
3.242100278198547514e-01,8.141129638732108598e-02
-2.852896474600186139e-01,-1.131888226875117087e-01
4.380820954969775194e-01,4.986704538000424902e-01
-8.059033013616887509e-01,-7.126086831458781912e-02
-9.754733808324895783e-01,-1.467458785632674845e-01
-1.394579455902014153e+00,-1.835369277017259437e-01
5.443371487926196295e-02,-5.326727531421332484e-01
1.325826086122985359e+00,-3.593806240341415048e-01
-7.243098511121965899e-01,-2.370326768960828445e-01
1.542673877439372454e+00,2.513165039212436058e-01
2.181748349415970623e-01,-3.398556577953906199e-01
-6.040296947666186078e-01,2.438115083496493196e-01
-1.787506280258215341e+00,-7.482769574425249814e-01
9.354942247214217410e-01,1.891736239329048219e-01
-6.013883635916861259e-01,-6.856822630014330899e-01
3.041652815961612966e-01,1.902733907309776262e-01
1.087338755090514031e+00,-5.333384136983361223e-01
1.479729974453712682e+00,1.746158260047419863e-01
1.861865476063762959e+00,4.818399897859204639e-03
-9.997299966444410657e-01,-7.093535743585828168e-01
-5.201228771254666761e-01,-3.348833415267015168e-01
-2.610860788594786541e-01,8.377799064177600397e-02
-5.001282369180501952e-01,3.762461086539479749e-01
5.028802733234831734e-01,4.919537922893179593e-01
1.063521375085505483e-01,3.064011931009702483e-01
-1.753824260963795290e+00,-9.483500250415300981e-01
3.212763712091151191e-01,4.199228825950274135e-01
-7.101358602475382753e-02,3.033142163336706165e-01
-4.991380277966599444e-01,-6.931331001154439342e-01
-4.137463359965858345e-01,9.235215696484065651e-02
9.971952436102875517e-01,-5.343258545100204593e-04
1.407962242164529254e+00,2.440445254214944348e-01
-1.058286731711194140e+00,-1.443724315027261063e-01
-8.584409597833326799e-01,-2.519166585578346829e-01
-5.765903203036431002e-01,-4.791446826103818446e-01
-1.503914826152782158e+00,-6.893151597636861805e-01
-3.564499599835713184e-01,-2.579160346747175758e-01
1.044271439926541145e+00,-1.914117332580083097e-01
1.225064767072894689e+00,-1.818180799203916176e-01
-1.993178871507408356e+00,-2.887859415548242326e-01
1.965411557721105318e+00,2.990024692151781460e-01
-1.141983864634178669e+00,-5.899677616354734866e-01
-4.385459650524081709e-02,1.756650632441240645e-01
-4.523072991997141301e-01,2.918867230853496864e-01
-1.425947294443510760e+00,-3.507834831355591820e-01
-1.589095670836131013e+00,5.548494092778817333e-01
-2.092464072977779921e-01,3.894946842360143546e-01
-1.419705557839963550e+00,-3.564738021779403354e-01
-2.171970621221754882e-01,1.920129587337027210e-01
8.631338739736298393e-01,-3.202970099050540531e-01
5.639236022687903471e-01,-3.925914166428467328e-02
-9.393828568539492885e-01,1.805891722472646455e-01
1.952093194607298798e+00,4.399300256447862267e-01
4.444394002480756001e-01,3.345658586774058474e-01
1.270604993165475705e+00,-5.689362509932536227e-01
-4.635434088962693266e-01,-1.555577634935868259e-01
-1.504500568874395316e+00,-2.500390541867679173e-01
-1.571301166763782398e+00,1.909860598380292152e-01
-1.533084524266110193e+00,-4.789304286784194092e-02
1.472502909305455354e+00,6.107980270724837346e-02
1.093580669624022672e+00,-3.894412892132878001e-01
-1.350774126760707183e+00,-5.019392906491956241e-01
-1.425673344860061142e+00,-4.068404012631952060e-01
1.734124883665086436e+00,6.568302516567987581e-01
-6.588890287244009158e-01,-3.002892232028880892e-02
-1.297808220773656984e+00,-3.529459937460059926e-01
-2.748570619404140380e-01,-5.973081273097174959e-03
1.389251639914797831e+00,-4.051070103300001279e-01
-1.203843048928106896e+00,-6.233822095316625678e-01
3.718794045175508600e-01,2.781413719488122771e-01
-1.905707910831073271e+00,-7.318502480877080441e-01
1.583162544848013553e-01,2.340581727824966318e-01
-1.972927972394165508e+00,-4.524970498054772250e-01
-6.598228524602607337e-01,-3.413573360735132622e-01
-8.833876801972668780e-01,7.883192104596256078e-01
-9.860968212161180801e-01,-1.851565217207631064e-01
-1.468657384117902254e+00,-5.398372186873848788e-01
-3.808364037518270351e-01,-7.593293900745416991e-01
1.678780528448654330e+00,4.555920496426331123e-01
1.959524040450793425e+00,4.284764435711597708e-01
-4.584732065789296485e-01,-8.403047089593129737e-02
5.121622235885818775e-01,5.908002169243478097e-01
-1.181725899131194080e+00,-8.667651880253641750e-01
2.935495209632987823e-02,7.205433564876305708e-01
1.948723452670173106e+00,3.917313351852836911e-01
1.417311181023160671e+00,-2.142022516724972070e-01
1.595191903867827499e-01,2.144799464498434172e-01
7.823166084599737502e-01,4.104367140297033867e-01
5.803731385225012751e-01,3.853259816192506904e-01
2.066878655535742126e-01,-3.570662392144291486e-02
7.196542133909744621e-01,1.640642876118744986e-01
-1.540492148262066596e+00,5.534317862395687904e-02
-6.853110929030026277e-01,7.032394846203706695e-01
-7.241722974006714608e-01,-5.733211818818295669e-01
1.218745215726328546e+00,5.692465336530078135e-01
5.145307425641032495e-02,-2.932988104622207270e-01
9.838559353125897466e-01,-5.877233984755356744e-01
5.513984357762065081e-01,5.802736119916689361e-01
-1.114668470328160854e+00,-6.906403283232984691e-01
1.200479270683081356e+00,-3.403274569473586642e-01
8.620040032800617702e-01,6.570718841811862276e-02
1.112562109976809932e+00,7.268267463187690902e-01
-7.128998738355587506e-01,2.203966688185146072e-01
-1.830350927328302735e+00,-9.508670274297867930e-01
-1.675493932798262087e+00,-1.014299320220023670e+00
1.878837166686960991e+00,-6.481650623570370806e-01
-5.126845579030225863e-02,-1.998510897866606073e-01
2.957364902418380126e-02,-1.951159692628913200e-01
-1.243568712840097401e+00,-4.949013947851146344e-01
2.985375436276944683e-01,1.805453037626447155e-01
1.695820415770650236e+00,4.497199023400003104e-01
8.314830138575528551e-01,6.958402148166834000e-02
-1.722202033393354981e+00,1.214895385863254684e-01
8.548965845142100228e-01,6.564689369793637042e-01
-1.090849673435017042e+00,2.972417389475504601e-01
1.100621104003105977e+00,2.082005493312039657e-01
3.305236709313961185e-01,2.282600243800419482e-01
1.997533137929465852e+00,1.973643457564244197e-01
-3.708740929912663908e-01,2.354867068313052647e-01
-1.470283506524850736e+00,-9.608918870319584915e-01
1.101865432160517688e+00,7.253481212998970085e-01
-1.544329620442885798e-01,4.027555895078864245e-01
-4.065459170438185943e-01,-4.079551751133055904e-01
1.157401429535891424e-01,-3.412993392946606641e-01
-8.044053401179644958e-01,-2.637845563446269415e-01
1.503154730468061473e-01,-7.843536937940487341e-02
-1.601549640992083745e-01,3.042019481470503717e-02
1.326598815597304970e+00,-1.183407279611798646e-01
-1.893320803835448984e+00,-1.132979508367847887e-01
1.490334067481690283e+00,5.019921916462222189e-01
-7.307704601301416858e-01,-1.883124277508039512e-01
9.152011768790062618e-01,8.409667400964845330e-01
2.993196385661884840e-01,-3.816534257900886518e-01
3.419988191368701358e-01,3.513544100195238329e-01
1.594081961538294845e+00,5.284175873253830202e-01
2.451357173546000467e-01,-4.981362485070696122e-01
1.191582274636589389e+00,1.568492400366064965e-01
7.999091401044218230e-01,7.995524263071522864e-01
-1.297192729686531099e+00,-5.661597006707297375e-01
-1.177995534369816077e+00,-4.347253338666183797e-01
-1.146925077770729828e+00,-9.888155966215836923e-01
-1.699914498008697983e+00,-4.951034384869229532e-02
-1.339560843735646767e+00,-5.378190877487116772e-01
-5.502575147407817724e-03,2.997559156628424315e-01
-9.424903544191196580e-01,-7.109249592217830038e-01
-1.930161749419591732e+00,-3.802600023467858081e-01
-1.873266876782129664e+00,-6.905716705595601468e-01
-1.967018158238257097e+00,-3.845181575318949996e-01
1.764955297095997189e+00,5.369667807260498638e-01
-1.511576748872426101e+00,-9.241081063069955803e-02
1.812549704440541198e+00,6.543517097117509396e-01
1.214103782627595329e+00,4.559960432877733782e-01
-1.827860420148692988e+00,-3.944129614311636667e-01
1.661414934774401608e+00,4.817361003762731797e-01
1.784951899126506980e+00,6.488963354285948171e-01
1.363573064043323679e+00,8.257404808384980477e-01
-1.743554454563781775e+00,2.023373490284616216e-01
-1.997615741696864955e+00,-1.010900831651246001e+00
1.277981526637012699e+00,2.902116099347119560e-01
-9.902950089753632668e-01,-1.285738934900436392e-01
-1.666015617920819647e+00,-3.751189865831611181e-01
1.800854681312792138e+00,3.674569650952602129e-01
1.983549690643513941e+00,7.757008852995942449e-01
3.021138065816058038e-01,2.701421569741364603e-01
1.784437877055510935e+00,5.380392403988543126e-01
1.817131410752851561e+00,4.863925832854140152e-01
-1.142664620555852828e+00,-3.681292837808203267e-01
-9.879245620601557754e-01,-7.255430415626581420e-01
-1.914093679111446900e+00,-7.828385576783076782e-01
-3.537518621354083237e-01,-3.737595037211335347e-01
-1.063582073349364610e+00,-7.184041699404219994e-01
1.410913299236200569e+00,-8.287720851298460145e-01
5.066031204082634964e-01,-1.483686930544024785e-01
-1.675378497118551469e+00,-4.844832020980662790e-01
1.632366928953559615e+00,2.736587374944757234e-01
1.860654520179215954e+00,7.711693172471627555e-01
1.057126589802455996e+00,7.247553640762284255e-01
1.252687854165408510e+00,1.738974602188661511e-01
-1.590640891190584494e+00,-7.089373636931459721e-01
8.368302508156806319e-01,6.771008481044913374e-01
-1.302264529511080848e+00,-6.455414872249307656e-01
-1.467764505809006081e+00,-2.699966167768965142e-01
1.763511274074201385e+00,9.255986002726195316e-01
-4.971649228864927217e-01,-2.524886062455932167e-01
-3.000522288311642249e-01,3.586151360314704384e-01
-1.909627593513258947e+00,-1.276434597549238603e-01
-1.234941393364951345e+00,7.496728589417469557e-01
5.975712745248307201e-01,-8.692994571304084594e-01
3.678749395232765451e-01,4.023967652619093727e-01
-1.940580933052197032e+00,-3.189704375041150231e-01
1.779878375476148467e+00,4.257523729807199953e-02
-8.618128517395038379e-01,-6.381494539964968071e-01
-1.802098614376294261e+00,-6.333345267170155113e-01
8.968053218165659146e-01,1.676090740761069786e-01
-1.684830930785501835e+00,-5.765229708646926188e-01
-5.298607338748548834e-01,-1.576874911138330115e-01
1.923569443640874788e+00,6.133269889784551676e-01
1.162999971352758788e+00,-5.130877739458061804e-01
5.585542672783549989e-03,-3.763852393002087293e-03
-1.978663320129042003e+00,-4.580901691423598932e-01
1.388213878006789859e+00,4.357997301331347217e-01
-6.497673512707082821e-01,-2.811382030031613355e-01
5.280335583441515546e-01,2.067840034409100247e-01
1.743332395372426902e+00,3.117667400014434431e-01
-1.799673953271907934e+00,9.776028767728467406e-02
1.312461084763635544e+00,5.024957952900499514e-01
2.022148115288380232e-01,-5.717646636758677570e-02
-9.811573157831423586e-01,-5.350769627724294430e-02
1.998167471741956192e+00,4.265875565531085933e-01
-1.085313796453558854e+00,-2.430154923465979167e-01
8.473414756556878480e-01,1.702752969720877918e-01
-4.415950966765880281e-01,-5.012626778981891240e-01
-3.376069133184671500e-01,4.911636973328960543e-01
8.350557319913489707e-01,-4.310007624996687881e-01
-1.695245305862662644e+00,3.190966965245689568e-01
1.845177257798027437e+00,1.446296058145232766e-01
1.485687892174667457e+00,8.087995292549002846e-01
1.818039602201022120e+00,6.098643502147822471e-01
-4.460174244762460383e-01,3.022582279936793515e-01
-1.956148485412534832e+00,-2.356593912171535132e-01
-8.242808014262843486e-01,-1.047766205434810943e-01
4.709706226365701909e-01,-1.765381649304978429e-01
-1.394902019369894219e+00,-4.270251897185362022e-02
4.304133045817062353e-01,6.693030762922412835e-01
-4.569591913832504737e-01,-8.900199119999939734e-01
7.727138142906175844e-01,-6.150427201687151957e-01
1.781624894857066987e+00,1.256226798809048528e+00
6.729612704231344722e-01,8.250173427145215399e-01
-7.740130598548917717e-01,-4.166027427793370652e-01
-1.507348815056518632e+00,-9.320773878351930053e-01
-1.512102070739283821e+00,-6.845603096427441692e-01
1.080427242434773394e+00,9.045521631471338253e-01
-1.826077079201287479e+00,-7.219940539761183773e-01
-9.277354690877395171e-01,-6.096327310352034345e-01
-1.025361980484786439e+00,-5.368582725272441625e-02
5.327240786639775294e-01,-2.780728049739329411e-01
-1.884371077664926730e+00,-8.867572999678381418e-01
1.710491348903592890e+00,6.155995475125215499e-01
1.008843498022919949e+00,6.209218427601530532e-01
-9.931186715930078179e-01,1.781488508473382248e-01
7.822748806673072153e-01,-4.332641348971880690e-01
8.224061954131496321e-01,-2.616916779992717323e-01
1.670243241836101955e+00,-2.515984850280904017e-01
6.093613901606520500e-01,-4.027665545155950655e-02
-8.627599479139211880e-01,1.759372464858619256e-01
-1.374505415065188529e+00,-6.350417059932832453e-01
1.322636426631042639e+00,5.595628696644115996e-01
-1.399124861485637084e+00,5.711158707962437076e-01
-1.155933351133973552e+00,-7.131613077043377213e-01
8.315456629644568665e-01,8.625760756109668304e-01
7.238206603338639411e-01,4.707981770141426159e-01
9.379247410084654568e-01,-4.276191087793534962e-02
1.699700263428793878e+00,8.230658598479215771e-01
-9.633278026263067950e-01,-7.292799936681573225e-01
1.428894775463053879e+00,4.248402131378941071e-01
-4.445436010186103459e-01,-7.866346644566204471e-01
1.415701648179204852e+00,-6.195593843317410698e-01
2.544795680491422907e-01,-6.001960380714239651e-01
3.940455536254754421e-01,4.017836033792254735e-01
-1.133389500318898957e+00,1.772524802167541602e-01
-1.835028320002599411e+00,-4.474294744503485299e-01
-1.281218639392333714e+00,-4.086121034153854525e-01
-8.818045774415139704e-01,-2.079509821895720312e-01
-1.535680410660854367e+00,2.036100107518495905e-02
3.456780404488966063e-01,4.133250100686743922e-01
-9.208878503327815324e-01,-5.212054186772282494e-01
-8.169277217188648521e-01,4.643221327255552255e-01
7.575221487252106201e-01,-2.755935380576853833e-01
-8.337033069824597575e-01,5.739496367464598237e-01
-1.648236935206749632e+00,-1.690821317330836737e-01
-1.584487270746917531e+00,-6.885084188597875299e-01
2.998344590786112818e-01,1.517199223978725198e-01
2.748929306696741293e-01,-1.525302231615850435e-01
-1.435649575323263427e-01,1.878230837695399336e-01
-8.342584342318550839e-01,-4.845937978488386033e-01
1.698323760896028212e+00,2.400090629157211330e-01
9.509604050531521580e-01,-5.839224255585688805e-01
1.375964459046775001e+00,8.560715011047420608e-02
-1.214779256585324596e+00,2.415387006228333910e-01
-1.210441030209416180e+00,-1.377517588977513752e-01
2.082793430108398347e-01,-4.286597929781194027e-01
7.661619427830537177e-01,8.045562635217533565e-01
1.668278144629213422e+00,-2.970988041142280656e-01
-1.526163200126279484e+00,-4.124007849063443532e-01
-1.426126798771703452e+00,-5.044508977196971999e-01
1.831664526369928492e+00,2.117360386530122707e-01
-1.190828007817958500e+00,-5.070755990878446084e-01
-9.833751309991067835e-01,-8.932139898581012982e-01
-1.492139108588069085e+00,7.070742157855577914e-02
1.152107747524482750e+00,4.613134455660877764e-01
5.230194333879718549e-01,2.022282275795017903e-01
-1.221861431425907529e+00,-1.060032784557633223e-01
-3.654517590245798253e-01,-1.992876539426924609e-01
7.016731622334981822e-02,-2.844358781606500242e-01
-1.206762248813304961e+00,-7.733848497496879082e-01
9.580696005760471756e-01,6.562031341397805972e-01
-4.653611915753912420e-01,-9.457357373794210709e-01
-1.599178626651420743e-02,1.968590035777149638e-01
-8.480872437734587876e-01,-6.222906626230692018e-01
9.195829588624260253e-01,-3.003347626254174729e-01
-1.084153039454013090e+00,-4.561546146570164550e-01
5.785877388402500543e-01,4.706227096667551235e-01
1.772885578632685366e+00,-1.999910542011231751e-01
-1.429435365698649374e+00,-6.784695612026140354e-01
-1.746021841696175692e+00,6.130427541500733657e-01
1.099697091798118365e+00,-7.390093233879874157e-02
-9.211502103706235012e-01,9.659529528423389799e-02
-7.577235152421057940e-01,3.562707507351693947e-01
-1.137847330888777986e+00,-4.910727046340527813e-01
4.234126773076472006e-01,3.569974653246317797e-01
-8.974470363581916743e-01,3.535960505316099178e-01
-3.289659137506935060e-01,-4.518173836380407482e-01
-9.049090733874076697e-01,-3.910533227734294126e-01
-8.810711330845544254e-01,-4.085019008104259775e-01
4.848451446667541020e-01,-4.191524382864357245e-01
4.289558176581387272e-02,-5.670362040829317607e-01
-9.055941255795687539e-01,-5.120885580508046653e-01
-4.192372288600441088e-01,2.946296432149425049e-01
7.679035621339371787e-01,-9.661442248292005652e-02
-1.510536453737801654e+00,-5.858104481975719979e-01
-1.090578756701916951e+00,5.125202860245376968e-01
8.430164898521681494e-01,-9.753900736693871254e-02
8.481839390567373904e-01,1.317905096723019365e-01
-1.350569901470128453e+00,-4.610016960449418999e-01
-8.731654091744900370e-02,9.337572683624245640e-02
9.943292838615538365e-01,3.463869176223549617e-01
-2.832195484635398053e-01,1.805461872252473454e-01
1.145708741649404949e-01,-2.356315297580349188e-01
2.265175639631866744e-02,1.285894745497827563e-01
8.792356755371599775e-05,-4.867579412332723177e-02
-4.830282181411149622e-01,-6.134333526773191325e-01
-1.808627843223862719e+00,-6.535519005017182970e-01
1.405024490424379824e+00,7.797670909993748012e-01
-1.014714988383881966e+00,-1.440519933031731425e-01
-2.663924662893464301e-01,-4.690249500696686002e-02
1.276732319345253774e+00,2.602995846996567497e-01
-8.220366275720527582e-01,1.578636757827177051e-01
3.039119975320905276e-01,-4.622497102350523468e-01
1.050916267153789274e+00,9.476705674100576182e-01
1.571089294943450732e+00,7.183046073825712918e-01
1.709547833198011624e+00,5.032645362646219755e-01
2.707925752104967110e-01,-2.175754560378384550e-01
-7.126894783200508066e-01,-2.053839551380148010e-01
1.617427171117558515e+00,-1.151702287048027018e-01
-4.868585775209002264e-01,1.167189971409434923e+00
8.614361184469108146e-01,3.416415030598359825e-01
4.566354779820072096e-01,1.180049036279046115e-01
-1.905958065104520482e+00,-9.596310340179671217e-01
-9.813532502497568366e-01,2.450727414901565093e-01
-2.023664511255311993e-01,4.488787567798193101e-01
1.016663039544317026e+00,6.937584315931309975e-01
3.662911256653758052e-01,-5.590336383804354048e-01
-1.124829110371171836e+00,3.123653909759042113e-01
-2.894744784462206511e-01,3.426140223559583364e-01
9.918057358863485717e-02,-1.390127603342988794e-01
1.501851320016059699e+00,-5.686427888636553796e-01
6.670002129197665219e-01,6.451009065531254638e-01
-4.527605831423313631e-01,-3.497871905285916405e-01
1.440993592602810125e+00,7.922183387408687771e-02
-2.835419014114481939e-01,5.453643873841423906e-02
-4.559600370009957437e-01,2.436365464644861256e-01
1.177296116079439070e+00,1.513834413983496385e-01
3.784896728312894254e-01,-1.631058673581990970e-01
-7.930189256213431293e-01,-2.185201076485085991e-01
-1.945880718100893692e+00,1.384550602543904996e-01
-1.085490548318621684e-01,-1.421107680771654946e-02
1.975628648312639069e+00,-8.064150650644630325e-02
-1.050574964779413811e-01,1.652302347143222716e-01
-9.772846123473915014e-01,9.576106771666831330e-01
-2.411236946059633901e-01,6.159348563237041496e-01
-1.866001777836829412e+00,-1.610723707933813253e-01
-2.553194829477445360e-01,-1.298481230252740426e-02
1.283673715186967712e+00,5.920216618840306033e-01
1.129764063137065566e+00,4.486519042709307126e-01
-3.563100708674733497e-01,5.764462471787025200e-01
1.735011156515615660e+00,1.831186160234512528e-01
-1.525868614221228547e-01,3.657702751968942012e-01
-7.654872371817673660e-01,1.761060682975090774e-02
3.594439816210992511e-01,3.185289497256908464e-01
-1.706255619799109002e+00,2.858271156049806416e-01
1.460167209880419037e+00,2.601897478699143895e-01
-1.640820933410927385e+00,-3.015843384910738001e-01
1.732559283769360636e+00,6.788525370174867124e-01
2.719486096752170567e-01,-5.591653125454117967e-01
-1.039427181051193472e+00,-9.276328139701667252e-03
1.734732630325875657e+00,-6.126661218620136351e-01
1.958961138789465650e-01,-5.155806131257668623e-01
-1.759379677558362332e+00,-9.774142813057327128e-01
2.941131533357284056e-01,1.423689531612711834e-01
-1.951526909731644110e+00,-5.051941454101951390e-01
1.162043719394955765e+00,-6.885984974446758555e-02
1.396117494153546357e+00,5.095177002998216298e-02
-1.496184746850341973e-01,5.968359170789419577e-02
5.882748013175609358e-02,-8.430248238163173813e-01
8.397565130129689415e-01,9.215813015434064503e-01
-1.444477154659354667e+00,5.318123504676972035e-02
-3.812791733542173489e-01,-9.872917032753185662e-01
9.751845082059351633e-01,-1.794980677764286547e-01
9.325982138253539055e-01,6.513296852752203936e-01
1.160542600554888004e-01,2.632608643711249752e-02
9.538030101546381978e-01,5.606038995922433266e-01
1.277393600284089992e+00,2.934162431175305064e-02
-1.613164699040971595e+00,-3.788808153370387677e-01
-1.952847230256083311e+00,-4.322793080922109898e-01
3.544087703075295970e-01,4.390316706326911067e-01
1.815960455533799589e+00,1.308522156655824276e+00
1.354505562964360976e-01,-9.560306352872399716e-01
4.830087569650189927e-01,-2.051284945675418692e-01
-1.607838466103269415e+00,-5.213921861215113918e-01
-1.547969069913352591e+00,-3.730549305194454934e-01
4.091879338254074128e-01,2.600871875580549331e-01
5.905214102794094089e-01,7.722660818657189896e-03
1.549918646720673809e+00,7.306995060286854970e-01
-3.665142466303654700e-01,4.021963872465215140e-01
4.555537849373170189e-02,-6.765291211131747584e-01
2.807328883656809992e-01,-4.992894438252778455e-01
-1.254295729109495827e+00,-2.004679666811503558e-01
1.571335773005263281e+00,-6.870905445361784603e-01
-1.363190346587099366e+00,-6.322437052017213510e-01
-1.984289831673600180e+00,-9.583762445464255597e-02
3.854573437395609758e-01,1.022491362303756368e+00
1.323770934472124239e+00,-7.885929035131877818e-01
2.898800878892200394e-01,-1.274462767417735565e-01
-3.302905504006576898e-01,-2.459829678815270149e-02
1.108498557814953323e+00,-6.108848736469224550e-02
-1.127060415863604170e+00,-6.232338530722654202e-01
-1.073995341288947802e+00,-2.903946678785641056e-01
-1.468827604554148181e+00,-4.275191067409033208e-01
9.685566655907349443e-01,8.309084339618638682e-02
-1.147469824922537018e+00,-6.896521424709490811e-01
-4.913632360483370931e-01,-3.555513269023299339e-01
2.545386357909160679e-01,6.605186923326216153e-01
-4.557148783258457847e-01,4.012089697387675180e-01
1.185019153390383995e+00,-1.663092392269575615e-01
1.261443966896935720e-01,-1.765700435574170390e-01
1.315667662244317082e+00,4.681597560027708216e-01
-1.195453737394493565e+00,-1.353382513093441819e-01
1.991213155241722266e+00,7.055190192275675454e-01
-3.081355289609835069e-01,4.252851569999714365e-01
-1.833961546669816922e+00,9.098662418874998714e-01
-1.191654869300954545e+00,-5.287576030326424092e-01
2.244228809860806528e-01,3.285069485609931061e-01
3.761496083732120965e-01,5.687261470856447287e-02
3.541353209522979384e-02,-2.274143287314753792e-01
-3.888642795363606020e-01,8.490351600646874886e-01
1.516300722057116079e+00,7.872202189390894445e-01
1.686665462809835869e+00,-4.451090916844231971e-01
5.268403110673927081e-01,6.086238850948699763e-02
-1.642633768063667787e+00,-2.453959368796593266e-01
-3.597953116730727707e-01,-7.210777923968049175e-01
-1.101543994044383190e+00,-1.734955399512612406e-01
-1.327055999438202516e+00,6.537112240335467561e-01
-1.370829900825926373e+00,-7.764604315438100590e-02
8.439798305575152426e-02,-7.634101058937392548e-01
9.977352049587384641e-01,-1.094473979687784759e-01
-1.367931648868432326e+00,-2.006485261299198464e-01
1.564466641263486668e+00,1.627075321458318902e-01
-6.947952406903379341e-03,4.271832995821916446e-01
-3.920870481317613176e-01,-2.516537582881124835e-01
-9.066054263361040810e-01,5.905219673427779536e-01
-6.912389542967729561e-01,4.985477039744690142e-01
-1.136265450206159766e+00,4.102233549275379754e-01
-1.756304655237238777e+00,-2.826911305397853402e-01
-1.878663533414952624e-01,-9.353772386520354809e-01
-9.619383965870289543e-01,-9.159525653653372013e-02
-1.941537075688167580e+00,1.214451862042220665e-03
-2.503479333890483716e-01,-7.781234295978514126e-01
-8.296678649030209129e-01,-2.178735571301745333e-01
1.906635513385877001e+00,2.726504418163500088e-01
1.865506502375241293e+00,5.710887011658443146e-01
-1.534063980601754196e-01,8.808275960962466677e-02
-1.137480979394813296e+00,-5.513086872789396686e-03
7.861828840952123088e-01,9.958685798027483438e-02
-3.356613173319646926e-01,-5.505874017599927672e-01
-4.777960268842007530e-01,-2.330659518375047257e-02
-1.172176326487660791e+00,-3.601266802208402673e-01
-1.398411627974313731e+00,-7.566429262445540926e-01
-1.501399050775879651e+00,-4.582842081757965147e-01
1.891328776885181639e-02,1.351904368495437936e-02
-1.770992264460714782e+00,-5.892351127974331665e-02
1.859914443677461282e+00,-5.039628438579381031e-01
-7.202029577808364280e-01,-8.028939073748811439e-02
1.874391067082789242e+00,4.328316336104852668e-01
1.475332077938745989e+00,-4.881678621108276883e-01
-2.457982903085027537e-01,-3.441160022618849901e-03
1.425908969743285848e+00,8.933261548487161363e-01
1.582649634299289509e+00,8.528110570963748360e-01
6.378748434584693427e-01,6.233981784482165445e-01
1.649481281977365654e+00,-2.097345634418176785e-01
-1.660417436998211649e-01,5.987398678963695708e-01
-8.580202963214151879e-01,1.169121437864838464e-01
3.430896628431003847e-01,-3.318805779682926782e-01
-5.733107315353844768e-01,-6.520504267217135386e-01
1.020930122711793064e+00,-6.309901230462261479e-02
1.669551531800837818e+00,5.960995476751114186e-01
-4.963973827182499576e-02,-3.066019187451879402e-01
3.949175119550232260e-01,1.530057304121154593e-01
1.714564623186558556e-01,-2.912842540638936328e-01
-1.916246029771406789e-01,5.895744013100395753e-02
1.119522033748522549e+00,3.045854568757279668e-01
-1.457930328210810256e+00,-2.529655106319335101e-01
1.946261686086185438e+00,6.561622928585310044e-01
-6.379307337525039756e-01,4.076008683941930166e-01
1.862344059907374838e+00,6.393892692026792446e-01
6.261057564667638076e-01,3.541425011290423308e-01
-3.060411896582304614e-01,5.568543387153407354e-02
-3.464824652357023638e-01,3.325499167213581964e-01
1.189695471234228918e-01,-4.668476546481914458e-01
-1.215057570646687068e+00,-8.559507926258650423e-01
-5.733885265897518124e-01,-4.918364880111958937e-01
1.580680451337040271e+00,-5.147066142008679401e-01
-4.041507003916224861e-01,-4.263853605643497802e-01
1.578244260067420690e-01,-3.232947237207484115e-01
-1.526124187435832891e+00,-5.256362804179423032e-01
6.191630740081284223e-01,1.083622622958022030e-01
1.122110185470650556e+00,-5.247834550768337714e-01
1.228915643660529522e+00,6.269143453548247091e-01
1.440666336134084791e+00,4.859553696595306227e-01
-1.154647940899566017e+00,-6.485120040789648099e-01
-1.061969681327796344e+00,-7.417852822085603259e-01
1.400985095562948590e+00,-1.299503080993211490e-01
7.234448607962691291e-01,8.654538789937956667e-01
1.455893573537538010e+00,1.001148503815793289e-01
5.262726861520450328e-02,-2.825904578877544981e-01
-7.895146617193353755e-01,-7.659266344335560195e-01
3.779506475721436942e-01,-4.065058124448817090e-02
-7.990763404499912070e-02,6.680878406610346598e-01
-4.284629608964207748e-01,5.516834068473492891e-01
-1.735243428581451752e+00,-1.093036346097597256e-01
1.481233160214293409e+00,2.842400504217660329e-01
-5.433140119463022444e-01,3.710832611736437636e-01
1.585055672354314105e+00,1.037997378017611605e-01
-4.991204240593543062e-01,6.869815180240688157e-01
-9.738638243829802477e-01,-1.659272192632013643e-01
1.972054610713026346e+00,5.261468730112428549e-02
-1.419757625074397733e+00,7.794036206508168918e-02
1.237736322306956183e+00,2.896552619284498697e-01
6.110984494520588228e-02,-4.020759959438768294e-01
1.763432633720531495e+00,-1.376491293989277609e-01
6.328391958713539545e-01,2.933922653132465808e-01
-3.241745069666661649e-01,1.652288005957794903e-01
1.156828247297385204e+00,1.556631966564914205e-01
1.797128922122046557e+00,3.048582488157391412e-01
1.017926582767922028e+00,1.057109589298986574e+00
8.889638821054677287e-01,5.151954847974543616e-01
-4.394911669928762699e-01,-2.881192678475432700e-01
-1.285215568638980344e+00,-1.869387768670131011e-01
-1.395838934935843323e+00,2.139998052300498554e-02
5.888740654054203105e-01,9.980378689152857863e-02
-1.196081301890098647e+00,-2.000805336924083577e-01
1.589099118274330813e+00,-5.210619671060313651e-01
1.712959354568699855e+00,2.652756759774728690e-01
-1.890237789713292482e+00,-9.094535745622785994e-01
5.681355640508649607e-01,2.865973279744744584e-01
1.227935605227091553e+00,-2.181988118946514010e-01
-3.896414234953757827e-01,2.249924749213494390e-02
3.093161178416572454e-01,2.217467642154415663e-01
1.516550636648942962e+00,-6.409153872193982249e-01
1.246525392286074396e+00,1.154145775752987574e-01
1.633462246457519917e-01,4.161516832467289095e-01
2.416914938859169304e-01,3.582583657444645686e-01
1.210054510527047711e-02,8.282545716195828245e-01
-1.840634398601701527e-01,1.797081474831198622e-01
1.350964204991642603e-01,-4.953705275655012619e-02
-1.447244050800660098e+00,-5.614824392065334013e-01
-1.730202798642749951e+00,-7.298628157424233986e-01
-5.952137196720532764e-01,-2.793302009417565346e-01
-3.254388201340283615e-01,2.579095537986043629e-01
4.822999296590082530e-01,-8.060410833614446435e-01
-1.623428760643595758e+00,4.554023186423248881e-01
-1.618402146786901863e+00,4.696869178534929801e-01
1.749987200656996755e+00,-1.161584638223092658e-01
7.855305475537979198e-01,-7.984170183981953439e-02
6.271508634859110920e-01,2.703576468681881950e-01
-8.052708956588716660e-01,-4.797298244070239415e-01
-5.037400090433035160e-01,-4.585868769541662227e-01
-1.812062143477132015e+00,1.114083095960591296e-01
6.943779288703977315e-01,-5.100334069961443006e-02
1.963913871891951324e+00,2.101142971508063173e-01
-1.913680031245337698e+00,-4.296313118563341305e-02
-1.075579479218027767e+00,6.887901420513575790e-01
-1.916863198422324999e+00,-5.788255962206821925e-01
-1.760762090335315833e+00,6.095397327778171448e-01
1.294870906384200104e+00,-1.158507896515234836e-01
-9.614573382801610002e-01,-4.074182383824114240e-01
-1.087633867627268991e-01,-5.766776219354039501e-01
-1.505270089621590479e+00,-5.688793646747573041e-01
7.727071451619429432e-01,3.618313783038510367e-01
8.202716453322480561e-01,-7.424041603218018981e-01
6.674543197996487542e-01,3.245527501968832329e-01
2.221028302825156509e-01,-1.973087620802657094e-01
2.563816771695841545e-01,2.284678119836597576e-01
-1.017061554729229655e+00,4.215240142272738133e-01
6.895177220757955361e-01,4.669387751827505095e-01
-8.265397212511129688e-01,-5.200186243757276561e-01
5.483801217057324706e-01,6.016881160261834394e-01
6.732765480274109926e-01,1.701871037570693579e-01
-8.239094640540218784e-01,-3.131253302440473174e-01
1.711049857168911448e+00,6.179111777960378804e-01
-5.696909122845692508e-01,2.574318225446847741e-01
-1.890889346249525094e+00,4.865300436358510061e-01
1.971300603682393238e+00,7.135584597695252551e-01
7.548444799460569676e-01,5.057468819679190597e-01
-6.443652101330274995e-01,4.282342202053821545e-01
-6.607890266546063707e-01,-6.755644155273471396e-02
-1.260281147604838559e+00,-1.796674920445786028e-01
-1.975136312029173169e-01,4.400858839378783971e-01
2.010446109895220879e-01,-2.938459569764483303e-01
8.871365251586902367e-01,5.216388737848649537e-01
-1.031415495478451572e+00,-2.375391727799734953e-01
8.002351660892745855e-01,-1.452236423813855204e-01
7.931942186583462728e-02,-7.706931485238195378e-01
-1.361622033153138567e+00,-8.564733718459633938e-01
1.713376178139413675e+00,-2.098516238783412202e-01
-7.536242023690138403e-01,-3.231447514572581836e-01
6.739431303484981761e-01,5.879859660008606159e-01
4.825459785845342964e-02,-7.190891661303746574e-01
-1.220786066542500325e+00,-3.046651094439494778e-01
3.787674962493774444e-01,3.753133331445050458e-01
-5.436269422551416319e-01,1.366067809194319582e-01
8.155733859430220889e-01,-2.042206747023963542e-01
8.905615463776763718e-01,-1.006580130403278428e-01
1.232559203360137356e+00,5.310491636950357419e-01
-6.631807672479039795e-02,-7.725098061311133635e-02
1.633948400795408151e+00,5.751824326123933240e-01
1.786231271892549710e+00,2.694788791566091191e-02
1.072732707690552623e+00,4.873445497534260040e-01
1.765500087912387439e+00,2.243037684211585669e-01
8.216443401425848059e-01,-6.955202108422290364e-01
6.373702178920881423e-01,-1.971453109882405075e-01
5.080349731761346632e-01,-6.108834038902886121e-01
-4.386606819414704539e-01,-4.442853416709422465e-01
1.054788347525614789e-01,-1.589627800735613772e-01
-1.874406845623490359e+00,-5.948435658420082595e-01
1.255364366901459139e+00,-3.987085072737579505e-01
-1.789539984658577776e+00,-6.524079707436035713e-01
6.652776525832457821e-01,-1.060175882199515529e-01
1.188569108592014256e+00,2.379086619337455188e-01
-1.997396032078039951e+00,-1.176781736207393125e+00
-7.429900368094495278e-01,2.193007081562688976e-01
-3.163817278803189303e-01,-6.637626716281842532e-01
-6.686561795028023170e-01,-2.570015807748466941e-01
1.986852362729172317e+00,-6.251384911848456571e-02
-5.887878603403637889e-01,-5.805854836621950898e-01
-7.101295435533514500e-01,-1.498147921975673813e-01
-1.358621457320057235e+00,-8.467475397835402262e-01
1.920061755003427351e+00,5.815781494173002386e-01
1.275245310426424972e-01,-1.159974796855781087e-02
1.317776499044848837e+00,2.384089102928892423e-01
-1.260701780595918198e+00,-7.188878376682875659e-01
1.788590540213495395e+00,-2.209590538431308038e-02
7.276897825602635095e-01,7.278350258241019777e-01
-3.303378506357201871e-01,-5.115425446898692607e-01
-1.747543421297132138e+00,-8.317409347082946880e-01
-9.828995837763572219e-01,-4.470605286623718921e-01
1.192222166501333280e+00,1.659294163007933309e-01
3.781886440206494449e-01,-2.608463634310932977e-01
1.256569293774492557e+00,8.980318950539989409e-01
8.012349219142111956e-01,4.227722641925962255e-01
4.314186575374381327e-01,-6.259737330440864334e-01
3.204227563392825218e-01,3.680459499432492954e-01
8.426466951031605923e-01,3.829386146119305723e-01
1.839713380402183240e+00,-4.975520812194947351e-01
1.964142708738890963e+00,4.752132303646110500e-01
-1.668513974784208820e+00,-7.361037398390453124e-01
-8.607025861181272219e-02,4.066858323485282312e-01
-6.198363505844159960e-01,-4.860455677189851054e-01
-1.516242600733718415e+00,-7.458597313187877997e-01
8.304705441755975137e-01,-6.015912919686892124e-01
-5.367886793048484151e-01,-2.561908490033013575e-01
-1.011665100848965437e+00,-3.699780568719067131e-01
1.985500519001489383e+00,-2.737543840294538455e-01
4.833612287432531573e-01,3.427699677120843447e-02
1.988883835364841701e+00,-5.765805763285336560e-04
3.564640293062550924e-01,6.188785435598944673e-01
-1.515713874985082033e+00,-6.505065856599543395e-01
-1.387792637974880616e+00,-2.608561902014031042e-01
1.158676941745291344e+00,3.554729920175859759e-01
1.816261959054028541e+00,1.926771474366567594e-01
1.238675826617225972e+00,-7.891446004689894878e-02
-1.100336401626004434e+00,-6.862423101053242158e-01
1.667129929127968424e+00,8.634040660384282306e-01
-8.697130915159587694e-01,-1.610704716336107678e-01
8.804250172777807748e-01,-4.746253845073373778e-01
-6.096739894763225642e-01,-6.896868248375374044e-01
1.922279004507990940e+00,3.961611450487936836e-02
-1.521722344963294837e+00,-4.988389873267385921e-01
6.421309695109913562e-01,6.394302919107808236e-03
-1.469493833797304028e+00,2.242387215646348408e-01
-1.364895602229932781e+00,-8.864788273092465420e-01
1.527225597385179601e+00,5.998049599670870480e-01
-6.053733646670931279e-01,-8.576916407015170440e-01
-3.258016753200188020e-02,-1.168971974909854827e-01
-1.516149051964042371e+00,1.043973204303725033e-01
1.343306534636374394e+00,-5.341455876203917708e-01
4.999591086470056567e-02,3.794024877651030470e-01
2.473565639287413909e-01,-4.413706067884060058e-01
-8.936028577248316118e-01,1.959202496788439163e-01
1.777409129989480085e-01,2.562286779133411962e-01
8.963769579311589020e-01,5.886010343208727402e-01
-4.896955413414691982e-01,-1.762374163688357198e-01
5.640811672405603439e-01,5.290654569445623068e-01
1.910101542585323831e+00,3.613376664303413754e-01
7.589681994526920050e-03,-6.780704140474911323e-01
2.355165573560196179e-01,5.280510137560396888e-01
-5.488338838856936519e-01,-2.272188992623276338e-01
-1.501563397060341920e+00,-8.112220100017181190e-01
1.349392031172758077e+00,8.854677701435356152e-01
1.424948938307475821e+00,5.804377225118523276e-02
-7.034137816127650211e-01,-5.251420430871620582e-01
-1.497406725959932405e+00,-4.258148038872513474e-01
7.928062062584566583e-01,2.376105305405971091e-01
-1.880511318726276748e-01,-2.117601753106910234e-01
-7.450107231814753206e-01,-8.721486279171348777e-01
1.566883162592549894e+00,1.713252839656737581e-01
-1.667123874927512350e+00,-5.248507307709675551e-01
-4.188477981454048482e-01,-5.034193892046232577e-01
1.102368040107607694e+00,2.878293282147726395e-01
-7.940025181413599142e-01,-2.747499276679596925e-01
1.931596519558152814e+00,4.133321291113658535e-01
-1.489332733386663943e+00,-7.099879826411976680e-01
1.701476527563460017e+00,1.327676507262886552e-01
-1.763297823738474435e-02,-1.632777083962027032e-01
1.022252834734247440e+00,3.508667008337648663e-01
1.619486584233374771e+00,4.163790940296585030e-01
1.428612004037169037e+00,7.815333977804207466e-01
-1.568654822519175429e+00,-5.392788454031177681e-01
-1.238715228990738382e+00,1.686500678161260147e-01
-2.542499341745063646e-01,-5.514899437384597203e-01
1.053674355200175938e-01,2.747563825069398447e-01
-1.207449786125231572e+00,-2.277053240551822344e-01
-4.066178246304268384e-01,-3.972632923425283291e-01
6.547211374215584634e-01,-5.521358553307075256e-01
8.548925563875080513e-01,6.793414206766361652e-01
-1.167596901581498869e+00,2.111001648865886704e-01
-1.427829095171615048e+00,-2.744608976816731993e-01
-2.817575633250029021e-01,-5.461627088667860841e-01
1.916374398179829797e+00,8.167971716150815853e-01
5.201198430095197445e-01,-1.402927615823573726e-02
7.065176099035652690e-01,1.597083004581768551e-01
8.810402556621030890e-01,-8.097946152713736412e-02
1.733168314255956854e+00,7.252887915141155162e-01
1.607671591534797439e+00,8.853351183158795212e-01
1.278730235167235385e+00,-4.469891076684448517e-02
1.990968405865034541e+00,2.849015429307715785e-01
-1.714235597019889035e+00,-1.387195209933290152e-01
-1.536423688097718454e+00,-6.321822959197148650e-01
-1.765462637313113703e+00,-8.637764531528885348e-01
1.102573587788375775e+00,-1.999903861497820678e-01
1.382446939148909593e+00,1.024870311322609640e+00
-1.115147001284084727e+00,-9.002260834274449230e-01
6.907860783572172814e-01,4.164328290250589593e-01
1.177093167521109596e+00,-5.786938082498810365e-02
-1.517465307689482845e+00,-6.926803228286864123e-01
1.039951012688600240e+00,-5.285414807573958207e-01
-5.166359493303129824e-03,2.767806559361979390e-01
-1.883639810309883256e+00,-9.366142655038610654e-01
1.453948833385930062e+00,3.693930036977917386e-02
1.225559403007386194e+00,2.050141518318464584e-01
-1.528198034402806993e+00,-4.814727541131932909e-01
-1.645469979758004353e+00,-3.334603276734120492e-01
1.515326876505282527e+00,2.322735470195240182e-01
-2.924437573046048122e-01,1.368505874889615614e-01
-4.221906721729253853e-01,-2.614871173378640057e-01
1.582506085033608123e+00,1.003314929348589901e-01
1.466179514833920727e+00,6.716281724881830728e-01
-1.621130864678796080e+00,-9.141287272492445437e-01
-1.158895365762694585e+00,-8.019789911992973863e-01
-4.025395290655193747e-01,-6.652105735120729113e-01
-1.556822641801828055e+00,-8.815422267283661295e-01
-1.632211734328179897e+00,-4.047746801794089855e-01
2.695987647227249262e-01,5.440332067575924802e-01
3.565743602352591246e-01,-4.056517306623874664e-02
1.240557303449277615e+00,-1.485644652651360031e-01
1.949134564882736065e+00,2.630981237867471290e-01
1.368443613685234705e+00,1.038673337387771567e-01
-2.622218535180320664e-01,2.467891317465512047e-01
-2.526816860743537063e-01,1.199193909864207097e-01
-4.886630460475718252e-01,8.317082542303393389e-01
1.516441093780143134e-01,1.171518373581099226e+00
-1.422702683169018822e+00,-2.709416305585372609e-01
-6.969558028744060607e-01,-1.600791104368402551e-01
1.455396588078769593e+00,1.421059050248928979e-01
2.541868247777849810e-01,-3.310593999100855389e-01
1.585537051404477982e+00,1.523492120855820253e-01
-6.986450583264391945e-01,-4.009635516953082846e-01
2.106316213547660965e-01,1.219605302507746070e-01
1.666294366241297009e+00,4.736759233948206749e-01
-2.888286561224955307e-01,2.215068152579660887e-01
-5.666213549782259662e-01,-3.107608395492250652e-01
-3.233377712192040399e-01,-5.261912972996961591e-01
-8.505027671787073196e-01,-9.793401488634028151e-01
1.233350044616952079e+00,1.422975113012399095e-01
6.497590425279451409e-01,-6.536940479798827308e-01
1.854598556503502582e+00,2.456582986127939794e-01
-2.195022157377164440e-01,6.909783877768265192e-01
2.295025926290126250e-01,4.507458680934200990e-01
6.536913617164770152e-01,3.469373763052460702e-01
-1.339378932366180663e+00,7.004153736925256002e-02
-1.249594273866476701e+00,-7.938456071450228357e-01
-5.644377652660916844e-01,3.261940673597258922e-01
4.625785653469689507e-01,-2.300235431364817118e-01
8.903003806610447768e-01,3.359886638341995080e-01
5.158472572505763409e-01,-2.996350500272969009e-01
-1.109052645124730674e-03,-4.261519495208507258e-01
7.787024048467872106e-02,2.280265332930563882e-01
-1.715603713340950076e+00,2.333433118862195399e-01
4.798092883254394536e-01,2.142152907677549734e-01
-6.294582163306299272e-01,4.745513486146921145e-02
-1.302617055814003777e-01,-8.107293906565651298e-01
1.325864471210280726e-01,-3.267850595314432116e-01
9.773728320075476539e-01,5.991931202933972189e-01
-5.051589477556568397e-01,-2.076831553104006023e-01
-5.352444668247939852e-01,-4.097332947769699585e-02
1.786834516498840841e-01,2.632945627820046375e-01
1.509480830553314057e+00,-2.913673563921917453e-02
1.199329559802739364e+00,1.988405386218793924e-01
1.547226817481461847e+00,5.221581161918057434e-01
-1.876889685379377060e+00,6.292802703864947000e-01
8.207339741420387469e-01,1.121638968312844709e-01
1.066402702003257819e+00,-2.255178876250613640e-01
-1.930718940846424037e+00,-2.778637337186370959e-01
1.681811024784288566e+00,1.065249291877609916e-01
-6.924738550670106463e-01,2.473975465386353267e-01
7.592417552974874972e-01,1.773375833607458152e-01
-1.718216106781083052e+00,-4.501335328215899656e-01
9.115851446863336704e-01,3.885531576286489486e-01
1.319839804481158119e+00,2.202208542940954916e-01
1.658371042928850070e+00,7.224345623189638577e-01
-5.533018846529991208e-01,-2.260346134308775512e-01
-2.085540525208067208e-01,7.668359402611757414e-01
-1.386362277400910337e+00,-1.800491698768583726e-01
3.857078127725244165e-01,-7.685885810491047687e-01
-6.308231868365976602e-01,8.327469384056780388e-01
6.091326553501748009e-01,2.605444053966012863e-01
2.603551981880412036e-01,8.491451154823455028e-01
-1.889515792860941179e+00,8.826676937963854330e-01
-3.115591088342726245e-01,1.627539480673313443e-01
1.141371043599450630e-01,-1.241365237197446514e-01
8.865501540005400472e-01,4.169313559647646050e-01
2.819723251176919909e-01,3.018374495600063545e-01
1.566800377578024595e+00,7.703109095433540165e-01
-8.593096411803022860e-01,-6.344712216851020603e-01
-1.643028557372240517e+00,-5.358960607349977368e-01
1.205659207234745178e+00,5.496789042599572461e-01
-9.650461510002954491e-01,2.798010546568089896e-01
-1.305264289667585231e+00,5.320759022608507749e-01
-1.549261821003677042e+00,-1.070197361068589703e-01
-1.139187126506954417e+00,6.212392852597077297e-01
5.762763275645839123e-01,2.298981250882563832e-01
-2.544983932664748316e-01,-4.821816074335218971e-01
1.931056377223550502e+00,2.219066738896279256e-01
-1.024604964174864907e+00,-7.630093737384056052e-01
7.876136377206193195e-01,-4.763137040543300449e-01
1.511203871543899346e+00,1.003909611512728839e-01
-1.642709662748292221e+00,-3.392911511242899247e-01
1.484926759676010288e+00,5.899870537908370460e-01
5.933182046203113735e-01,2.074257445005154021e-01
-7.115854641845915651e-01,-7.000146508268028089e-01
-5.880367099205612291e-01,-7.777825644881861678e-01
1.635827700722116695e-01,4.955634524856527556e-01
1.939806368478399268e+00,7.954265103915505453e-01
5.371968834341531718e-01,-9.837640994835833430e-02
-1.842808413050614824e+00,4.240601784011053255e-01
1.554551035956654115e+00,-1.982427991263418510e-01
-1.275538253305330549e-01,-3.949978460984672202e-01
-1.617599792688420912e+00,-2.183122498680367118e-01
-7.573842149823062364e-01,-7.091246330189572289e-01
-1.568606429800986746e+00,-1.991036050321309259e-01
-9.927985650258430717e-01,-3.562459274954866140e-01
1.116673433540575022e+00,-1.417993899572520256e-01
1.875461408447495870e+00,6.172238012162505338e-01
1.197282073341923159e-01,-3.155149762633426280e-01
-1.993898961272146497e+00,8.478011507830638394e-01
1.464328354558452894e-01,-1.196830527886161288e-01
8.308145902777401837e-01,2.550513744721217280e-01
-7.937410937441882197e-01,3.180684871192490659e-01
6.454508972839168024e-01,2.960745167903368058e-01
2.847650233735299352e-01,5.504199500024800074e-01
-3.903797542080096328e-01,2.867107487852377234e-01
-1.279864222551867936e+00,-5.369387671760650349e-01
-3.453088898324581102e-01,7.428313369066431582e-01
7.847416946807372895e-02,5.973783199848285985e-01
-1.102403415491445493e+00,-2.687385275908770743e-01
1.331640181432168557e+00,1.560564098933294730e-01
6.729873251425111391e-02,-7.053097047920705576e-01
9.545345921691650304e-01,4.821065847768744028e-01
1.849983639753497666e+00,-3.802187530595022014e-02
1.803674803144748484e+00,5.689569444525741648e-01
-6.759376704965798233e-01,-9.812957465376825894e-02
4.707958895326713744e-01,6.754395819479278584e-01
1.383779093956753581e+00,4.629935115098701148e-01
9.640440174954880703e-01,-2.487342938670979997e-01
-1.061496508660703331e+00,3.619298185314480665e-01
-1.943166806459726725e+00,-7.754543850416352191e-01
4.972535724550786185e-01,-1.193919152685196661e-02
1.445055706872711010e+00,-1.488301360567907961e-01
-1.666436468366424339e+00,-9.277922894193908476e-01
5.623167964229298654e-01,-7.122259903384234869e-01
-4.198321826766084897e-01,1.041393011247142009e-01
-1.363245154716309582e+00,-8.373950457059946562e-01
-1.861578655522413861e+00,-6.564219081900899422e-01
-1.166802365185108048e+00,-7.197076508454335053e-02
1.155931118570634020e+00,8.333131709627160655e-01
1.293008250641199286e+00,4.145249209870733864e-01
5.335595579559671009e-02,1.252151544963233665e-01
-1.467666312241788340e+00,-7.061627122241436183e-01
7.588061627661746300e-02,2.832709766573808796e-01
-3.745226570001927158e-01,2.027368874738995352e-01
-1.589135284727092756e+00,-4.965633245129494333e-02
-8.056127668076640269e-01,8.123332928931314978e-01
-8.949500494944602202e-01,-5.297473746991133714e-01
-5.289645750298821447e-01,2.507927375243668155e-02
-7.444875213839314831e-01,-2.744431174813730667e-01
-1.083016032500733861e+00,1.458672508501008824e-01
-1.892653464886251413e-01,6.146313913911056748e-01
1.296758751680378019e-01,5.611026367019278371e-01
-1.454805607132426015e+00,-2.110938882370591296e-01
6.193361242065140715e-01,5.955421631150770168e-01
3.975216885419965429e-01,6.361198328767248000e-02
-2.726536892116406818e-01,3.744924700215148672e-01
-1.920290382591652634e+00,-1.227559787163955973e-01
-8.555697664148098625e-03,-3.090826648466369897e-01
1.860802198563423104e+00,9.481625064632877020e-01
-1.230097452252305601e-01,-2.467359564897634305e-01
-4.679858375550716154e-01,-7.498634816160719696e-01
1.312132513696103953e+00,7.752546356026478458e-01
-6.580006877502437845e-01,-3.336992865686236320e-01
1.034499811253198676e+00,-4.056697499615306013e-01
1.853634066666910662e+00,8.081884664475663671e-01
8.293307419360842481e-01,3.996592341556048922e-02
1.666875669561078244e+00,1.080155356482346729e+00
-1.521596940479780002e+00,-8.472276958868452112e-01
9.343604446631323945e-01,4.554823236432788414e-01
7.180596540642181225e-01,1.094369210277157389e-02
-1.933378110901056601e+00,-6.614905539933138567e-02
-4.245644064233644599e-01,-6.580230494820343834e-01
1.632500981435211163e+00,4.585249574454145494e-01
-1.352796164480135399e+00,-5.875111131021213406e-01
-1.613030429148633704e+00,9.768461455671295646e-02
-5.124428971685710543e-01,-7.529343071856484104e-02
-3.093590131960821665e-02,-6.045633247267310217e-01
-1.151619793551430515e+00,-5.030114888568444353e-01
1.596215726944771873e-02,-1.180817039858158002e-01
-1.998735991770294707e+00,-6.705874457628842045e-01
1.816743025329629724e+00,7.745259390065574179e-01
1.860448675011281416e+00,-3.450796329271926810e-01
3.776478729883057106e-01,-1.935736076790031679e-01
1.529962051514405008e+00,7.212330849338635108e-01
1.159013324577151671e+00,-3.714322446047870208e-01
3.898651378907218579e-01,7.695555064123429378e-01
-1.212154179933269571e+00,-3.675315798521904265e-01
1.505997589496743672e-01,2.288439990364927179e-01
8.687338004125342295e-01,-3.032560136388184890e-02
2.574495433355346030e-01,4.392798975785685567e-01
1.809301960932991005e+00,7.097216415071679885e-01
-1.291182459340492361e+00,4.991405184380008353e-01
9.273535157047700928e-01,-8.175431208701910979e-01
4.611283826820429255e-01,5.730605753167616889e-01
-1.239063494567989920e+00,-6.867143797418007178e-01
-1.491063624777635432e+00,-4.738469951597566454e-01
-1.519618164677241978e+00,-7.401726846228168233e-02
-1.130517204369470452e+00,-6.098629775197008662e-01
4.888955944540778198e-01,-1.662483489960108196e-01
-1.073837825766988718e+00,-2.456751854677997338e-01
1.156047942669797379e+00,5.791233923927034954e-01
-1.550547360954444454e+00,-1.387624171300549381e-01
1.276060042520709814e+00,5.582081446650968282e-01
1.095781448935874369e+00,5.020223859142735057e-01
1.602318853627239470e+00,5.716955349514682982e-01
9.658062171749910441e-01,5.225914578231750651e-01
-1.616266044312039352e+00,-2.158535442294724493e-01
1.572165164284341277e+00,2.384350925589316939e-01
1.808444078233214292e+00,5.679593035043475346e-01
-1.943794014262326897e+00,-5.560239654833802891e-01
-1.280071441235082652e+00,-5.394043866540465526e-01
1.465487919011184914e+00,2.004528058261192958e-01
7.332608508418276827e-01,-4.992617964465725922e-02
-1.295586785777791405e-02,-9.623236099491863094e-01
-8.873577782241537371e-01,-2.686675704376618734e-01
9.995774402344435039e-01,1.563662404113452253e-01
6.263485527189760482e-01,1.088013119081572555e-02
-5.281028663504279130e-01,-7.854667167223629010e-01
1.322685688070122101e+00,-1.888015411759839113e-01
-1.018817674989665356e+00,-9.680991565266267029e-02
-3.790810968361886246e-01,1.203730508508585317e-01
-5.475797677476856862e-02,6.420823655743388425e-01
-6.426739543661823539e-01,-6.461441935569063322e-01
-2.696375188340360829e-01,-5.163692976209623975e-01
-9.270531324504291959e-01,-8.555058082687113652e-01
-1.832649042255715788e+00,-2.163504888362311473e-01
1.326817137659598078e+00,-1.831419928959214516e-01
-1.315682766223430278e+00,-7.673045035105554579e-01
-1.594259963197574237e+00,-6.995092290657488610e-01
-1.342575016357030471e-01,6.221973136097956880e-01
-1.696154393679270012e+00,-4.348975630772303758e-01
1.431434750187109195e+00,4.042725911486790835e-01
-1.072046624537293713e+00,7.673479910472449372e-01
-1.150466929029253293e+00,3.375050045824988798e-01
-6.597015377105446277e-01,3.712832795818848397e-01
-6.046825198304297544e-01,-2.133055079862391235e-01
1.684879182684043020e+00,-2.908523863986213764e-01
-5.442448151723442429e-01,-8.886249216318855559e-01
-7.871981695644247878e-01,3.572935161024229367e-02
-1.599747302139097549e+00,-4.463076821923576132e-01
1.971833663764154476e+00,6.048711092773007003e-01
-5.022967567034526404e-01,9.356422889845783519e-02
-1.826847889407324566e+00,-2.690603772604142074e-01
5.696922340350192293e-01,7.826530507267694114e-02
-2.175182089652696327e-01,-8.496482454417548791e-01
-1.752475127153648060e+00,-6.525716330823149169e-01
-9.851890655406982944e-01,-1.419708432067638970e-01
1.271840534889437713e+00,5.563903794452373930e-01
-5.220522989012157389e-01,-9.992336993312922466e-01
3.526089617496892537e-01,-3.223415408925496273e-01
3.216848631341218123e-02,3.008476912124963265e-02
1.010342953884917794e+00,1.286773305024032643e-01
-7.421076229112029132e-01,7.389500816922855986e-01
-1.278413137053000082e+00,-5.127630079711653632e-01
1.438687937841853781e-01,-7.176621448647666490e-01
1.141569230458788109e+00,3.467086814884501322e-03
-2.638129070195720516e-01,-6.455139757405008449e-01
-1.362781113339581296e+00,1.938625559043692381e-01
-7.890113691029361220e-01,-2.068535610196544916e-01
4.894537443578794722e-01,3.158742938862961203e-01
1.125022551564198725e+00,2.227890471764210067e-01
1.453048215099301377e+00,2.694696277872796752e-01
-1.044834547604301278e+00,-9.832506586448302999e-01
-4.538881537559742441e-01,2.780037003090122805e-01
5.511905921837660927e-01,-7.371961535313095726e-02
1.169452734904258939e+00,-3.920162224737812062e-01
1.189543868554306272e+00,-5.461148636621385721e-01
1.091084076942299141e+00,5.912697430546194621e-02
6.316353667014986684e-01,3.027501511080754049e-01
9.202375886507017100e-01,1.290582292680249876e-01
-6.458981728466079986e-01,6.648047620231236632e-01
1.589519720671931591e+00,4.391042350890255741e-01
1.291631996717475861e+00,5.696600343521762699e-01
-1.469021755130173190e-02,7.655501925135826946e-02
1.318951598377438028e+00,3.718719674626521643e-01
2.187973679700032648e-01,6.109862051675325478e-01
-1.908888275217970332e-01,6.673490235063996856e-01
-8.352539680831005953e-01,-4.894393748924308341e-01
-6.747342198978478756e-01,3.906989071125476221e-01
-5.879131989909147649e-02,-1.087321146158623852e+00
1.249950548673001816e+00,1.289519858972677235e-01
1.957416645441361958e+00,6.896211258137502353e-01
-9.771190567414800299e-01,-5.009681053737298217e-01
1.472917153662818279e-01,7.065485561430823180e-02
1.063000530669725663e+00,-3.013307173233515934e-01
-5.505563447123180687e-01,1.981968063903331578e-01
1.268359507669809982e+00,-2.105685484407635311e-01
-6.724973969820271513e-01,-1.069182403034718148e-01
8.534290147526668591e-01,2.946240239789825743e-01
-1.546282093467095109e+00,-6.217124222105034903e-01
1.997112557023938528e+00,6.428689796447005778e-01
2.338298917200485327e-01,6.119766407052749102e-01
-1.429402741372192587e+00,-4.073685098723492937e-01
2.359389407454215437e-01,-1.114750275325757101e-02
-4.737896561629528769e-01,-3.356943802095392337e-01
-1.242425955700721563e+00,-5.677717333618579332e-01
2.163343008636156029e-01,-1.866106938984734842e-01
-1.373284324456935490e+00,-1.730998666487263971e-01
1.832359893950474827e-01,5.707670403341250642e-01
1.220930298359174326e+00,-2.257981151912084594e-01
-7.619143993848522811e-01,-5.206441645600613510e-01
-8.438797873539103378e-01,-3.956493944945115304e-01
-2.000863668919485860e-01,-1.313345175080742888e-01
-4.594377115977121839e-01,-3.138999559544309870e-01
-1.537315995914562361e+00,-2.740373694299362839e-01
1.559116256196977357e+00,-1.320943401298402819e-01
1.616291405534804770e+00,5.095979916592990877e-02
1.291370873859170043e+00,3.460796776073822301e-01
-6.765691317677702266e-01,1.650681134445083353e-01
-1.178066848210577167e+00,-3.290500577221150413e-01
-1.137195103717254518e-01,3.693884695022238152e-01
5.898627425379876499e-01,-2.899135068855282493e-02
-9.845809896011705753e-01,3.859191639549707231e-01
1.040529677469890224e+00,1.494970466329739733e-01
-1.010322722235681869e+00,7.525851583316104376e-01
-1.482638754217963761e+00,2.400971719564060081e-02
5.301733649819753147e-01,1.491698219284548488e-02
-1.124769654660390472e+00,-8.462823806313848340e-01
1.372826168027603710e+00,4.786733606558667975e-01
2.048332399039871632e-01,2.216217660877264073e-01
6.587035634149054353e-01,-1.925066647230403438e-01
2.285926038559997764e-01,8.942474585201185544e-01
1.710315492342524113e+00,1.959552528321678588e-01
1.209398075415073492e-01,-5.226314757569874292e-01
-7.033985168306777780e-01,-2.226806210504338190e-01
-2.666447841604728808e-01,-6.795201874671656928e-01
5.414958389928208327e-01,8.398555368653732867e-01
3.153417168057353059e-01,2.711733518261809639e-01
-6.892694242410790650e-03,-2.581961906069329404e-01
-1.590438994757612079e+00,5.765287220447065097e-01
1.007698395506611444e+00,-2.301131993694658096e-01
-1.363674749861864210e+00,-2.157614798643260889e-01
1.617976726848707969e+00,1.157319227296486508e+00
-4.371260353709556234e-01,-1.850423968757061999e-01
-3.156678921671924876e-01,2.402163508395785130e-01
7.074692126620130139e-02,2.609088581999531309e-01
1.994084035157407619e+00,1.920759941839196849e-01
5.136883513493755160e-01,3.513002801843274070e-01
-1.757071358618941037e+00,3.014236787429225295e-01
-1.457354476623398121e+00,-9.291116999972446333e-01
1.816941167355976994e+00,1.441834259110967575e-01
-1.576557850190228649e+00,-4.320762741210215641e-01
9.313851483526658370e-02,2.848588426627598480e-01
1.048101249161456749e+00,-4.006888463319978610e-01
-9.537801748365266619e-01,-4.009524826608060200e-02
-1.870767179499849053e+00,-5.931963224469503082e-01
4.092872571219832167e-01,4.613684615496260188e-01
7.985194328930735885e-01,-2.805901848143377286e-02
1.200763519973086613e+00,2.576339669896474116e-01
9.041714456548901602e-01,-9.462867968224688564e-01
4.387866984199173537e-01,-1.796593783629614471e-01
1.605490534922315859e-01,-4.517810666138188935e-01
-1.838360326035095138e+00,-5.338920381392284753e-01
-9.270593552959560668e-02,5.014544714381647950e-01
8.052604959486222569e-01,6.373875262449371082e-01
1.582978270887712924e+00,-3.452216094704364524e-01
1.567382877657283125e+00,2.820273593709527460e-01
6.656806347531407653e-03,4.243041101231334045e-01
-1.561651870112542362e+00,8.080331377610450172e-01
-1.231921970327618521e+00,3.050595898231225900e-01
-3.966818979284525426e-01,-9.179216034616799469e-02
-1.966926801502473676e+00,-1.327509314199678547e-01
-1.460520356580431223e+00,-3.293494268534979952e-01
-9.961061992345379146e-01,-5.537590727397989632e-01
1.421766492416923544e+00,4.458690121779536608e-01
-1.161967816538957976e-01,8.231826489782818612e-01
-4.130672482385358002e-01,-8.277183182314444831e-01
-1.006548069313539351e+00,1.691429194139893732e-01
-1.483525266446223068e+00,-4.416509770566860449e-01
-1.163236569172951373e+00,-1.264239759933264429e-01
1.137466513781126398e+00,4.949854971467096409e-02
-1.661863762018378488e-01,-5.507903889068631598e-01
1.298164763879979589e+00,-2.940251348155225042e-01
1.164944317565355547e+00,1.871217921130124417e-01
1.784239759016566396e+00,-9.411037675382960543e-02
-8.566448033776348225e-01,-1.156949492939605695e-01
2.508317057118278903e-01,-2.310254417323047427e-02
-9.632784697198046864e-01,1.154373282217825980e-01
-1.170219863138438843e+00,-4.732830448327299822e-01
-1.781188127220977524e+00,-7.559264997156216470e-01
5.904203266157428409e-01,-1.557950316088814458e-01
1.785612426368651917e+00,-3.814107567464946058e-01
-1.463140829859489234e+00,-7.923546715006706265e-01
-6.087863865003364516e-01,4.275185395650724640e-01
-6.783927540756189423e-01,-2.188400617210632115e-01
1.869929993823711722e+00,2.354907221447901655e-01
-1.251379734256351739e+00,-6.685759582368530074e-01
1.066544484762618872e+00,6.651888736823956538e-01
-1.681833315984655908e+00,-1.403660466254761929e-01
1.627357429130630972e+00,1.355387030419999417e-01
7.395466915890795967e-01,5.472148565008440046e-01
-1.876798787489488696e+00,-3.589340721559221015e-01
4.424031665949499370e-01,-3.494034289766738688e-01
3.150730266470969099e-01,-2.831563141334275113e-01
-1.419412272592919244e-01,7.220796587323835558e-02
1.435917045443915185e+00,7.562758467322929778e-01
4.842777244656915059e-02,-4.714159899998462966e-01
5.581154933290641829e-01,7.060347303614493697e-01
-3.055683787707668131e-01,4.393531879257489559e-01
1.381969169937449227e+00,7.381344413761101730e-01
1.458220451677361140e-01,2.546472695321108093e-01
9.830993038071160761e-01,2.095432032595086480e-01
7.610002012217882417e-01,4.797142672258598584e-01
-1.709607430472686040e-01,1.994969948345888255e-01
8.162499077617755283e-01,2.816794484411253574e-01
-5.073183298336978453e-01,-7.699510095432280377e-01
3.764974344167524301e-01,2.526079636252066551e-01
1.829286893530178482e+00,1.407103560100935402e+00
-1.826791142763835474e+00,-4.746004455472755956e-01
-9.527240194763044734e-01,7.325636966985558107e-01
-5.396710707434668741e-01,1.030586317644804906e-01
7.978389075294320953e-01,4.352921068544028937e-01
-7.662113069722300551e-01,-5.328086852944736718e-01
-4.867785685804757456e-01,3.110152644735572625e-01
1.682252257340347334e+00,2.218089891045271767e-03
1.169209882438956960e+00,6.803830216784000351e-01
-5.821763268723412210e-02,6.125390062676170366e-01
-2.263226440714216636e-01,-3.581773312600111114e-01
1.187459175776349074e+00,-4.073524061643605254e-01
-1.349995840509165212e+00,-6.193726091727292937e-01
-8.383330163247766365e-01,-5.336040284495358055e-01
3.062342760524532359e-01,-1.262120692804140631e-01
2.933208200172523483e-01,5.150083271988868949e-01
1.041895503740831952e+00,5.803686843109683302e-01
7.222117013434767863e-01,-8.948645628995036128e-02
9.211617601845785153e-01,5.573834659887342280e-01
-1.188389371232803970e+00,-5.618961921439360463e-01
-1.607655636865559678e+00,-7.716282146116077989e-01
-9.414503529795941184e-01,4.835289097495836241e-01
4.630284447786716662e-01,-7.050156947388125372e-02
-1.696005739960642522e+00,-7.122181926732015222e-01
-1.042735018320054774e+00,2.238594904339718250e-01
-1.479371919691933712e+00,5.615067192860967449e-01
1.758867213133757712e+00,8.882177327018898616e-01
-1.433612841913153968e+00,-6.611277210334139953e-01
-2.008323529123252627e-01,-1.766558305148360764e-01
2.122621183392521260e-01,5.934458053117324106e-01
-3.206579793439692239e-01,-1.162521187153266744e-01
5.547621921320500249e-02,6.203916179827098087e-01
-4.989279250673792632e-01,-9.351110620905116466e-01
1.729484765032944349e+00,-7.152212898003383890e-01
-1.132137282054479499e-02,-7.362839856883014455e-01
-2.528719973267103960e-01,3.845507497090258631e-01
1.453814523930785363e+00,6.716776937344322018e-01
-1.052765967449718065e+00,6.267556951102251084e-01
9.183146090434926023e-01,5.946093094666441425e-01
9.841921689821329089e-01,-1.712244381513342018e-01
-1.395866431295586185e+00,-4.364228580660360901e-01
-4.452684555435717506e-01,6.217116645631919347e-01
3.966507678149322480e-01,-7.300964082997780658e-01
7.092086972255371435e-01,4.247753812813528929e-01
1.193623889803051785e+00,7.409913504159357789e-01
-6.540496084804190424e-01,-7.547526495426797322e-01
3.331865084633944818e-01,-7.741732190005429226e-03
-1.373933047176108424e+00,-4.762647290297699620e-01
1.057931792122124293e-02,6.633145219314370844e-02
6.973953137991286688e-01,3.816194301015352064e-01
-1.707051151600888605e+00,-1.075666382029736745e+00
4.661923632114715055e-01,6.749143679185917177e-01
1.702384519138154140e+00,6.214700109041124687e-01
1.060700585074133340e+00,4.660425691853655739e-01
1.252845971516499457e+00,6.014414084270296446e-01
1.099329826051289594e+00,-4.762167265257619131e-01
-1.994622783029462720e+00,5.930847582509749527e-01
1.768330905241274564e+00,2.006985162007240142e-01
7.578504850075780119e-01,3.480626932451001410e-01
-5.734232105931038603e-01,-3.976842941098227002e-02
6.009217333881196055e-01,4.893797202084426701e-01
5.172980723787738988e-01,6.549020118469355278e-01
-8.211653689513709331e-01,3.984966351018374708e-01
9.876456867756293612e-01,2.196948603629145791e-01
-1.635884611924849352e-01,2.796367865023865473e-01
5.707078252658002171e-01,6.448419582778078807e-01
1.702925712409192993e+00,2.519442286347688409e-01
7.392874251929075768e-01,5.266875154517733360e-02
-5.428767540145056358e-01,-4.539233186799312980e-01
-1.601444640216957982e+00,-1.337055288153096710e-01
-1.691209602421826386e+00,-3.141926385797461641e-01
1.693370112404315897e+00,-1.014086016934346857e+00
1.362477929018239386e+00,5.078179309822528076e-01
-1.087497194029929837e+00,-6.213323004828312790e-01
-9.905942575099131453e-01,-4.751947373638849559e-01
-3.223140485448663384e-01,-6.052688165147752652e-01
-2.110118067914292794e-01,1.064297738164149965e-01
1.959730516936200484e+00,2.654069355348133152e-01
1.525513396884524919e+00,3.922170380138716439e-01
5.752172539450719491e-01,8.668233293295941611e-01
-7.757092968337890859e-01,1.586130736751394377e-01
-1.563895990459123198e+00,-4.296955613284587083e-01
3.964479987215088208e-01,2.860588962663487278e-01
9.010692454283129038e-01,8.444632466210277855e-01
7.814206376745640448e-01,5.203470660475322251e-01
-1.119989389601422580e+00,-6.009060950801039525e-01
8.533604459285148991e-02,3.078517366133692867e-01
1.799217938029106900e+00,6.462138565588915196e-01
-4.416316922353580310e-02,8.890469480887965015e-02
6.277500216954621237e-01,-2.420345950366634691e-01
-2.431121661404533896e-02,4.490126268631827733e-02
-9.407635987739872974e-01,-4.756356556298656502e-01
1.281584168481795238e-01,3.614984467661422896e-01
4.116095051400123772e-01,5.152611906340514025e-01
-1.149470928659365843e+00,-8.166108321052120145e-01
-1.271179805001557472e+00,-4.991833208728234106e-01
-6.649933322590024787e-01,-5.008346770248354174e-01
1.849812679955268102e+00,8.813957881608693867e-01
-1.027131480742131231e+00,-2.870469105393621545e-01
3.573386712956461153e-02,-7.394113697519880124e-02
-3.515016544329148118e-01,-3.120752070822811475e-01
3.981237296506456858e-01,3.736568885072575341e-01
-1.407291806577647186e+00,-2.821507091061424555e-02
-1.459993729130588669e+00,-1.051400215589247233e+00
1.461921967866103067e+00,-3.843908347317594454e-01
6.758648327900047548e-01,4.710055844536559233e-01
1.486011116485312034e+00,8.652476054260482830e-02
3.272693948750933224e-01,-7.765732149058708345e-01
-1.384928052508916263e+00,-4.754522908301044848e-01
-5.542057962811774985e-02,1.631366591665284471e-01
1.359551903297334885e+00,4.708457737166416024e-01
4.238241234550632619e-01,6.819151049306648726e-01
1.731408880354907254e+00,2.791967601906854002e-01
-8.221222779382162393e-01,-9.291742697561808373e-02
6.743309910414638786e-01,-2.272175471310875217e-01
-6.491965016553655765e-01,-4.267828091314226913e-01
-1.779268278305847772e+00,-2.595849011399037343e-01
1.399481151900924036e+00,4.870324910470303914e-01
1.104250084467949033e+00,4.410208214064278431e-01
2.756296270444482666e-01,7.137824476210969937e-01
-1.700325088092896841e+00,-9.421819385886909259e-01
1.207811964156936479e+00,5.943159420998541664e-01
9.352367417043807585e-01,7.334905682665476823e-01
-1.442375312820046496e+00,-5.798485733069762560e-01
6.276159986426206316e-01,-2.807662526995670094e-01
8.659248207465775060e-01,-3.348013184333999137e-02
1.009793534761129763e-01,5.663973011513554479e-01
1.593021667171283795e+00,-3.854184307574345936e-01
-3.255522607626017972e-01,-4.040076838132924952e-01
-1.458926143323201696e+00,-4.992813611648758698e-01
-1.348581215425671775e+00,-4.925755319781381925e-01
-2.292546141009048632e-01,6.050040521246382585e-01
1.392395817872502217e+00,-9.079748795741759970e-01
-1.618831418471875061e+00,7.111588450294996644e-01
6.699571336605081306e-01,7.904726824459398227e-01
6.606056214519400172e-01,6.622308026307187623e-01
2.744571837705356288e-01,2.885475525862358781e-01
-1.346734003327293205e+00,5.880199807619275187e-01
2.497892393978209391e-01,-2.672615457471522737e-01
-7.428927070925666065e-01,-1.931664844615862686e-01
2.167054042094824773e-01,-1.084798535567702005e-01
5.298674018844553579e-01,-3.145451758585632307e-01
-5.475739702210438153e-01,2.401499790038582050e-01
-4.549185027413087390e-01,2.638049750021692619e-01
-1.760768421763921676e+00,-2.215501232289098787e-01
-5.011376405125478328e-02,5.225344544728235396e-01
-1.345901623193057173e+00,-6.313209892195430495e-01
-1.642510166704979291e+00,-7.001398362112836171e-01
6.312486486998545310e-01,1.849886568944736354e-01
1.631978348584394833e+00,2.791337510776382702e-01
-1.766457861646522520e+00,-5.931966300684945459e-01
2.530384783449615149e-01,7.532594818579549933e-01
1.221070019510825500e+00,7.684146165905895165e-01
-9.553571416471022815e-01,9.227389583650824623e-01
-1.329665967908507440e+00,2.789012934716457170e-01
-3.442379158921138327e-01,-3.470046206151882751e-01
1.220284437891818285e+00,2.735990231778014925e-01
-1.173084702558802039e+00,-1.192914535576283130e+00
1.811774665047806820e+00,9.869893436307326517e-01
-1.323871883759023760e+00,-3.972362051476717726e-01
-1.407811086449384241e+00,-7.747217553578777949e-01
6.636626956524027676e-02,1.626249002434709823e-02
-1.649672641468999501e+00,4.268885289072127942e-01
-8.956696111700774843e-01,8.972963784399945464e-01
1.426611034893122465e+00,4.955030814194832933e-01
-1.950978106551916724e+00,-4.843814752207769025e-01
-1.749831352132572793e+00,-2.566483849304457832e-01
-9.020916033493509012e-01,-2.642342869419038731e-01
-8.864210843612014834e-01,-2.839227899168608182e-01
5.844708772910798267e-01,2.129305421090645634e-01
-1.374343992753176202e+00,1.807930201101662360e-02
-1.014590345421366724e+00,-5.186037017420224160e-01
1.725086929183984097e+00,3.751197138259511066e-01
4.827252174996266021e-01,4.416199821411536108e-01
2.260147957104372551e-01,7.161196272484264824e-01
7.769123153970416418e-01,7.658058514238783587e-01
1.959717917525723774e+00,3.041300908640200973e-01
-1.249195129082121714e+00,7.087546046835743185e-01
1.747520767257636276e+00,3.433386036290531074e-01
-1.565741377733802953e+00,-1.076668477545464464e+00
1.033170849383767020e+00,1.027281893133223267e+00
-1.878875233610763473e+00,-3.736255303452876708e-01
1.676470429532699313e+00,8.708614725546247604e-01
1.810948005846190867e+00,-1.402583887215902436e-02
1.461475534600570558e+00,5.554728621196507454e-01
1.269138202191116171e+00,3.007393655722798154e-01
5.965100871801269911e-01,-2.067096832058261391e-02
1.826018531652731980e+00,2.606134489168130397e-01
-4.141525700315362712e-01,-3.939367927449209383e-01
-6.314243913825925425e-01,-3.659503852260157508e-01
4.505999582871424991e-01,-9.400758787068281830e-01
1.230465397923992565e+00,6.498968429464557772e-01
-1.529310275900405358e+00,1.181154670744203050e-01
-1.049115634979193690e+00,-8.813422915140981528e-01
9.727913394886789078e-02,9.703325280990592328e-01
1.809252805532972630e-01,-7.349978958875053037e-01
6.503776296776524468e-01,5.014075908974022777e-01
1.534671283296598965e+00,1.169429232204480806e+00
1.348958204717594977e+00,-6.854999406384080229e-01
1.703983800356834166e+00,8.830695913239192674e-01
1.722557808999541251e+00,5.225485413830177617e-01
-1.883202370793792824e-01,5.679195351887199594e-01
1.441034774338489921e+00,5.427680322295623805e-01
9.810337141757199397e-01,5.049780208398779724e-01
1.699903550978498323e+00,6.497832724949494931e-01
6.135671790348240506e-02,4.640053285811301942e-02
-1.180913315653884688e+00,7.456060521141728570e-01
-1.213868997396094773e+00,-1.008564943253606128e+00
-5.442953292146994748e-01,-4.262891903844088781e-01
3.078560354635579976e-01,3.938131261847376829e-01
-1.913520970264438237e+00,-8.361751472757507075e-01
-7.599191477336990630e-01,-3.768835542530872829e-01
-1.150245028744421028e-01,5.484368284384413261e-01
-9.770103134763239439e-01,-5.095516417895291639e-01
-1.360652564191288327e+00,-3.487394574961356630e-01
-6.885474069403545450e-01,-1.655766651858248117e-01
6.013214410085718775e-01,-8.015895298024250382e-01
5.403711308655965162e-01,4.719499137908399478e-01
-1.209353129795060156e+00,-6.267579596467320879e-01
1.062440214138487882e+00,-6.194472678026374801e-02
-1.401559217191370887e+00,-5.193614986672441258e-01
9.243880906385433249e-01,5.410215727456533230e-01
6.389894221789909068e-01,9.348512267235123407e-02
-3.900807037991849135e-01,3.041817024381147094e-01
-1.310295260705612641e+00,-6.241043908470716994e-01
1.977987464517569904e+00,2.554482677294198090e-01
7.890008477002696807e-02,-2.025727319931601711e-01
-5.472818523627349663e-01,-7.169748041883653444e-01
1.317262829041516703e-01,-6.855102795255484383e-01
-7.711663883389796581e-01,2.009235446132968950e-01
-3.656477411782161901e-01,-3.093376242219926242e-01
-3.357258814146062420e-01,-4.877577539758325420e-01
2.277865359199844342e-01,-2.699025028515126268e-01
1.089425014368035960e+00,3.487519322406659739e-01
1.998103929611436680e+00,5.764111519326591271e-01
1.798026289534157662e+00,4.185514220818669084e-01
-1.858432115850949362e+00,-2.497723733950536762e-01
8.068024189700335747e-01,-2.523920505567891492e-01
-1.636894862157262320e+00,-2.439694389910720407e-01
-1.271112171418137482e+00,4.329826445852728023e-01
-1.588787435974497342e+00,-2.137254484166116741e-01
1.545517386989230690e+00,8.968550335158752551e-01
2.525142729347784609e-03,7.545978129171820870e-02
-5.184168094425851692e-01,-4.705357690681183369e-01
-1.274599952113181445e+00,7.043577825571103457e-01
1.242645783411027161e-01,8.331910764690542148e-02
1.154290857363744482e+00,8.278309642217851483e-02
-1.856067979473707386e+00,-7.513174831212549032e-01
1.967422992126333092e-01,-4.130834983859823506e-01
4.721157584879231983e-01,1.188693931037351492e-01
8.543390275165636538e-01,-4.686556271144711738e-01
-9.202834382910571875e-01,1.000556415577530389e-01
3.102930626617572685e-02,2.512580619977213270e-01
1.769820515902213121e+00,-1.528399756559498390e-01
6.154870061734247777e-01,2.753962098388030855e-01
-1.149153788511187990e-01,-1.361946401940851703e-01
1.109794324741420368e+00,5.019603544703591380e-01
-3.248156679153995086e-01,-4.897703035561439822e-01
2.198457125524475586e-01,4.662396653171609895e-01
-4.398860391088526001e-01,8.448035259513348993e-01
-5.359675267466950110e-01,-3.786511789695748420e-01
1.837644297993766607e+00,4.610516379579939761e-01
-1.918795780361693737e+00,-4.790724805937912056e-01
-1.021074644018219235e+00,-7.942628072589119625e-02
4.159973422471541227e-03,2.012911908581337395e-01
5.284645880625737924e-01,6.390471994818741619e-01
-1.505219082872657488e+00,-2.577741429049886790e-01
-4.718649495355302648e-01,1.809218078788776274e-01
9.108090881787500592e-01,5.330644507389586950e-02
-5.447500029907272889e-01,-2.887652610872052383e-01
1.791917136544906253e+00,7.201266328259409155e-01
-2.607847092293336111e-01,-7.117314023762706388e-01
1.793449694782572656e+00,5.733103887427331014e-01
-2.565329201402879455e-01,-4.060208971879781248e-01
1.227915446342470851e+00,-7.294633280593911806e-01
-1.804524425516507158e+00,-2.843838100305894345e-01
1.519361898145443757e+00,5.640510355108034890e-01
-1.679279779648532589e-01,-5.106248815211277270e-01
-5.537029810034965749e-01,4.770697022333086901e-01
1.323973622770267422e+00,6.079683014849063261e-01
-1.590438120803324029e+00,6.810036745158332128e-02
-1.400461733284658727e+00,-5.915828932042827004e-01
4.820444678671620409e-01,-5.425571129560078365e-01
-2.556259063685293320e-01,8.524722727229913088e-01
-4.156927747325860345e-01,7.370127674161029985e-01
6.108724902897524345e-01,5.661463975190259568e-01
-1.139606334534182253e+00,-7.823338885408758214e-01
-5.385155752059191947e-01,6.232995560877917507e-01
-7.758448453850483872e-01,-5.903337112541106046e-01
1.038005045589304842e+00,5.469295546344165038e-01
-7.711377981608360521e-01,-3.186121837208200080e-01
2.662203648181669102e-01,6.453192564583711821e-01
1.679988531446479527e+00,6.582359536178739035e-01
-1.015727646124788386e+00,-2.414935124009512935e-01
-7.243808342178326143e-01,-3.977429470814401458e-01
1.093421270388348354e+00,1.249710481531293715e-01
-3.771955967501545715e-01,-7.982309758932945032e-01
1.583963891494784448e+00,-2.323912795115933017e-01
-9.889566873457189544e-02,-7.495904896880897783e-02
-1.459974642435202696e+00,-1.015170975330442760e+00
1.241405840911361302e+00,6.814384963096673520e-01
2.598041314965722215e-01,-3.329471983493675347e-01
1.079337806010953305e+00,2.591044161861563166e-01
7.874820607864769784e-01,3.542567354358251430e-01
-1.578867880291068282e+00,-6.808029126056895919e-01
6.977246694148275807e-02,-2.766399669586283028e-01
1.857018713088228967e+00,1.037098256838214771e-01
1.519798952989268592e+00,9.183674638097876208e-01
1.971740144224632285e+00,6.965488203547546275e-01
-2.258268797548028672e-01,1.016541689974644336e-01
7.869378123053425433e-01,-8.788729644054348311e-01
-8.145488761806287670e-01,-4.161017825813417836e-02
-9.082816975218741540e-01,-5.168369957471163900e-01
1.103649644078081860e+00,8.368640398422566573e-01
-6.537000844985052517e-01,-6.348006132079376806e-01
7.241971298381946198e-01,1.042711433417100153e+00
1.299536905420158206e+00,2.768020695001908171e-01
-1.987721520799117680e+00,-6.512020994138891794e-01
1.623717537417992851e+00,9.588893675529051031e-01
-1.382705748744883945e+00,-3.259800741819721681e-01
5.079640380072221184e-01,1.907381983767832134e-01
5.997970714071283460e-01,3.095773154866755528e-01
-1.271889529853654555e+00,-6.542349790998854830e-01
-6.454880447223838580e-01,-4.849229254818755441e-01
-1.289457014651422817e+00,4.755827215075933423e-02
-6.642955547461943944e-01,-2.657636895472986760e-01
-1.290693677469632483e+00,3.975404670226235782e-01
-1.091372080424732438e+00,-2.670828120201807487e-01
1.342869598262755648e+00,7.584645655069510717e-01
7.472974781672223621e-01,-6.905689047140242121e-01
1.258911867585199129e+00,5.839876924905234024e-01
1.048463047383845215e-01,-2.709319656731701276e-01
-7.507207481998636744e-01,-4.886056960286438988e-02
-1.697097558352045343e+00,-6.552165934666427383e-01
-1.043281660233602803e+00,-5.251945797079783373e-01
-3.007230480172999876e-01,-1.277468872200949734e-01
5.080869940303367471e-01,-1.681144225304097295e-01
-1.683603891629905647e+00,-8.436028246147693199e-01
6.764162106321816026e-01,-2.813706197479582394e-01
-6.419913584819769703e-01,-5.450880259266048800e-01
1.993111649087761172e+00,1.816362875684370826e-01
1.660831606976540087e+00,8.822557551755069172e-01
4.949678705780815591e-01,-3.639389942347079354e-01
-1.736279382194469534e+00,-1.004420294239818379e-01
2.890170113240921879e-01,-5.191186226497890299e-01
5.984099863943597164e-01,6.160028549275345933e-01
1.899443282796478893e+00,3.121273473384427177e-01
1.104237678623539054e+00,4.595796777794271537e-01
-1.977191485609464117e+00,7.488413553653490151e-01
8.664437313989372669e-01,8.957055658250363539e-01
1.312573979660552670e+00,-4.794885538869800845e-01
-1.917137197140114324e+00,4.619730603976365813e-01
6.853142201151718460e-01,2.315329004774573651e-01
-6.690514924529096241e-01,5.779221933310438875e-01
8.157431360452696012e-01,5.565828748818113514e-01
-4.043361807919092499e-01,5.850462409445970069e-01
-7.103168995862381152e-01,1.356022857017221139e-01
-7.650197899954203073e-01,-7.495229435281617336e-01
1.994827764853645213e+00,5.177993111963496986e-01
-7.903441952969054718e-01,5.086124660945201548e-02
6.254480267849458208e-01,-4.835229888363857809e-01
-4.495044556389800050e-01,5.226859316806342637e-01
1.013221405480546622e-03,2.951246636165556492e-01
-4.535940606797392860e-01,-1.897386752017074241e-01
-1.449917102218759357e+00,1.699111575288218545e-01
1.159158260869359580e+00,-1.701441955264373362e-01
1.088458859808729695e+00,3.546463876064135379e-01
-8.502934880232251302e-01,4.380797229391609204e-01
-1.215746493056819588e+00,-2.225444978918864058e-01
1.073787660329398097e+00,-2.965936425692288214e-01
-1.649873819568394850e+00,-1.612094658564455774e-01
-1.224277615963547117e+00,-2.758978152774043124e-01
-9.813648386025279891e-01,-5.367473979901504766e-03
1.532435062034196882e+00,-4.199325873843847146e-01
1.757183382534733607e+00,3.857871474269256029e-01
9.977586509320515162e-01,-5.105855427318986006e-01
-1.207677911457696318e-01,2.028638908850066702e-01
-8.306759065821447408e-01,-7.642247515801682267e-01
-1.957097390598850239e+00,-4.499033612342314692e-01
-1.385426415148568235e+00,4.177706963297611598e-01
-8.266283329985810724e-01,-2.554678596128282519e-01
-1.832428914851856661e+00,-2.970173134271385518e-01
1.001231923995974160e+00,5.618289966971119487e-01
4.821100431454370394e-01,3.739379625971120391e-01
-1.610712038613431929e+00,-8.541938326769742407e-01
-6.139817239076159616e-01,5.039766508262246703e-01
3.872960127444717848e-01,6.512497426932800648e-01
1.429730822579772020e+00,5.076215286230871815e-01
-1.321286245970307416e+00,5.876210588020135406e-01
1.401154390487989954e+00,1.099523463356056330e-01
6.025361062678893376e-01,-5.719947799618732009e-01
1.496952052806427069e+00,-5.668529321684440125e-02
2.530741758621570803e-01,4.740633640013829364e-01
1.617158530553612028e+00,4.171120962429268886e-01
-1.655317833786891679e+00,-1.954854385636521641e-01
1.632317572501939207e+00,5.794643426404084696e-01
-1.449851733097053064e+00,-1.021855535133774362e+00
-3.403152733223628879e-01,-3.186697017335978210e-01
-1.917942775731488858e+00,-2.971376422741464074e-01
-1.376383484128428591e+00,-5.068384553161768835e-01
9.715502129212354454e-01,1.954454539240304267e-01
-8.151226060889240621e-01,-5.054139448598187201e-01
-2.758443061482052094e-01,1.511447205982430486e-01
-1.503620397176217871e+00,-1.851859233804218907e-01
-1.839142682037869569e+00,-1.310194207482445972e+00
6.036489092055670191e-01,2.858969599239126191e-01
1.133065695702928366e-01,-1.158704456505213476e-01
-1.461876541620328318e-01,5.027322895114619827e-01
2.886425234408345197e-01,-1.408811564482359557e-01
-7.774165707470359621e-03,8.684856342863125356e-01
-1.032916795934499365e+00,5.898116921036690163e-01
-1.020207427025340507e+00,-2.605919566849112523e-01
1.226142918927588532e-01,-2.744986281248124049e-02
-1.454086759691475272e+00,-8.194419089743443241e-01
1.565678786500757091e-01,1.664256852275294851e-01
3.737296344862230946e-01,-4.021974024998793418e-01
-3.988757173062844608e-01,-4.579170835605831380e-01
1.208317930896544379e+00,5.039879830383376946e-01
-5.961047627252447079e-01,7.089803740041349389e-01
1.926842196107043659e+00,2.624581387557329837e-01
-8.533263630449106074e-01,-7.848233863974873881e-01
-1.950575761467598035e+00,-4.429036225191103626e-01
6.845770653511302761e-01,-2.051417206771782575e-01
-9.226895843418265741e-01,-6.757115670709579192e-01
-2.567717926790167304e-01,3.063502364638823749e-01
-7.517478642517216869e-01,-3.696739013635914617e-01
2.899516629293881209e-01,7.632276067231641425e-02
5.357381920212769266e-01,1.404230654520957633e-01
1.572652769456902799e+00,1.862760202002595178e-01
-5.677812439230680575e-01,2.906205513103459204e-01
1.532530929282016618e+00,6.187368401833558407e-01
-1.018800785134805764e-01,4.789393502400979274e-02
-1.333579903471053818e+00,-5.498587432402566311e-01
1.789792418145473185e+00,2.178217487627646110e-01
-7.302188278018881817e-01,-4.289832711381158514e-02
-1.758262050576411273e+00,-3.504032466358693032e-01
1.285958080931815406e+00,-1.526333292860851398e-02
-1.740863266848003743e+00,1.002602393419897431e-01
1.466630077193357362e+00,2.591556994723445695e-01
-8.655736720959485986e-01,-9.959979342243379108e-01
-1.074022632680014855e+00,7.645403682841928061e-02
-6.391311939378292450e-01,-4.658170565874854008e-01
1.004598450038677537e+00,6.796696807074872337e-01
-1.470650861554897215e+00,-9.861168598651341988e-01
1.010991326671736967e+00,1.020577653116468086e+00
1.177526647358227319e+00,5.400418647958424856e-01
-1.695348405039701856e+00,-3.865466726468390068e-01
1.437454815745387915e+00,-7.971272520672284534e-02
-3.440914490272062309e-01,-2.497888303999087622e-01
-9.974243341178565814e-01,6.450327076513563407e-01
8.362161306168474084e-01,5.700867688854116544e-02
1.028720500106574232e+00,6.357062578279844001e-01
1.939819608580330978e+00,3.512147187461638342e-01
-1.913582739525285348e+00,-6.865649865374395810e-01
5.750617330530847227e-01,1.550441623258810020e-01
1.461001521264602587e+00,1.044465913895206710e-01
-1.399855793651260782e+00,2.337785452805526687e-01
1.275626897302744034e+00,1.488758240898336305e-01
2.268823726435309496e-02,-1.174574728178232885e-01
-1.980533370994277398e-01,-3.135747589617334796e-01
9.094512113682409193e-01,-7.319809113230359987e-01
1.709333446206017015e+00,7.764371969291794517e-01
-3.139133058121510444e-01,8.267785653068174256e-02
-1.538341780562690442e+00,-9.817422193981244494e-01
-3.575467181896430091e-02,8.978559782429000602e-02
-1.374509251929463716e+00,-9.329471093076125987e-01
9.930232294937146875e-02,6.952912544253148086e-02
1.319211964346042265e+00,1.705846811043091882e-01
-2.184329026835198917e-01,-5.557952691897225517e-01
-4.890926372730524108e-01,-1.105756468659223057e-01
1.314631857632375223e+00,8.248517693712392740e-01
6.106154835283579274e-01,1.839922895012540138e-01
1.862169184542493028e+00,5.950969310590829009e-01
-4.674525340108015570e-01,-2.451062923838281393e-01
7.206230104565745087e-01,-3.229497597498458550e-01
1.567102518598551875e+00,-5.456091045428182462e-02
-1.922860730528547890e+00,2.930178136013176782e-01
-3.978631300513306712e-01,-5.529247603435535896e-02
-1.564857600882820332e+00,-6.131972448300501144e-01
-9.782395070775504742e-01,3.747863923296952393e-01
5.067135604580830233e-03,-2.602196251055803600e-02
1.041814235626645768e-01,-9.770294197708677408e-02
-1.195680142518388500e+00,-4.258228787837695095e-02
-1.608187749831658575e+00,-7.086442500863422422e-01
1.699944653439811049e-01,7.946618237267574214e-01
1.734938727384567780e+00,6.842308149918304716e-01
-1.545922296706442545e+00,-8.620673967203540400e-02
1.989175146198594923e+00,6.800802811834123496e-01
1.434925248842482404e-01,-6.263154581439918100e-01
-1.685351897687279887e+00,-7.232736453676207322e-01
1.418482817892920522e+00,1.225189642585226835e-01
3.994356681879942528e-01,5.597372515773548773e-01
1.295718936298649648e+00,3.368782993900729661e-01
1.439592235715656976e+00,6.626626521721084018e-01
9.527741813513834757e-01,8.887923836915601061e-02
1.785924224452154263e+00,2.193516702758530057e-01
1.972682375395531373e+00,-1.242839660712179994e-01
-1.785742065417719182e-01,1.860265052212154435e-01
5.968527234773763901e-01,6.152796235605235697e-01
4.345480548969060663e-02,2.551203190310292190e-01
7.486556459766680049e-02,8.278285446820888849e-01
-6.776442543312630740e-01,3.683892970726125871e-01
-1.189246967548389655e-01,-7.042433320431170651e-01
-5.288466375526637009e-01,-1.606907205967281205e-01
1.318311798488658315e+00,-2.006651599598356928e-01
-1.138317292706657824e+00,-5.804467520765197452e-01
-1.634024331910481909e+00,-8.908604172727259130e-01
-1.043772891688643512e+00,-6.275093097654026453e-01
-1.986314243763734666e+00,-9.816661189695707890e-01
-1.250773576255324038e+00,-8.921755784390044131e-01
-4.334276860263486242e-02,-5.345854767199743618e-01
-1.422328443850183088e+00,7.912600644179701437e-02
1.809743176230091066e+00,1.234273199914931007e+00
1.082755532051205893e+00,6.619122671009622927e-01
-6.747005254839555377e-01,4.260056787760653219e-01
4.639437238094972216e-01,3.610101396151870756e-01
-1.815417949168887546e+00,-2.837849972291274780e-01
-2.248669887522574129e-01,1.614800571911013116e-01
-1.481289530288544043e+00,2.712888029069797646e-01
-1.736178902014846592e+00,-4.864339890262399102e-01
2.385241355873324309e-02,2.935012468829953369e-02
-1.236415400683490429e+00,-4.566744071686958395e-01
-6.496901338016258798e-01,7.938093923865678914e-01
-1.013446668519040639e+00,-9.642008528954001956e-02
5.567555918839683926e-02,-4.050895661574239748e-01
-1.023538411823115890e+00,4.178768482606398660e-03
-1.011681764341991752e-01,-4.412985295666730368e-01
6.973258754511904023e-01,4.804847683924466928e-01
3.383186937875155564e-01,2.140946788038430859e-01
1.625796462583128932e+00,-2.905172983959550814e-01
-1.735026852389572660e+00,-1.048393183573194332e+00
1.164379859496741609e+00,1.763766288768382207e-01
-1.252119434612688043e+00,2.977965341161747936e-02
-1.643744787580914135e+00,-1.092090204200044878e+00
-1.208047369369898316e+00,-1.988976509409672577e-01
1.891998041551525844e-01,-4.139878490969110536e-01
5.562163037550416078e-03,-6.844267343107430790e-01
2.596424475878520433e-01,4.038623575879735084e-02
1.726647323810452495e+00,2.991197972586971954e-01
1.236724890062030457e+00,1.421361312615160855e-01
-6.075186715087537159e-01,-6.237751764222643214e-01
-1.974806178195160022e+00,-3.491410019945607734e-01
-7.747107397402510642e-01,5.521409900780956947e-01
-4.528957051797402045e-01,1.031032712224977665e-01
-3.179831432331861052e-01,8.178140284423216499e-01
-5.008687146351471497e-01,-4.486305048118476302e-01
-2.835425112899780942e-01,3.152871251394020469e-01
1.281037355218174412e+00,-1.687227844714710434e-01
1.944177474142149809e+00,6.049230257341799977e-01
-1.341304546729339187e+00,-2.661347215292394486e-01
-7.470983991590389728e-01,-6.220003011271368898e-01
1.702189924972042689e+00,1.104349848935471945e-01
-1.304709549251472200e+00,8.174083825062983255e-02
-3.479277634624824422e-01,3.237581398603029958e-01
1.937505542779010437e+00,9.516264688583835341e-01
7.166269301240402179e-01,5.762970465532943898e-01
4.579536035143574324e-01,-5.598273577446459814e-01
-1.040326764883495070e+00,-6.357123857568099945e-01
1.304213513032366656e+00,-2.080948264424452576e-01
1.986946968638081401e-02,-6.578458671338174302e-01
-2.821306215141436979e-01,6.706357568804077740e-01
2.700614510386207812e-01,5.981248752429781934e-01
-4.755065406603331546e-01,1.168059483248906072e-01
-4.533553961101803864e-01,3.797843790502520855e-01
-8.793154192350249865e-01,-7.870994329215161289e-02
1.636693804389819817e+00,5.459405163125613525e-02
-1.679025579086945719e-01,-1.653148083806980084e-01
1.030439823881362127e+00,6.694984974911888376e-01
-1.976776410038620924e-01,2.024532186105243992e-01
4.912750274665533823e-01,4.355847652233340028e-01
-3.280584427078490073e-01,-1.726700667277771273e-01
1.031563219270524190e+00,2.355959514256585063e-01
5.074054354452206539e-01,-4.235673496515851566e-02
-8.886231753587936488e-01,-7.391498260116433627e-01
-1.674920436838100102e+00,6.354996727416779567e-01
-7.112401726137562719e-02,-9.247116396490451251e-02
-6.300159893688013213e-01,-7.933982835864292205e-02
-9.703723759831213158e-01,7.568424033841281151e-01
-5.388145850638537127e-02,-5.271039168982711853e-01
-3.184579350087566318e-01,1.735960711794824196e-01
3.801082265173270081e-01,2.179811942740077502e-01
-2.166866914102474340e-01,-5.587434693302780753e-01
-3.862393094677036842e-01,-4.605189749946377031e-02
-1.141411121455555566e+00,-3.603737451957099713e-01
8.715795406303481485e-01,-4.704976143352355145e-01
-1.533642405534181741e+00,-2.923919375336371251e-01
3.850802044966870064e-01,7.435542489367985564e-02
-1.361573382261647147e-01,-1.246568961400383035e-01
-1.479286989361218829e+00,1.339652961505793938e-01
-3.897258427778993450e-02,-4.501875312106598526e-01
1.378575831807522967e+00,-6.544261877671795347e-01
-1.246811969238065920e+00,-1.670828390649095885e-01
-4.768899718811301369e-01,-4.418261404977649742e-01
1.784129587348261214e+00,2.800678030274926789e-01
1.625103822993515745e+00,8.614044375304540369e-01
6.646437523035970685e-01,1.294432531445198764e-01
-1.572503189794928424e+00,3.670737894267129819e-01
-5.912654715252672055e-01,-1.447737541688799423e-01
6.124517012029775387e-01,2.624249967658046634e-01
-1.180301703481419828e+00,7.396124361286364746e-01
-1.044169059619985518e+00,-6.974003310846833559e-01
5.998400039429530040e-01,2.635217687623577776e-01
5.328879851002539247e-01,5.265263526725545429e-01
-1.310438797902313990e+00,-7.742441510739515864e-02
1.894467401705874465e+00,1.767401196053437484e-01
1.748027528069128422e+00,7.190103912981087309e-01
8.598135211154112056e-01,7.241388463911885287e-01
-1.265945978920152371e+00,-1.314936820296297715e-01
-3.806619941197477708e-01,-3.872420164733386683e-01
-1.751691146427589718e+00,-5.877569881740166702e-01
1.129173876333932292e+00,5.459009766578769574e-01
-1.133086800405037398e+00,8.585162917901917323e-02
-9.198853964493647339e-01,5.580912852948131109e-01
-1.267791511108983915e+00,-5.458431351243969720e-01
4.700237542428600257e-01,-4.624861622480015422e-01
-1.475829136284329213e+00,-7.071799887228720216e-01
1.995725915683999041e-01,8.727828781152383031e-02
-5.990693196020919764e-01,-2.098264045633812525e-01
1.023093415781772819e-02,4.745276535998888545e-01
5.633336903482302205e-01,-7.291287989120653901e-02
-1.600558187610381822e+00,-8.816433452736974763e-01
-5.672395701775378996e-01,-3.921052338423923200e-01
-7.380387137902229000e-01,-4.197913039835544091e-01
1.107672209930207874e+00,1.958182375247634888e-01
-2.034459128932075700e-02,-1.622283182721062089e-01
6.869629133280299449e-01,-9.675397320784812072e-02
8.236485443155450170e-02,6.689751771336556185e-01
-1.115559435277840183e+00,-4.868809841933169347e-01
-1.369455644779188130e+00,-8.536314913867590892e-01
1.333527979093553473e+00,-2.250519204888971891e-01
1.285322122507901454e-01,-4.719918183246554211e-01
-7.964393964157174821e-01,-4.574903701697156100e-01
-1.552303739156673856e+00,-3.679848104358860589e-02
-8.304141856848179515e-02,-3.557349441765287890e-01
-1.992014828298197759e+00,-1.298887445734425716e-01
-1.254027483441150448e+00,-1.175012184763944312e+00
1.022748534780426155e+00,3.167790955226212901e-01
-1.529113979720109651e+00,4.629065663345113824e-02
1.911266251460417287e-01,2.785972876391712427e-01
-2.291071182050319344e-01,5.300528446135984728e-01
-8.563786611800385806e-01,-5.410717848874118108e-01
-1.134489392844328037e+00,-1.980332079978577298e-01
-1.570531035694711086e-01,-2.651839419427490796e-01
5.932400216833744189e-01,-4.249561107265315552e-01
-7.955365395681077700e-01,-4.335026972820860136e-01
-3.889955618592288999e-04,-2.931024346783444035e-01
-8.655759852421374134e-01,-2.368188507482359151e-01
6.815827973173376186e-01,3.632828718673186130e-01
7.307291806160618464e-01,6.513819737654161779e-01
1.205515738746210097e-01,-5.747769465375089926e-01
2.817517067174106771e-01,9.582499048498069327e-02
1.254993034147330988e+00,-5.828170254836101405e-02
-1.099185188063172003e+00,-4.762279984876011119e-01
-1.166425448390033814e-01,-2.900505496544607542e-01
-1.181119150964365261e+00,-2.453630927942439810e-01
1.544674963280667779e+00,2.227773663719825048e-01
-1.772167640819700463e+00,-8.734265253669479812e-01
-1.779423152082820092e+00,3.526782753950160054e-01
1.868607648452547565e+00,-2.555596954084946026e-02
-7.016190521252778645e-01,-3.993021944287405423e-01
1.684695420684745315e-01,3.682078949043203764e-01
1.215548143594489705e+00,2.742155516694814166e-01
-1.201584768911742263e+00,-3.825864327736920867e-01
7.329854236321016181e-01,3.992957614395524768e-01
1.502777658279650375e-01,-6.443523058927538294e-01
1.984049171805181366e+00,-8.558526932206933502e-04
8.915539352219403746e-01,5.107234597540214471e-01
1.913014153787611082e+00,3.144960383916590163e-01
1.775299239301764587e+00,5.832551389717868240e-01
1.352120391291070423e+00,1.235732905411422999e-01
-9.634358772885502908e-01,5.171078036307967807e-01
5.328898125671481800e-01,1.798200556151932916e-01
-1.143054081400203259e-01,-7.084919223648844522e-03
-2.752353428616984843e-01,-1.670284088644237719e-01
1.641895193219826687e+00,-8.021637081539472192e-01
-8.585458934089409411e-01,-8.516352512844582723e-01
-1.448878859817420484e+00,-1.041009343207630167e+00
-1.458656325368294926e+00,-2.377809564341882009e-01
7.999893793567069977e-01,-1.024254782863908697e-01
-1.841223902271043933e+00,-4.655592365893196916e-01
1.713576366505544346e+00,3.343609670303003267e-01
5.427206736535663545e-01,-5.137089416292409116e-02
-9.491173102964811648e-02,-4.963975181016340166e-01
3.548934636811194032e-01,6.838711141436564223e-01
-1.251102153872817979e+00,-7.745149717930085442e-01
1.595240409827130001e+00,8.302528610502758477e-01
1.805378987421862202e+00,1.005981773671084101e-01
6.407671357678257351e-01,-1.790641163635503519e-02
-1.078900239950356887e+00,-3.901925835682360511e-01
-1.231767615874312050e+00,1.057230268386732952e-02
1.427438064623684610e+00,5.990265847190778814e-01
-1.423672577275381546e+00,-3.469207257121046939e-01
-1.176011141078157962e+00,-1.494866672731517410e-01
8.907898099589761642e-02,-3.038042515729496573e-01
3.674027458003514823e-02,5.492198549861039281e-01
-5.198307781888233947e-01,1.721536234542930810e-02
-1.754763838789592523e+00,-5.734814222471689149e-01
4.101346316325433783e-01,-3.053649229085918237e-02
-2.107716158520185346e-01,-5.603332649037016111e-01
1.125172980262405531e-01,-5.548645564939409525e-01
-5.315343351990868825e-01,2.439629566192285937e-01
-7.767485340597892751e-01,-9.353079924614952079e-01
1.560208744039534245e+00,1.813032151415103210e-01
-1.984301558009216926e+00,-6.595689160506443827e-01
1.386281957619558192e+00,-4.624395804630132556e-01
4.042041686061210726e-01,-3.920676106105435155e-01
1.501353681196632817e+00,-3.346864076450525860e-02
1.349791555552153799e+00,-5.786354015312689114e-03
-3.971831920827852969e-01,5.306601727727806583e-01
-1.053348527054236428e-01,5.514137235813820759e-01
1.918917340243280645e+00,8.290899665258515405e-01
1.004760161742060731e+00,5.621900156212292776e-01
1.025482143539560909e+00,3.149436114029328659e-01
-7.236387794827447983e-01,-3.020591096286461830e-01
9.163079308787032140e-01,3.955452685904398691e-01
-1.857300720054020804e+00,-5.375331096267859099e-01
-7.656837829426490494e-01,-8.384842683880745495e-01
-3.581518454426921849e-01,-7.592073929172373781e-01
-1.573876273062333020e+00,5.919384086238459464e-01
-1.772408223964576646e+00,-6.384487624897144942e-02
-4.483493646777496622e-01,-5.289431624246110353e-01
9.433926445281772821e-01,1.006861007719635215e-01
6.695979120700812359e-02,-3.928164357779575511e-01
-1.720217234941121109e+00,-6.844700633467412088e-01
1.844450134369997052e-01,-5.159826338808721768e-01
1.128410794597901390e+00,5.662963192349779185e-01
1.198056706155510298e+00,9.891676685817332171e-01
1.419221255531940784e+00,4.324698449811842371e-01
-8.448073686357875367e-01,-6.172188980384500923e-01
-1.515549822658524448e+00,-5.652776705756429321e-02
7.371063008708125253e-01,1.084131614194804860e-01
-1.047524906608808593e+00,-6.389213131682703883e-01
1.649312827158873063e+00,-2.876401874148099558e-01
1.361471563583918076e-01,2.289616613294703507e-01
7.639618319161640692e-01,-1.547229515328935601e-01
8.392994857479898485e-01,5.502408005375746258e-01
1.193037823402362196e+00,7.622661248910214127e-01
-1.244728430819305842e+00,-1.159987907000101126e+00
1.908342087890660732e+00,4.914137562482358002e-01
1.776447846287406040e+00,-3.503196951136717807e-01
2.519992528546204369e-01,3.209376007205305692e-02
-5.225412089923273662e-01,-4.695923939942768799e-01
4.522018587859744088e-02,-7.800374536905630984e-01
-1.677217054878110680e-01,-7.390158817965686300e-02
1.548112693537693652e+00,-1.880504494016339012e-01
-1.194037104101144386e-01,3.768979170021308778e-01
6.409048712546816517e-01,6.563616610646411109e-01
-1.434122503813356708e+00,-7.720066717781173260e-01
1.220121735837024879e+00,8.070668681407628942e-01
5.297877195532092465e-01,-4.707230722578609194e-01
-5.416488422647041112e-01,-1.534002622484633704e-01
-9.666428029866480642e-02,-1.586743502056696120e-01
1.526924106285279858e+00,6.090738124353033411e-01
7.341849791532957248e-01,1.694456489184423265e-01
1.833078127809550928e-01,-1.140678961130493774e-01
-1.334827789104525042e+00,-3.192518406174715273e-01
-7.292230326894157955e-01,-5.902071754786729629e-01
-9.565916127945595093e-01,-3.057591877791727142e-01
-1.194832229854973171e+00,-8.549685874741967950e-01
1.411136992579975491e+00,7.655845071012582492e-01
1.932194675639822279e+00,1.187175277145627594e-01
3.861112599371452347e-01,-3.121010499699525820e-01
-7.968758454579334405e-01,-1.214427929405330897e-01
-1.097173932735552082e+00,-4.467729226988567670e-01
1.656243075089301353e+00,3.767104099604807743e-01
-1.961020254936950202e+00,-7.611009098219699842e-01
-1.725686195836176218e+00,1.902637415562413170e-01
1.043545135590207451e+00,-1.127394579055643886e-01
-1.930683486103565549e+00,-4.916774432826703789e-01
-4.232747186259491201e-01,-7.016234472267052213e-02
-1.791775837860190901e+00,-8.853626709215566271e-01
-4.915538936272594306e-01,-7.657947157614160005e-01
9.071745694768154067e-01,6.153189997145299683e-01
1.589967694974566914e+00,1.036106915264014550e+00
6.248615795685266150e-01,2.281154575787339156e-01
5.831241856356519371e-01,6.647873099043811740e-01
1.172416859324475702e+00,1.386642662423890615e-01
-2.905899515407464051e-01,2.807438347674879320e-01
-1.238777203899235513e+00,4.247148028956304611e-01
9.986962744529082059e-02,-3.701312694092144806e-01
-1.637631145202012029e+00,5.276175529304105716e-01
-1.755866612479165312e+00,-6.566482392617020158e-01
-2.890564471882228759e-02,-7.209592124267771851e-01
9.684961411003212284e-01,2.655296269016886868e-01
7.632429105982594386e-01,5.028636234475503120e-01
-1.955536309888544544e+00,-3.865592665597232247e-01
-1.869568833639560612e+00,-7.252337246670753634e-02
-2.799236703789946823e-01,8.046707594526109064e-01
2.203477933029489577e-01,6.537861726353400016e-01
4.062988160283800276e-01,4.876444968136093294e-01
-5.030283662882184537e-01,-4.360735711417983440e-01
9.246109213599136289e-01,6.399371447179144079e-01
-1.491086251991112999e+00,4.871133327260500634e-01
-5.228937005516169911e-01,7.532151575541624622e-01
1.383962714900047519e+00,3.582331335430485875e-02
-3.935820994768861603e-01,-7.164230936453694909e-01
1.789500696568927740e+00,5.633888522868473192e-01
-1.283187770404735417e+00,-9.619324460471623262e-01
8.705051061346904540e-01,2.537219434995130474e-03
-2.299055093350852452e-01,-7.622207163828191856e-01
1.636879430409469816e+00,5.009644792485421494e-01
9.028106403323281626e-01,6.305232186091499491e-01
-2.602775538933261856e-01,7.222061128944232689e-01
1.598906232176933173e-02,1.128380136368874798e+00
-1.264427299856675901e+00,1.129675805551336509e+00
2.395820196518010370e-01,3.079494736995121995e-01
7.092697345175502655e-01,4.807278129425053836e-01
1.632422246818910239e+00,5.864376636944234056e-01
-1.000052239342470006e+00,-2.969425811551380523e-01
5.135791468213093403e-01,2.852385689326082385e-01
-7.835501470028796156e-01,-4.779019878743578920e-02
1.909062477109114031e+00,2.961173726710479848e-01
-1.638016206267799646e+00,-2.068281614184219741e-01
-8.436343230314147235e-01,-3.306775163880458779e-01
1.452691398465013162e+00,6.880458520624206376e-01
1.765157887332152953e+00,6.499603999253522613e-01
-1.463977051022118836e+00,2.444843523246870987e-01
2.088592445046972834e-01,-7.620004338676583666e-02
1.668432709200607267e+00,9.538228583171309838e-01
-1.623792909301743581e+00,-7.148222586745345275e-02
-5.240750514545666761e-02,-1.441487327250359773e-01
4.604587860575737324e-02,-9.342621511516864263e-01
5.669305206179324763e-01,4.026942095230869323e-01
1.817848964474934270e+00,-4.480541260854401520e-01
-1.561090119711449287e+00,-2.801814409293952313e-01
-2.369080718699128063e-01,-9.374217474808297368e-01
5.999650641904583637e-01,8.956510413071441246e-01
-1.771661628710434311e+00,3.398927558302966001e-01
9.994111131880130117e-01,1.261165858529678940e-01
1.236127032959328798e+00,6.568148052956708227e-01
7.703314322291223704e-01,-5.099111279634414018e-01
-1.956190333362345601e+00,-2.539661923788154030e-01
1.899521083567012436e+00,6.513801306823169268e-02
-8.010589198939164213e-01,5.146943252240254729e-02
2.237600307602565231e-01,-4.571439122684501921e-01
-3.115710056850300447e-01,3.415594884128198006e-02
1.546085441668066274e+00,2.759949027069540928e-01
-1.384697552285401922e+00,-5.277695568892752931e-01
-3.395144036071302551e-01,4.502708998775353799e-01
-3.512389499540220505e-01,-6.890340487999151442e-01
1.314218634674904962e+00,5.043242348821332932e-01
-2.076836678927538316e-01,5.406719336918663910e-01
1.843971425569071787e+00,8.515645592071846570e-01
3.484005567953554205e-01,7.616962695665929761e-01
-2.006657534810112331e-01,-1.376113683995820458e-01
1.823427591193116371e-01,-4.001214320244718681e-01
3.875429511919725734e-01,-1.193157605119800069e-01
3.566633818972642089e-01,-6.572582954177164094e-02
-6.067165814654544853e-01,-4.058793528567932185e-01
-3.845507686128186720e-01,7.308242125501465125e-01
-1.047309514186216983e+00,-1.685236419085202608e-01
1.815862650863526717e-01,3.913108863324518127e-01
1.691096112441641708e+00,7.119958976894416036e-01
-1.309963533914244582e+00,-2.877614453619981583e-01
-1.396673048684613949e+00,-5.384986624256702381e-01
-4.561767013710813501e-01,6.374150524678481311e-01
-5.289930946048024829e-01,-7.628212633873258097e-01
8.488100887402931782e-01,4.771482136262666929e-01
1.943275467447588056e+00,7.223736882493303479e-01
-3.665706184233368248e-01,-4.658372708901303838e-01
-6.287016939951777239e-01,-8.023668990966156267e-01
-1.340554547089823689e+00,-4.297652695813710677e-01
-1.166944987034583825e-01,1.374043442652793379e-01
1.357007973554719804e+00,1.557958507401535631e-02
5.768972445690145889e-01,8.061983949343101696e-02
8.858320508889199196e-01,4.932269512106357556e-01
-4.963667511640315055e-01,2.012971914124811468e-02
-1.941947649496975181e+00,-3.701713709121352558e-01
1.317097244978240322e+00,2.833592592338989302e-01
1.712209148271925940e-02,-5.419098110935200996e-01
1.137660816938822705e+00,5.030643555245136733e-01
1.110308303045392186e+00,-1.335958681250952462e-01
1.656085008199121855e+00,7.763654495809790834e-01
1.831376461947413770e+00,1.448137582074871810e-01
-5.321398574631932554e-01,-3.440881576916566820e-01
-1.720041267833960497e-01,-5.528406889911157140e-01
7.852296801736389220e-01,-3.678840469659598877e-01
1.649318809876359815e+00,5.675761864862517436e-01
-5.890063283210134060e-02,-9.043548209820806427e-02
1.871076075209389789e+00,4.660257273706712167e-01
-1.859580537572826042e+00,3.334709039927646890e-01
4.760349303390043474e-01,2.938602179491240918e-01
1.109576876290272907e+00,9.383997309180035495e-01
-1.000066057473842918e+00,9.181821669592631074e-02
-6.410298825574356485e-01,2.020819744603210288e-01
-2.551761690363432145e-01,6.805342936303622192e-01
8.594465884345727780e-01,2.302914839411037140e-01
-6.091867073562471369e-01,1.124392409908127055e-01
6.792198399439457468e-01,5.935777495652000413e-01
-1.428055114203724774e+00,-1.088671411123147470e+00
-7.139439294223102195e-01,-6.694982953486223742e-01
3.531659688653956408e-01,-7.378485116084818607e-01
5.140430843901668823e-01,7.970262075015396297e-01
5.977990109470598945e-01,4.446301590769193846e-01
1.281515625590678553e+00,6.247852756386564899e-01
-4.561849485091653555e-01,-6.553397913879102088e-01
1.579772995990121665e+00,5.355338990687019685e-01
-1.308312485459795393e+00,1.411096864114471661e-01
1.215710820334923614e+00,5.558807799336467070e-01
1.419069595005370665e+00,2.898135078077960780e-01
-7.778976033690851999e-01,-5.272741590613588825e-01
1.700751232492859977e+00,8.303737503101820128e-01
1.286865443426118194e+00,4.945942678465541920e-01
1.086102707409846158e+00,2.750451947533712471e-01
-1.775316814688701950e+00,-9.318623636324002701e-02
-1.858605600524470436e+00,-1.453894665813068865e-01
1.401406745215683536e+00,-1.011497823931867268e-03
7.119529419252899061e-01,2.391784645940766285e-01
-7.141615609633658046e-01,-3.913095317560957853e-02
-3.582128690265014015e-01,-4.443862955664239500e-01
-1.632856498608982410e+00,-1.160686076244636933e+00
1.414131112127150480e-01,4.700408961481074011e-01
7.463904088271209325e-01,-9.062124893152164740e-01
-1.981743672507545018e+00,-5.999218395805402393e-01
-6.275769259425714175e-01,-5.127167822882062742e-01
9.729185189825333424e-01,4.202536496914114905e-01
6.877159920807596194e-01,6.897218647835950955e-02
-1.212823958253976819e-01,2.648307199601981909e-01
-1.489903934204834801e+00,1.524123531436173962e-01
-1.055379753060542658e+00,-4.655576121395342826e-01
-1.373688853041596047e+00,-6.053183852514942842e-02
-1.018067435567086232e+00,-1.646730077340662068e-01
7.826554670212666487e-01,-8.418668312997976688e-01
-1.509905446297047593e+00,-4.413443668203677617e-01
-1.060844401024088501e+00,-3.900777650844611255e-01
-7.086458995739719491e-01,-7.287370914237536468e-01
-6.701258026047396399e-02,-3.838604373975659789e-01
9.588170632402266413e-01,4.397459622610396801e-01
-3.771137477258741377e-01,3.887188332334250429e-01
-2.970979705243861346e-01,9.176433130170585928e-02
1.951906006908005864e+00,2.677584692269248112e-01
-7.289970359300648184e-01,1.206498941261697766e-01
1.016748505936493352e+00,2.729753808190772402e-01
1.657814100290635473e-01,-1.515116655609445029e-01
-8.637673425499445834e-01,1.458131170705049828e-01
-3.530887978024175311e-01,-4.211723583449900055e-01
8.516419737829528103e-02,8.664593230055945838e-01
-1.695586139427874617e+00,-5.430443422738318038e-01
1.279036642612837227e+00,-3.172344891584960580e-02
1.421134393584677191e+00,5.371827357636889122e-01
-7.801979515460253367e-01,-9.470574148323557262e-02
-1.428965955646661179e+00,1.134736488087590978e-01
1.413097416528672046e+00,3.080165062534583331e-01
1.333173218476449762e+00,-3.147135256259890601e-02
4.070407350931257717e-01,5.736576746498747159e-01
1.134517858606812979e+00,-2.625376085998748499e-03
-9.611127307316102986e-02,4.205894136018498708e-01
2.130093877597691865e-01,4.831550088002408705e-01
-1.654484318732840187e+00,-5.180562023138173267e-01
-1.705161014174540579e+00,-2.666201359758789691e-01
5.644493533797367846e-01,3.194175527339555010e-01
1.646155953873931210e-01,1.501109586016236008e-03
1.054201907224854295e+00,9.796210734878098014e-01
1.515557429315913307e+00,7.975915405849751671e-01
1.183454185612901721e+00,3.303794407065367977e-01
1.727310354913466295e+00,5.306848572615687765e-01
-1.061869151108683962e+00,-7.663993050470908619e-01
-2.386481813164875732e-02,-2.216299218689692929e-01
1.517416511289625625e+00,8.217452975623494860e-01
-1.913865648256995122e+00,8.491927306788371599e-01
1.016254824011812552e+00,-5.545121287501636465e-01
-7.551902819697517977e-01,5.735046333449896894e-01
1.073694819058925276e+00,7.220300504817075415e-01
-1.513196853628917982e+00,1.452564531629134403e-01
-4.560944022028139422e-01,-6.990038853165700949e-01
1.149901631240126676e-01,5.496524501584008071e-01
1.067151509739172610e-01,1.979959927232712857e-01
-1.100494884150016173e+00,1.796559706173663784e-01
-7.835305034211148545e-01,-7.677894798938711407e-01
-1.171815416715213942e-01,3.512442289434942744e-01
1.279914467862663496e+00,4.379139085975358725e-01
7.165952385428386862e-03,6.813375766027387481e-01
7.129037891889717926e-01,-4.832598743770615823e-01
1.635367798637124004e+00,-4.692122042567642426e-01
-3.221473747897851680e-01,-2.130729360947010154e-01
-6.414733414207920426e-01,-3.317257775368169792e-01
-1.928930102459771589e-01,4.173894276599512954e-01
1.814307675950904031e+00,4.417051409603417467e-01
3.408597852043486753e-01,-1.285949748444634722e-01
-1.081958347040182122e+00,-1.283491176217590457e-01
1.254705641004558725e+00,4.039227345361570132e-01
3.898624137194595107e-02,6.771507702527019834e-01
1.976429273129108655e+00,1.288109264522779573e-01
-1.756492318461408075e+00,2.381974315544302667e-01
-3.064756394713938903e-01,1.730016929116606761e-01
-1.889682374701010747e+00,-4.838682016565729049e-01
-9.046382624970563668e-01,7.168003694828867234e-02
5.848631719960457609e-01,-2.494350579989666195e-01
1.301512223341847907e+00,-9.318230951820403174e-01
1.894247877697696758e-01,-5.486610087283190218e-01
-4.950951414478339530e-01,7.090910550405694623e-01
1.811869387067072790e+00,2.386518415696171347e-01
1.890818969608113242e+00,8.182964488309065754e-01
-1.108272570569869497e+00,-8.278831180983015070e-01
1.156323357268217222e+00,7.114172450622323618e-01
-7.604084531869714780e-01,1.708858480649164124e-02
-1.410760058729056965e+00,-4.012064533408482569e-01
-1.521456229866640975e+00,-1.831459254602323949e-01
-1.114687131992379232e+00,-1.446226815126208654e-01
4.550467566121154661e-01,-2.536107481019188037e-01
1.311086334780307006e+00,-6.160080666985494613e-01
-7.717069431577616712e-02,-5.774530146081880977e-01
1.062831035071376995e+00,3.390393744792020159e-01
1.923280330021843731e-01,-9.082158571435989813e-01
-1.180483918956066969e+00,-1.142988549334307824e-01
-1.126992241812209361e+00,-6.916991275274055884e-01
-1.645594270422765515e+00,-4.862752616983597731e-01
2.998443047748007295e-01,5.431594910666135423e-01
1.456252421146652321e+00,1.130294534073392754e-01
1.664645299275908652e+00,8.451335763262872725e-01
1.927444352778826531e+00,1.757713273881362226e-01
1.578778762597121244e+00,7.601865525743045637e-01
5.777519225228235911e-01,3.712175931731231948e-01
-1.420698400294709618e+00,6.101586099492029014e-01
-1.929476643407885383e+00,-1.015986857778345409e-01
-1.353524978436368098e+00,5.010787631920372576e-01
-1.584315050277435688e+00,-5.287716000581480502e-01
4.225981014035311567e-01,-5.475799126748109869e-01
1.486251319021243411e+00,1.724942134281060302e-01
-8.802558025824178678e-01,-7.190391972801095655e-01
-7.799082186739347833e-01,-7.012461752922767300e-01
6.383983626282621060e-01,-3.359667558646003971e-01
-1.067652323032419304e+00,-6.633235385331295308e-01
1.438054973671451187e+00,5.167055290694696490e-01
-7.589530626092821919e-01,-4.972392961714613979e-01
-1.020501419057679104e+00,4.805874514808640141e-01
-3.324396512667626702e-01,2.095591792068344228e-01
3.219408988104337510e-01,-4.435233055670925184e-01
-1.952600909270136853e-01,8.516799597468449612e-01
-1.582224990487052452e+00,-2.358271593967476709e-01
7.889115803953039574e-01,6.901191589786253022e-01
-7.911946136165828314e-01,-3.695552664813635535e-01
1.083248528520530662e+00,6.499310000913876006e-01
-1.212515604239310374e+00,-7.248610854563778405e-01
-1.498820490099948000e+00,-4.927858557038455323e-01
1.723890025107814861e+00,6.995040578471984904e-01
1.795401192469414653e-02,-6.334026166292635596e-01
1.218199068911313798e+00,4.192746231750822949e-01
-6.089966934125610187e-01,-1.645531791747246730e-01
-1.686350819955811264e+00,1.435409074701741172e-01
2.727259565349546833e-01,3.825662017808958426e-01
-1.433088986333149961e+00,-4.885388903737180599e-01
1.235706200390436216e+00,5.603908803998403076e-01
-2.992566108675065450e-02,-2.427613440613153872e-01
-1.815311901358315883e+00,-4.592020614199262551e-01
8.497933130265100665e-01,1.195072684958574438e+00
4.042071572750995934e-01,4.731527199486376123e-01
-1.553291858614354481e+00,-3.261736308983945731e-01
5.572050404370321175e-02,-1.622644731421835074e-02
5.321615737828397918e-01,1.359274315820387935e-01
1.578999905603783560e+00,5.712225238905923597e-01
8.931378148778721382e-01,-1.215075069813026098e-01
3.103408700173289070e-01,3.509138026473437866e-01
-1.207591138235879935e+00,-3.901887657991804925e-01
8.532624794999756901e-01,6.496467497359230681e-01
1.624872714961997033e+00,-5.557791177113479142e-01
-6.563901721676730361e-01,-3.542583684543415545e-02
6.321722584953493040e-01,-2.813302713315001258e-01
-1.898028205142432867e+00,-4.461993081533194294e-01
-1.555517266273667598e+00,-3.692627904943965311e-01
-1.834955560782866701e+00,-3.367061089069505186e-01
-1.844711819048551416e+00,-6.272843658467475159e-02
-5.186536700908930264e-01,-9.972582259164941565e-02
-2.401998154208895286e-02,-3.006646810366090383e-01
-1.403575026948108651e+00,-5.614850561956294950e-01
1.459937763976306258e+00,8.188903137331211557e-01
1.962149855489262684e+00,2.120944037061851528e-01
9.773185471006469172e-01,5.924498265948577869e-01
1.990418530792604113e+00,9.308955096482769420e-01
1.517831067772621445e+00,3.263532539792075582e-01
-1.285305617170529935e+00,7.833113862532021798e-01
3.316174166195260398e-01,1.053892601792511818e-01
7.443754524056789279e-01,-1.093514500356380093e-01
7.816434878344931114e-01,-5.427497263753094936e-01
-1.406413087260351080e+00,-4.214556551874031887e-01
-1.117336843092035625e+00,1.791607565624106502e-01


==> figures/illustrative_example.csv <==
5.089319998905683651e-01,-2.746238947208010650e-01
7.043002836393641442e-01,1.681401522811621918e-01
9.514228549223007203e-01,6.413476579871425498e-01
1.063130989923378733e+00,-7.874925626183845728e-03
2.924347579492112548e-01,2.731837031946491856e-01
2.654063240206983032e-01,-1.120755947615717368e-01
1.840119376455078726e+00,1.054604336365245087e+00
1.998121932121647681e+00,5.165875359930459654e-01
9.744678240533468649e-01,-4.515441091356081627e-02
1.157411067328496079e+00,-2.820713294701648333e-01
1.472821977965072193e+00,5.719256971972508374e-01
1.002624896566304269e+00,2.299620786337536193e-01
7.592356201127656856e-01,-1.285440987195128060e-01
4.381135355606646797e-02,-3.791654226381565573e-01
5.364059821885736046e-01,3.477008146297027036e-01
1.133491463681846501e+00,4.420866275213032326e-01
2.340204516761454911e-01,-2.379877089002126467e-01
1.280023710981054608e+00,-1.198580037392233399e-01
9.712424546407549819e-01,-7.665461541907653276e-02
1.372561334238166397e+00,4.224228528399302796e-02
1.377366030140621200e+00,4.627932147692791487e-01
1.651644625802518807e+00,3.818281755937882327e-01
8.574925770506920397e-01,6.658879482812356532e-01
9.380066925937446953e-01,6.967451398342878743e-01
1.968078147574592318e-01,-3.891177853359690381e-02
1.932626564228991040e+00,2.343340432192767275e-01
1.593048388913674618e+00,8.185428574630457810e-01
1.678898535961152350e+00,5.660416445345239911e-01
1.654239001001710063e+00,3.540361666491542714e-01
1.249937700869053536e+00,8.016964424451640259e-01
1.559259912645629687e-01,-6.662174952685948615e-01
1.026421562385136488e+00,1.019742433908993329e-01
3.093884756384623902e-01,2.635806736262653605e-01
2.086066268953166158e-01,2.783012655537556168e-02
5.334585601305406044e-01,-3.068193984491907056e-02
1.067611080005347546e+00,2.428851980296942159e-01
1.517953112811186944e+00,1.697565599882724929e-01
1.998331780969734073e+00,7.883771608043037560e-01
7.472747905224113030e-01,-1.634253790649803362e-01
1.703371023211295743e+00,2.308699438764307554e-01
1.167571428332657479e+00,2.791880716501390358e-01
8.429964068360082941e-01,7.965546546196020650e-01
7.416137833023552783e-01,2.921651965849708099e-01
2.742355511154723757e-01,1.681739399244985833e-01
7.877919550142760130e-01,-3.777737780034330917e-01
5.515607071944104156e-01,5.130558483492771993e-01
1.620686176085512908e+00,4.484367447086763381e-01
1.383588465172560955e+00,2.519225400756998079e-01
9.748688783314842787e-01,1.587095159952726930e-01
1.923459840080734562e+00,3.094145658581409775e-01
1.451165659301820288e+00,4.539605295884955316e-01
4.185004704639321282e-01,-1.093531081755250822e+00
2.998804255345932646e-02,5.813719135600867727e-01
1.410629086158252887e+00,-5.481305906381661597e-01
1.216380719106866071e+00,1.363845784610221712e-01
6.418654644551886612e-01,-1.877123812921403789e-02
1.089383088465305516e-01,3.801945495994312196e-01
1.888358715460324078e+00,3.458261371305266785e-01
1.840882957839801826e+00,-3.073149818385021992e-01
1.172498482770041539e+00,1.262580661631266532e-01
1.821305073190358392e+00,5.344671055410599170e-01
6.808068283671546705e-01,-2.553365635896764352e-01
5.983288167406666247e-01,-1.544636634366310102e-01
2.053949088630238062e-01,-6.669250177457486384e-01
8.469681469329737311e-01,-4.374672527977493397e-01
8.140217383366179504e-01,-2.973763707015555924e-01
7.170485472965659746e-02,-2.288106611648700606e-01
1.675113979012842869e+00,3.394618600808892439e-01
1.834230603461186604e-01,-2.059348187335316438e-03
1.679875721689346069e+00,2.567349771851673013e-01
1.501595934587867553e+00,2.547695300337354807e-01
4.075771350237289425e-01,1.897947943389166892e-01
7.347346648864414576e-01,1.277872536277228077e-01
1.144603055333351938e+00,2.248942390669015357e-01
1.403345593834600447e+00,-2.001732523531156716e-01
1.737408508076118574e+00,4.581780724757985590e-01
1.987488157577906200e+00,2.452855414998182659e-01
1.311072345578809806e+00,4.060061537120552844e-01
2.426539236896219087e-01,-2.605801240755815651e-01
1.868330311345857808e+00,2.626121633916310705e-01
4.135565455327674389e-01,8.998052928460795186e-02
1.687881453071924387e+00,1.289506935038656543e+00
5.306853649071647805e-01,-2.491973615942084941e-01
1.455069023664756322e+00,-1.195861335571174466e-03
7.029063451328025902e-01,-1.900231140224963866e-01
7.072991832675943336e-01,-2.643732745122981398e-01
1.677269892622961667e+00,2.884317740111221329e-01
1.831895537788728268e+00,-5.034253864512761023e-02
1.333802869164240956e+00,4.945207903407566885e-01
8.094942316703794827e-01,-2.799596614138801232e-01
1.688772530237261593e+00,6.568713991735830593e-01
1.796418523443078064e+00,3.147515413223105907e-01
1.862038767847713716e+00,5.786264374484371142e-01
3.340114757896572861e-02,3.320236909674575271e-02
1.735607622127957272e+00,1.373017744492071590e-01
4.361735599842826439e-01,6.519601818789547698e-01
9.555538499261284624e-01,-2.097648227735638971e-01
9.213315334297267345e-01,2.273111142649684724e-01
9.904406002403678411e-01,-1.352937140964902141e-01
1.403286187066541624e+00,-6.663024415954525992e-01
3.277254264995421718e-01,2.604831606117876674e-01
5.605793949351038918e-01,-1.689750335085361821e-01
1.903834706881609939e+00,4.037399037325996587e-01
4.854635176187425127e-01,-4.080213631372101579e-01
1.218322654292651741e+00,-7.333462842569344886e-01
1.550718715266465209e+00,2.289335717971474615e-01
1.310639821293941187e+00,4.843090301426433708e-01
1.371848315483004788e+00,1.671650609961061185e-01
6.989019473977273744e-01,9.752277539948632501e-02
9.458013026748748331e-01,-6.417499346400474813e-01
1.467519759314401817e+00,2.092005120491524650e-02
1.680999513902390330e+00,5.065456047599788958e-01
1.892059708404596918e+00,1.511572331782264023e+00
8.399498294455485237e-01,4.812265753782392630e-01
1.815886277595080589e+00,4.622272350370920657e-01
6.959124433619017225e-01,-2.215449552975093661e-01
8.641390766871739348e-01,6.308211579584545037e-01
3.654903002576916915e-01,-8.086648364037576364e-01
9.732968811604347792e-01,3.873216856320861878e-01
1.027801822090161910e+00,-7.944446645513882077e-02
7.864397815589685425e-01,1.104497601678116614e-01
6.620719932705276811e-01,4.622263811410043943e-01
2.109780185964753585e-01,-2.375652497630133808e-01
1.291415311373072861e+00,6.841620817148826861e-01
3.727209805675650856e-01,-8.265666793216561725e-01
1.118090681678827192e-01,-7.363238852045003724e-02
1.057725833338989396e-01,-2.998644711251035044e-01
1.740016642195572949e+00,4.616280075216065981e-01
1.066640107615917099e-01,3.896699474944705366e-01
5.530005130029496119e-01,6.970575921510092643e-01
1.414164379103958202e+00,8.607882110636368989e-01
2.083998519348573275e-01,3.160808602170713244e-01
9.501797794020512278e-01,4.439851900910130045e-01
8.878564838236913115e-01,6.387877626012590238e-01
5.595440833713838380e-02,-4.741111105333499776e-01
1.726917449484467681e+00,-6.161694522816629771e-02
3.376292827949953779e-01,1.545913374029776188e-01
8.298050940702725864e-01,1.567706894250013305e-01
1.751630603431470590e+00,2.751450545371348921e-01
2.380102888550617024e-02,-3.232346125436901252e-01
1.474027917416964595e-01,-1.849058837178567116e-01
9.732990882724368298e-02,-9.808842681313744150e-01
1.478182097030218412e-01,-2.399260398093747970e-01
1.629786660385303954e+00,4.427976456808424000e-01
1.499138887530677922e+00,4.508069772733140912e-01
1.484525228276330377e+00,-1.408292713744370706e-01
9.980454230745410271e-01,-1.566107091572430388e-01
1.784206719587428935e-01,6.842753268838082034e-03
6.548734098758590694e-01,4.514472850250964009e-02
5.562244208554223412e-02,7.331968604159768699e-01
1.662349349759591144e+00,2.488239379240470839e-01
3.901611462996341650e-01,1.038407512085507189e+00
1.717422485543278476e-01,-4.002317380992346241e-01
1.508422206962108492e+00,1.033448110913351842e-01
1.083400932458158827e+00,2.233415438455198521e-01
6.277238760049952404e-02,2.094747702504866083e-01
9.490929642871299698e-01,-1.417080191861808114e-01
1.604408013964158330e+00,1.170369515659150095e-01
1.093407261109238915e+00,1.945203007855975108e-01
4.036611819470092843e-01,1.995628623018466108e-01
8.239103157287424040e-01,3.730152931375247949e-01
6.354586929961216768e-01,-3.118781948133674820e-01
1.290043925097320576e+00,-3.916012179092186463e-01
4.712371661440784010e-03,-6.148051827877396014e-02
3.863933389066354085e-01,6.043257991077437552e-01
1.434864320506476609e+00,3.705868232152078612e-01
2.650212267810261313e-01,7.602577065927308420e-01
1.509068509881039688e-01,-2.269994702878040393e-01
1.479336153306133994e+00,1.811221506204057086e-01
6.319727400026133868e-01,1.176064408730648908e-02
1.657079730129223494e+00,6.546377319243813497e-01
1.723277666045633483e+00,1.060379840404782836e+00
1.331627855752003375e+00,2.755270106290738652e-01
7.969982930101271457e-01,-3.099623567459905416e-01
3.058045520209833334e-01,-5.055988085535592091e-01
6.414136637985479172e-01,2.875813114614244465e-02
9.190626658445444352e-01,7.726693960520043536e-01
1.110489378550021167e+00,1.645984725980731977e-01
1.896419449573012450e-01,-5.502204694615444591e-01
5.499662131551716904e-01,3.391262128028507683e-02
1.986290203192965675e+00,5.005908648435841712e-01
1.981572510608740734e+00,2.246497039975930698e-01
1.769427845480679995e+00,4.320641853376058772e-01
1.594628819115019303e+00,1.758096229128636168e-01
1.692893872525605969e+00,3.410329487831343931e-01
6.623700993784469304e-01,1.906627389865290789e-01
6.722662348085961526e-02,-3.403294283884243931e-01
1.227376674195326256e+00,5.352801050651565529e-01
1.957196330785863303e+00,4.539724748150752998e-01
1.158135104423952733e+00,3.646614191106604119e-01
3.323238578515654851e-01,-1.032999247490486994e-01
1.669876700126597724e+00,-3.267218015145360588e-01
1.673515679754028040e+00,5.600416363972545719e-01
7.414814157658806693e-01,-1.905306696115603438e-01
6.423890317099851810e-01,4.032938280347905247e-01
1.163185669637495367e+00,5.690891800108136556e-01
1.185239642663752813e+00,9.305984050542996933e-01
7.828255690490695251e-01,9.438242957054258087e-01
3.901994734479243832e-01,-5.884584416874206747e-01
1.416107083477912365e+00,1.240770721426694423e-01
1.830524646648888698e+00,9.150087809089889612e-01
1.869021843252636650e+00,-3.122201835069345899e-01
1.920748448972843470e+00,6.059544548309730994e-02
1.200872262212623998e+00,-2.865407052615041028e-01
1.246213946798930605e+00,2.685631587382106833e-01
4.573048442954505965e-01,4.243539952540903437e-01
1.382944932297278218e+00,5.103571489991318710e-01
1.171383035824024921e+00,-6.649994489037788226e-01
1.149781305197582482e+00,2.696010691026632378e-01
1.427648254633343106e+00,-4.314411617571392576e-02
1.117740444681201151e+00,3.571340601324948238e-01
1.542770092089710054e+00,8.744372314280296488e-02
1.968260148943056898e+00,4.304267230984900605e-01
7.044872868767699803e-01,5.392855637196736218e-01
3.252754901565484413e-01,5.108689758367329636e-01
4.541851422906972857e-01,-4.562208885908755618e-02
1.176705500869138721e+00,2.931320230846450325e-01
1.523874987156343952e+00,2.320739032278440195e-01
4.926663363360395120e-01,1.696906901197721695e-01
8.509001542805103568e-01,-2.026841761645284401e-02
1.339777933238792684e+00,6.836354951794794133e-01
1.050667879754569434e+00,4.974959092290037743e-01
5.213421753686333648e-01,-4.615949093055843333e-01
3.927999350904141096e-01,1.935499240310876723e-01
7.564378118125587580e-01,1.200293412084603994e-01
1.228177662160402583e+00,-1.885691187686631964e-01
7.029939958331004046e-01,7.975340304311885620e-02
8.938982524625578296e-01,6.874307825442924624e-01
4.386413967629991806e-01,-2.274952796922241338e-01
2.600558047897758573e-01,3.728515386973845214e-01
7.278279107448337726e-01,5.696590752307142402e-01
1.353047326790364213e+00,3.863391516151897798e-01
3.474920790950442040e-01,2.231201185012090804e-01
1.003072293724636133e-01,2.270445652423802585e-01
1.263265619884097468e+00,4.533171733192403741e-01
1.135062235623902627e+00,2.155905290036405630e-01
1.023774935204995629e+00,-6.823971141453802902e-01
1.514910073859850437e+00,3.165853177784655470e-01
1.910247253488058128e+00,7.396038797792112707e-01
1.508210113817824993e+00,2.434767828344245877e-01
1.168018817447391555e-01,-1.757745906781669198e-01
2.309829826195928248e-01,2.964790629323933446e-01
4.125291804241000282e-01,-4.668018985866687620e-01
1.620692477388351538e+00,-2.908619837849512058e-01
7.891322413820125448e-01,-3.162379396127122932e-01
5.226324195908160775e-02,3.221272212981796113e-02
4.119014988809404088e-01,-2.283382799150749376e-01
1.060934449220439113e+00,-2.120235940999067870e-01
2.588634033016921077e-01,1.745552007098035707e-01
7.079675850801445680e-01,3.367638242625623501e-01
9.778657416326286267e-02,7.053818916513072690e-01
1.071020277083404970e+00,7.368812396315420621e-01
1.463833470511122670e+00,4.176519914895064356e-01
1.221415603194868416e+00,2.520489911317372322e-02
1.289855297939723755e+00,6.256198496669443943e-01
1.869976544205379954e+00,-1.586922212709805380e-01
6.125699363048275892e-01,7.713182575816474040e-02
1.997590314905841380e+00,2.474740970482145475e-01
3.720492326918383164e-01,4.009048789230488241e-01
1.440898302572958478e+00,1.539331456509368812e-01
1.659133162454556221e+00,6.366808260316587642e-01
1.126723397735274634e+00,-3.467407664112694965e-01
4.632226772558845074e-01,1.347412647158769960e-01
1.765633633129462421e+00,5.970120665770697332e-01
6.525889186751816506e-01,1.785152514946407865e-01
1.253279826111150852e+00,4.020243122559628568e-01
7.902775011677873884e-01,4.380010340264340329e-01
1.141016767367778906e+00,3.507474927842667289e-02
1.143740144657624080e+00,-1.501018885614417708e-02
1.609222272281631838e+00,3.974066316018123324e-01
1.033984905731439641e+00,3.889620455925086873e-01
7.451873265641077992e-01,-4.339154670677761172e-01
1.457670953465709740e+00,6.156368009318931023e-01
9.253656047141838314e-01,-1.078232433541044255e-01
1.589181921790950414e+00,3.928294238789573622e-01
4.250070652014594774e-01,-2.964910825856580112e-02
4.298658041339398217e-02,3.553219181014665579e-02
2.655109838768376918e-03,5.203083348980019895e-02
3.586443232769789269e-01,1.703833225111820449e-01
1.663946993663413920e+00,9.552110474049164968e-02
1.763117206913080048e+00,-8.651364355244857141e-01
1.516589037893520953e+00,2.167309951560401349e-01
1.090728862172719138e+00,2.759076320650094560e-02
1.495795177422379663e+00,7.055508682928368636e-02
1.589089215473851180e+00,-2.054775943817757078e-01
1.739917758715191942e+00,4.339661904962018313e-01
2.988370499522097212e-02,1.897536990203514962e-01
3.022631709421987889e-01,-3.287024187173855361e-01
6.424548836485313164e-01,-1.736012618383579453e-01
5.268512084061882650e-01,3.174721159613260180e-01
1.445502652742798322e+00,9.817095360046981245e-01
1.315487144112394757e+00,1.794960759621157254e-01
1.729485041515059329e+00,2.499507937002590219e-02
3.503654027526903469e-01,5.671252757490657936e-01
1.656021304222301982e+00,3.446751046375883809e-01
3.540885701349185677e-01,1.472701617978335320e-01
1.186835215662871867e+00,-8.143032849985991362e-02
7.673234470751300051e-02,6.693586216501089259e-02
6.678602124866066525e-01,1.204152907419691332e-01
1.192998912229806807e+00,5.972822795658956352e-01
1.513749031036984105e+00,3.352832484865228002e-01
1.293614430788496694e+00,1.821581226489154826e-01
1.091251115354427315e+00,-4.701455623834575881e-02
5.558295608164940393e-01,-3.900039833247650467e-01
3.457250017955033616e-01,-1.701569027970606107e-01
2.326701942723685690e-02,3.223052855457542165e-01
9.913314570811466719e-01,8.131888832432454528e-01
8.849223060386497419e-01,-2.016208329976217073e-02
1.806775705652049036e+00,6.504065976878774524e-01
1.401690097437836791e+00,8.581917703738124459e-01
1.134132860320949510e+00,1.699930937544918697e-01
1.033201262927344377e+00,1.241984237481557951e+00
8.607875544972305448e-01,1.044825114134868560e-01
1.569087826949996600e+00,2.245497030248115589e-01
2.725032859343090585e-01,1.294945399498924066e-01
1.749012186548942083e+00,3.755947087511307125e-01
1.416882284008320614e-01,-7.981068544319191299e-04
1.956965338216484440e+00,5.251940484585342350e-01
1.847642720254897952e+00,-5.715087222778686415e-02
1.163500199888572118e+00,-6.012775339164362354e-01
1.216111838730327577e+00,4.774622556831478737e-01
1.875343561084029220e+00,5.629951012402534261e-01
7.082081136479856376e-02,1.899642713764375657e-01
7.312050978993973605e-01,-1.010074246797687536e-01
1.198874654438419229e+00,2.518267353822095100e-01
3.766279605705593614e-01,1.891969117451177684e-01
9.169088779121414845e-02,-4.809543981943241731e-01
3.950110637657513468e-01,-9.212139006140512842e-02
1.223250063243973118e+00,5.084850005447847376e-01
1.854006954629537463e+00,5.809952590421398888e-01
1.547701082877441792e+00,3.826432489115818569e-01
1.942204837465216993e+00,6.419889244451961741e-01
5.091638054956224568e-01,1.426114348600879822e-01
1.014114587321510941e+00,1.262998363155047432e+00
1.680452789316656093e+00,6.379826015276417461e-01
1.326105995986940567e+00,2.360002116122446314e-01
8.347661953432568005e-01,8.222290181263003372e-01
1.620324116978373530e+00,1.832353054102237311e-01
1.040126939904439718e+00,4.419140253950665231e-02
2.802303126197602801e-02,-4.818223622932608224e-03
5.350181932791642225e-01,1.240120588168850957e-01
1.945314691937043428e+00,5.956245791493155473e-01
2.308502900203377450e-01,-4.238847633938625514e-01
8.436400427101571342e-01,-6.360247483645458111e-01
8.796210576106060497e-01,1.616336143894613053e-01
3.378105049155144535e-01,4.024785513760104766e-02
7.411450225853111196e-01,2.282339209376298972e-01
4.390844787288274986e-01,1.981400048650367451e-01
9.631829165995879904e-01,3.778242338943648138e-01
3.222679355282089819e-01,6.352208007739779116e-01
5.328868299820863630e-01,8.324197076676885521e-02
2.539249575640134537e-01,2.961151540749198952e-01
1.347459564341894067e+00,-4.041547362272204791e-02
9.200836328068184855e-01,-4.075051637781232361e-02
2.456082859878241376e-01,4.334651937262188892e-01
1.081584670500683742e-01,3.408851714543488232e-01
1.250700865712211396e+00,-8.154820075506076515e-02
7.979981236501394459e-01,-2.115298512659225527e-01
8.991620456130489103e-02,-7.922658298861422199e-02
1.814838853802489549e-01,-4.836127663686126121e-01
1.973429419589846079e+00,6.040755245685351937e-01
1.844009109781148181e+00,5.711472344748834695e-01
1.386684022670656491e+00,5.076935996822793395e-01
1.153154372273839323e+00,1.316988082106975988e-01
1.046484292560786455e+00,1.822270590869705664e-01
1.301689563836419428e+00,3.349709342681396196e-01
1.609052828375209243e+00,4.524597166281132399e-01
5.147503982756451713e-02,3.408020000820115580e-01
1.874150868311041274e+00,6.971401868248995326e-01
7.084364296907486036e-02,-1.535488814949250228e-02
1.841684647986850276e+00,1.716740935385390188e-01
1.091728012001998316e+00,1.020860294236803079e-01
5.144587952970680611e-01,1.569175840303956404e+00
1.505552773778973119e+00,1.487059753334934731e-01
3.793173009592269995e-01,4.078220015919777341e-01
1.695359429608890522e+00,1.018933326022961050e-02
3.161941346144883092e-01,-4.020584243177236505e-01
1.846147312085239189e+00,2.018678239110168193e-01
1.507103189798503440e+00,4.206262784330139781e-01
1.748417889592404295e+00,7.176230774500316212e-01
1.763186270696292413e+00,5.522300396166111014e-01
1.748134282903792025e+00,5.764929405222880554e-01
1.661570754576336961e+00,4.386028257239765749e-01
5.419310940843660163e-01,3.787632702354792880e-01
2.616137314199218356e-01,-5.776213320466883072e-01
1.998815430739260268e+00,5.465185970942771920e-01
9.654353153894832396e-01,5.136762997483531601e-01
1.040678467410165675e+00,-5.317288409399059668e-03
9.894971320491650069e-01,7.797478710743828145e-01
1.933500255547502933e+00,4.796865469241214930e-01
7.579294098689042247e-01,4.546946389218511353e-01
9.081061344880707598e-01,-1.810889938777710817e-01
1.593513404113145349e+00,3.522493683187525315e-01
1.503041044322099840e+00,1.126352900527254064e-01
1.625542712113432486e-01,-4.592949431779774216e-01
9.786871199715054814e-01,8.073778682440169163e-02
1.691512787717116773e+00,5.804066948802794057e-01
1.067842263512608580e+00,6.012071727911831864e-01
3.975996139913089422e-01,-6.536309107259534734e-01
1.707219755199186340e+00,5.894989295805646012e-01
3.363172062969930209e-01,1.102210747974861349e-01
1.853545120417533054e+00,5.751327619181937356e-01
1.318489028020404685e+00,2.979919818065978054e-01
8.244903964958469889e-01,4.452848910662058346e-01
6.218421368143691730e-01,2.027799674882131975e-01
3.967312525555637404e-01,6.719919127218363375e-01
1.378104396551268485e+00,3.140898735842788669e-01
8.347598384990266851e-01,-5.468558642379982293e-02
4.505277610099303054e-01,-9.911804846108764055e-02
1.705646054629510022e+00,8.187598219849652192e-01
1.399805820369315779e+00,1.212527235173462004e-01
1.298904221485825738e+00,3.262487483882345884e-01
1.772592581081446017e+00,6.852165940129166799e-01
1.059066695818425163e+00,4.829260696117844698e-01
9.480523745167184213e-01,1.270099507365529956e-01
1.175806864922774198e+00,7.680866678369613343e-01
3.146028365798887450e-01,4.162186296489570753e-02
1.040263866537309401e+00,5.230279042210717738e-02
8.217440667990809633e-01,1.625808558960210315e-01
9.275802526088057220e-01,2.232889186186325370e-01
1.078480414310888147e+00,-8.810635858492898986e-03
9.934808531898160489e-01,2.465037907791649552e-01
8.958023459476323058e-01,6.469108122237743341e-01
2.163896079914096049e-02,1.045378515848648382e+00
2.420727752407612066e-01,8.906666239060680168e-02
1.431991333122391907e+00,6.719519234890273252e-01
2.332280569708504725e-01,3.142812637034974044e-01
1.760823575541349717e+00,2.257851636266505202e-01
9.504390161529985281e-01,3.722244258846205689e-01
1.688818621438728185e+00,3.977866397182620584e-01
9.250689189642609112e-01,5.042408808551901434e-01
1.606154309231827115e+00,3.295424890140171148e-01
1.148172177566194163e+00,6.469272219252761857e-01
4.221300095342295222e-01,4.001208724322760646e-01
1.735462154399862733e+00,7.049683028369760907e-01
1.317580777491793143e+00,5.474106014204844772e-01
7.315011379668516778e-01,-5.136500655335514143e-01
1.635341204347283028e+00,2.962336281066183519e-01
7.463625851989827975e-01,-4.143346744559845973e-01
2.264587360013454731e-01,-1.063606702522061492e-01
1.348469270920631402e-01,-6.751321609905206467e-01
1.042353132970151419e+00,1.017347353917441355e+00
1.420618963175608984e+00,-4.808850379780438278e-02
1.421407537093905216e+00,1.372630210922893279e-01
3.192113877352127371e-01,3.862501013826576401e-01
1.484100982044381123e+00,-1.525178518240305481e-01
8.972412190358358686e-01,1.437453768412863264e-01
6.288137962458504315e-01,1.784162391971025885e-01
6.933072689658252852e-01,1.229360126154979138e-01
7.863149604731705100e-01,7.113147607764620517e-01
5.254623854161095675e-01,1.010790137490471752e+00
1.709416452278950338e+00,4.300140015459803511e-01
3.327291098231464073e-01,-1.035665162698673064e-01
1.707984464203988084e+00,2.652934775410666357e-01
1.591362649948907526e+00,7.869127989579489668e-01
8.405745030788258632e-02,1.040409176399422798e-03
3.159646976947891872e-01,5.762444977698292226e-01
1.548875114613399884e+00,1.704207476725915493e-01
1.988682334559641607e-01,8.192670385316869197e-01
5.921582590795857470e-01,-6.014583789351742871e-01
1.616740969379353743e+00,1.854804424858619016e-01
1.845572603667337219e+00,1.601489766117418223e-01
1.117084173163585215e+00,9.498582389186815966e-01
6.233476073682073793e-01,3.830948609529472582e-01
2.734917261855751569e-01,-1.069242979420958195e-01
1.639892263053911892e+00,3.998269382186440124e-01
1.487833473002428075e+00,-3.515450196946776074e-01
6.143280512246285241e-02,-1.509296039795918754e-01
3.701083151305508689e-01,-3.284674216048344420e-01
1.824256440002365531e+00,3.706004551438398797e-01
1.791860144169697522e+00,5.160849042680115684e-01
1.228357744456952449e+00,-1.222630707447002335e-01
5.377768265623630306e-01,3.751269459266453055e-01
1.805625627218421458e+00,8.908735652336218225e-01
2.532871820743884950e-01,-5.531928447686562667e-01
1.757890382101447768e+00,7.611610954925711603e-01
9.179809690613089934e-01,6.533117915260189257e-02
7.280600884910670700e-03,-6.475992203304589134e-01
1.342692180793086942e+00,-4.259963119293933009e-02
4.573288797787591342e-01,3.157615699294863409e-01
1.675917501114809971e+00,2.339960199366012406e-01
5.506553849341186968e-01,-4.035231935374358758e-01
1.665862444669037545e+00,1.547272210267656711e-01
3.123285460063618402e-02,-8.794585446016402186e-02
1.420974709201545449e+00,4.479834832890043916e-01
1.550694789702883547e+00,3.973949916428887730e-01
1.185510152355239599e+00,1.505960679680667935e-02
1.817545063977156650e+00,8.047373271558528884e-01
9.488282039018409719e-01,5.699819753542338940e-01
9.791929461284709646e-04,4.972539720227404647e-01
1.593162556798381591e+00,6.789172571509942689e-01
5.343062108073464156e-01,4.228932584678175566e-01
1.971831095787320187e+00,1.418246899490302471e-02
7.017990989086897446e-01,2.902337589301969833e-01
1.310943711659750877e+00,4.015200157708617157e-01
3.123773690034195027e-01,5.987529498505006487e-01
2.804082370909415367e-01,-1.170090801091658167e-01
1.035996306302494396e+00,7.443361376985259126e-01
1.002247882733558138e+00,1.072688031781650342e-02
9.192338759335139109e-02,-7.456768322037712372e-03
8.935189522649196192e-01,8.141000622028051747e-01
4.734505946441873725e-01,4.419219328760078946e-01
1.508809207460297230e+00,3.119037392617098337e-01
1.701327912423917121e+00,3.259225258578949957e-01
9.709933220847766222e-01,9.940859295742152102e-02
4.809929262736782896e-01,1.707670104269185529e-01
1.637975548014008353e+00,4.539425637148178927e-01
4.233667197979291696e-01,4.121423413424439852e-01
9.960289930338948050e-01,8.557117095113928040e-02
1.308179781825500099e+00,2.349956195728564179e-01
3.848525417956136785e-01,-1.809328080127734495e-01
1.009771391235682714e+00,6.258901287433958904e-01
1.459148279533506454e-02,-3.347883047553625313e-01
9.976776442497199415e-01,5.696319463770866537e-02
3.497135076418000921e-01,7.726772554341342081e-02
1.675806615827613699e+00,1.717695924802401519e-01
8.408977034147924190e-01,-1.245987761728983845e-02
1.792512288213534033e+00,2.116455464584489077e-01
6.087444343647496758e-01,-1.215638719579939658e-01
1.249652321647491959e-01,-2.663609391375950652e-01
1.977888616881260830e+00,8.900026650504073711e-01
1.952714714927060280e+00,7.018703168811373239e-01
8.168673537775439364e-01,6.378128703149414658e-02
5.678001037392426120e-01,-2.276324167956489397e-01
1.118763932709632591e+00,-6.431162835249230880e-02
2.485807108700925916e-01,2.818729572080186374e-01
1.018551346113256706e-01,-4.679984596846786249e-01
1.629673301924630779e+00,3.365842688531586746e-01
1.606761411637206649e+00,-2.702566394735648747e-01
8.231566012806819099e-01,1.593264480910847603e-01
1.775380639984934339e+00,4.168674228499308354e-01
1.635036804811396793e+00,4.293187278334649748e-01
1.482720463148390122e+00,6.243290008440700589e-01
1.663259227625182302e+00,4.170984163048014892e-01
1.755507750603768624e+00,4.533576787199407043e-01
1.282479244981955757e+00,-2.379784439074719704e-01
1.560361060260467836e+00,5.346786418068480984e-01
1.819665767293763059e+00,4.031385209966866778e-01
1.419167501767739203e+00,7.743073964613690352e-01
6.936496687664894800e-01,-1.985485167565784748e-01
1.329354732174682585e+00,8.238490436892106361e-01
7.563667023606779338e-02,-6.784170265171435288e-01
1.865234627005228019e+00,3.030485872383054113e-01
5.658738643559100279e-01,-2.149298430552925576e-01
1.822627139730150558e+00,5.707889956471967619e-01
3.968501939888855468e-01,-1.928615166732278174e-01
5.408320255810981081e-01,-3.589831928148553009e-01
1.613413577680170130e+00,-1.114406973895044062e-01
1.174162283950674901e+00,-2.147561050600179100e-01
1.666560564589035121e+00,6.037033995571317035e-01
1.470069313003727007e+00,2.083082267117841446e-01
1.864678368613216453e+00,2.432007170051814493e-01
1.289176178993090227e+00,2.718008663804052372e-01
1.430111093911485831e+00,1.026028799701989291e-01
1.418485331461607490e-01,6.238648457127470293e-01
9.297181307808608519e-01,2.335294372836640431e-01
6.664765141228694567e-01,-2.273133754399477013e-01
8.991365302397038572e-01,-3.097488053011679399e-02
1.763413048641561787e+00,-5.467953311208684219e-02
1.645653437994157864e+00,-2.855898959353966315e-01
1.752115212920742016e+00,2.311202703417134241e-01
1.674821657804548281e-02,-3.112005553061117924e-01
7.189114355665142675e-01,-2.287963374134939776e-01
1.818417685423691088e+00,1.339874461152668617e-01
5.115155256435977016e-02,-1.631736378895771722e-01
8.390556938776621010e-01,8.062774921249733495e-01
1.735425906782896321e+00,-4.611218275957379431e-02
1.180276157006901583e+00,1.792004095991263368e-01
1.208593673770408161e+00,-1.330632665472992748e-01
1.880484141909481988e-01,1.488621325003111617e-01
2.043173619598694923e-01,2.064844371136596579e-01
1.865984653888354217e+00,5.935780357301907451e-01
1.234886795906465551e+00,7.715829769300919239e-01
1.326632139450701020e+00,1.829690191066075944e-01
1.742717473215732671e+00,4.236092781753654224e-01
4.989672911418632228e-01,-4.032456491301545931e-01
6.434658762428173695e-01,-2.824554676793209484e-01
3.729803575978731800e-01,3.314094049872176595e-02
5.137734024017965861e-01,3.718582555191288219e-01
1.301171903242474448e+00,2.827932390608191016e-01
1.720783909964265224e-01,-1.036269681079000082e-01
7.414436628805405327e-01,4.318991791935530844e-02
1.032147934458231830e-01,3.273041815358187501e-01
4.814402796685588459e-01,-2.338556716316148032e-01
1.290337000696862191e+00,1.419315043504913998e-01
1.042592090439712127e+00,-7.799310535573061864e-02
1.407408827451953615e+00,3.196978539799516517e-01
1.576737940248637448e+00,-3.281202329196344913e-02
1.238863295108108220e+00,9.470843745392457658e-01
1.918894059361240467e+00,4.187206407467201075e-01
7.380572146795898458e-01,3.772822733317642285e-01
1.957762804981759475e+00,3.542723622803627403e-01
7.392093558832970590e-01,4.256826251444862930e-01
8.110237846285390795e-01,9.048741095913102883e-02
1.142108412495884018e+00,-2.637912541635114572e-01
8.325263402085714137e-01,-5.215801533433124249e-01
9.377596996717001421e-01,3.867307341965701695e-01
1.720624891577043680e+00,6.706209187545468797e-01
1.388896119557435860e+00,6.351076458326153640e-01
3.588003301978839321e-01,-2.053470762312217812e-01
6.291087210278607511e-01,-3.815553349793429083e-01
7.485044866601251456e-01,5.649975349284959147e-01
1.589924114465845806e+00,1.407779378560171657e-01
1.538525991545241833e+00,6.803381314141096481e-02
1.986204969958423883e+00,5.735152551663542653e-01
1.910204002308601323e+00,1.464910633751934088e-01
1.231776731425195948e+00,9.145825583856062035e-01
9.755417467539562182e-02,-1.781457952745174600e-01
1.314319434061528069e+00,3.883380022822895961e-01
1.556894371140120192e+00,1.750790780481129016e-02
7.884763562343677368e-01,1.905028373832460264e-01
1.279713468108105712e+00,1.229238838371002202e-01
1.803408711976733914e+00,4.268529057757383671e-01
1.687107431036628968e+00,2.437005521205964920e-02
1.981905321948941534e+00,5.399727148407562627e-01
4.597893669858315047e-01,-8.534480666486601308e-01
4.724073965413428944e-01,5.672227543900155711e-01
1.303372218858438458e-01,-9.052441431165164643e-02
1.290153371444433761e+00,3.419985741030887039e-01
7.467974310525298254e-01,-3.407308136732056236e-01
1.188554435044929525e+00,7.066114043131869193e-01
1.328881865094461157e+00,-8.835299336492435929e-02
1.142729507328557492e+00,6.738987741165383683e-02
1.903239137925767377e+00,9.868082903246938598e-01
4.070064460240538917e-01,5.200025283778336727e-01
4.584749526730114155e-02,-4.990474869986183393e-01
2.529063863842371251e-01,4.166265456455484073e-01
9.831400218113923728e-01,8.731743519094767869e-01
5.953187930953445228e-01,3.176938595332093884e-01
8.620227196955032589e-01,-6.826536790234537522e-01
1.888024020268813219e+00,2.904953302203782117e-01
1.247524641856019079e+00,9.776231769874773603e-01
5.014437893589989148e-01,2.334840848860113838e-01
1.705534141428193484e+00,4.184021831651273948e-01
1.682403073854921161e-01,-4.725790527033905952e-02
6.070573823212830344e-01,1.379329050562151104e-01
1.423018221622003754e+00,4.179758451306788691e-01
8.289976782403136735e-01,-6.124355435773279344e-02
5.510191950582525866e-01,4.140776485640418336e-01
9.037919622694310373e-01,-1.098500628554510916e+00
6.994913053934079805e-01,8.709471483208435227e-01
1.103632492750239669e+00,7.135917763522269253e-01
4.372885515378133192e-02,3.806768745090234329e-01
7.952839644053579793e-01,5.429761160161755695e-02
4.987781077197672719e-01,6.289876982715128517e-02
1.129677681031553416e-01,6.245475876087612788e-01
2.607975640475879153e-01,1.553757120303576600e-01
7.749752155808979914e-01,5.654339814945838483e-02
1.044381707192994391e+00,-3.640325075015933831e-01
1.617006393504731854e+00,4.673656809176874871e-01
8.812187852497737062e-01,2.214163880801912898e-01
5.619333980091683056e-01,-4.257005897155377583e-01
6.504425172094459029e-01,3.797099429891646061e-01
8.300539497075412054e-01,2.948429692196344876e-01
9.182726866600035009e-01,8.481918310875441458e-04
1.570252121212321939e+00,6.202829216877466800e-01
2.492806178139650441e-01,-5.193322906284625340e-01
1.898593195721342664e+00,1.046714816801107562e-01
6.465002335464167249e-01,-4.449973790143024743e-01
1.319054577885747648e-02,-3.051442982312654317e-01
5.853215581694011238e-01,-2.190934165402606826e-01
5.131922395584596064e-01,-4.660273587122600036e-03
5.840620227592152602e-01,2.859476852161493277e-01
1.472078193935816737e+00,3.114114167130806188e-02
1.293426526718356229e+00,-4.097183624743253039e-02
1.621308628191386880e-02,-4.607861203094038016e-01
8.488878515396018898e-01,4.454941469799503923e-02
1.788698557679942569e+00,1.018555935817007096e+00
6.980311153914899869e-01,1.908874021135877896e-01
3.815024440410512696e-01,3.732539001408153312e-01
1.906475074009380988e+00,-3.442656320121176838e-01
5.593365601432198631e-01,1.443130193575454245e-01
1.525380628349205736e+00,9.843097250003312038e-01
1.520686342334341301e+00,2.300049905118470017e-01
1.289498469100154976e+00,-4.250751612098188081e-01
6.932438454260996252e-01,4.005931229617046840e-01
6.940126015984771080e-02,2.757674179780543744e-01
6.167564071941791237e-01,-6.197781619936201108e-02
3.657037030856553628e-01,3.495162945755917600e-02
2.582317090143375626e-01,4.692511686167519791e-01
6.127829633852241997e-01,3.673265498616338220e-01
3.421168551378290790e-01,3.288049313481144348e-02
1.384547357437678761e+00,-1.193776601788882619e-01
7.780114399189193009e-01,-6.357719674326628434e-01
1.719313355406652422e+00,2.638527237573495277e-01
5.917929579028722298e-01,3.159515558962785325e-02
9.776310687933624788e-01,1.610165833779688971e-01
4.097099683178579976e-01,5.571056296916054862e-01
9.195763626357620346e-01,-1.095201876425528464e+00
1.958502173678655645e+00,3.818905442272723105e-01
2.256506515078975372e-01,6.823403442340891800e-03
1.282215606639884875e-01,-1.031980810110695534e+00
6.613315583644265860e-01,8.691895301203271529e-02
1.092432857227616516e+00,7.684520961298367536e-02
4.248141471511146516e-01,2.008882432317264377e-01
9.536623894379718802e-01,1.421171864828865705e-01
1.587371762115639573e+00,9.663315442758357854e-01
7.610915275470848673e-01,-6.357284208887193921e-01
1.346238043783566596e+00,3.857151506013416220e-02
1.737112676410343060e+00,2.214182993717621062e-01
1.380910869411711150e+00,-4.701011205033622797e-02
1.143555951849106744e+00,7.034290916700092211e-01
1.374041479846190184e+00,4.867978043650723619e-01
1.108813630717133902e+00,3.455806303223008524e-01
1.336651989088297299e+00,-1.747816860224635227e-01
1.213740395120717519e+00,8.407896936364314122e-01
6.044898600654979859e-01,2.822931691817510691e-01
1.185610325693116085e+00,4.361486864606689551e-01
1.255651215403472687e+00,1.299024454794839301e-01
9.768517981211268797e-01,3.445211069428956163e-01
1.933676726318428463e+00,3.146225948468731604e-01
8.615970014891427553e-01,3.209033345785339275e-01
1.266078358689046279e+00,-5.964958310037066225e-02
5.324088957104988751e-02,-2.912712314374675260e-01
1.571235759957880118e+00,4.455659863845453650e-01
1.247439545733893373e+00,2.763764409000245559e-01
8.994905498874565808e-01,2.240676338505199761e-01
5.546001349060587504e-01,-4.642973126278588936e-01
1.132675025408722780e+00,3.951520276421550681e-01
2.950501621524734830e-01,-2.669163387039855118e-02
1.728744207449102177e+00,4.556505852135197543e-01
3.675340157426596477e-01,4.704151682195098494e-02
1.020643973199851784e+00,6.337381100260047750e-01
1.269284349220650920e+00,3.907806190503768651e-01
1.049355706425573631e+00,2.422403515674829422e-01
1.797692520565914887e+00,1.670573279562701241e-01
1.803153467423033396e+00,6.801820317389296600e-01
1.304240150253063169e+00,8.913754856756977984e-02
2.437514333524180010e-01,1.806419648565600888e-01
3.637263960989294276e-01,2.357233910284551315e-01
6.300767943297502782e-01,-1.440016823100313537e-01
8.295042046764244947e-01,-8.868213959623431064e-01
1.546815441405664959e+00,5.254811945713641075e-01
1.218126377689323858e+00,3.161997501524610454e-01
1.735334760820241851e-01,-7.582891483553773349e-02
1.243235375555541422e+00,3.466395622304677682e-01
6.171632837339369182e-02,-2.012500006610273284e-01
1.603767555849704651e+00,-1.983710770152830039e-02
8.276563620288848178e-01,-1.261549024780230788e-01
3.201953659431295840e-01,7.613684859269423399e-02
4.444327537237930947e-01,-9.335407442267225075e-01
7.611420744179953068e-01,6.745347538901044770e-02
5.266078609073188144e-01,-1.318365360834002076e-01
1.047049379758002496e+00,3.182829985033830411e-01
1.300298560358236877e+00,8.868639122334082137e-01
2.142284569283063878e-01,-6.139318739991777019e-01
3.955009774601829786e-01,7.064686326110806991e-02
6.923154920765897113e-01,1.293700685755353741e-01
4.585666554277278983e-01,-1.907201576044890989e-02
1.398104341231151793e+00,3.973289411504009327e-02
1.190627237645266012e+00,7.664041572821664872e-01
1.966459492527809383e+00,3.291137809977913720e-01
1.431118680663199916e+00,6.547400689192748313e-01
1.779759033204601382e+00,7.392672073055071014e-01
1.605739128028522700e+00,5.703718572934870501e-01
2.273242917211244496e-01,6.003704563592219268e-01
2.405221108898429883e-01,-5.101604399444774618e-01
1.187493604423162097e+00,-1.214375215318195811e-01
7.145509513627565923e-01,-7.614343376210886971e-01
7.476012666218401215e-01,1.110516605243380417e-01
1.052365505336322116e+00,1.664002119863557672e-01
1.501187737921980014e+00,4.348886010758248322e-01
1.711492121909445885e+00,3.936368156166103471e-01
1.287537162617311548e-01,-1.214683933428022389e-01
4.129315987581876346e-01,4.008518226517417959e-01
1.014800841341355397e+00,-4.044975893617969165e-02
1.203561053783109847e+00,9.494911865653438143e-01
1.909530521309182882e+00,8.996811614411005520e-01
8.413778395980973102e-01,9.535549236051232835e-02
1.853231951479396900e+00,4.695552035298806715e-01
1.203526437314913711e+00,-3.215757065643964907e-02
2.131959080008125618e-01,-3.103720635478789402e-01
1.626188139447058756e+00,-1.151981859765389971e-01
2.336450736832935693e-01,4.634780659008374548e-01
9.929510161091925635e-01,-3.368298749912383983e-01
3.193109826179929556e-01,-2.770912271709557451e-01
1.783094878508023839e+00,3.786796501848512797e-01
8.134929871686202851e-02,6.158748160414365819e-02
1.335166102151992273e+00,5.528885862247305827e-01
4.360788117441294354e-01,4.491154922851345321e-01
6.086971786717354505e-02,-2.957831186842149740e-01
1.458919285245288355e+00,4.415187408894662435e-01
5.705578514076852237e-01,1.718572834240064684e-02
1.219155817263257058e+00,5.395928746629732320e-01
4.534247333926526569e-01,9.290528838040215120e-01
8.356070304599823029e-01,7.961300196258397355e-01
1.956683350801138532e+00,7.129909874539249737e-01
1.555451772795374499e+00,6.823253471522185976e-01
6.814079723548134293e-01,1.096478161469018747e-01
5.599457734769319739e-01,3.031716734996820484e-01
9.532077390963842323e-01,5.190412635090326798e-01
1.101940978016514805e+00,3.809917186379635501e-01
1.248079702575258798e+00,-7.010100672053981574e-01
5.283132900999041315e-01,5.164054100650310453e-01
1.833384435482191988e+00,4.714321700614704236e-01
4.816575831023326426e-01,-6.134147774345254378e-01
3.005262012541158878e-01,-4.721842399072757046e-01
1.146799880482358702e+00,3.463634176673623388e-01
1.960557584629702976e-01,7.885704122482515288e-01
4.012611596242781076e-01,5.149052915554465093e-01
4.838733046134719995e-01,-2.765971990576668316e-01
9.052783919344369323e-01,1.881322007323351087e-01
1.819870774378206768e+00,7.633922484965225408e-01
1.765061400941497993e+00,-1.218135530056936588e-01
1.040997433375990822e+00,7.173714781040534394e-01
1.301620521103493688e+00,6.537376782627266070e-02
1.153709378537560726e+00,4.046397119230119022e-01
1.423992192873641205e+00,3.369915983566466600e-01
1.797826117856614614e+00,3.712503435951540198e-01
8.676921954784542201e-01,1.164535032585771596e-01
1.738136663245964497e+00,-3.350627441057330014e-02
1.658115133493551996e+00,5.290411891632960939e-02
9.049662269127005665e-01,1.112532003147061188e-01
1.002620495594794603e+00,-1.306679830546912391e-01
1.500074212215477765e+00,5.099529804629547858e-01
8.750705020604017115e-01,2.577786443168381125e-01
7.635664072383387957e-01,-1.483532329560597052e-01
8.493979561151621116e-01,1.090316659234010110e+00
9.844150076658619852e-03,-2.065233745523230302e-01
3.544347642668248533e-01,-9.152500658114031129e-01
1.885365529879194924e+00,3.704201960629765478e-01
9.888826622448296799e-01,-1.786988172114888085e-01
7.928317612646735846e-01,-3.079437355466968507e-01
1.225809618025142100e-01,5.951682791148499296e-01
1.203589519368900573e+00,3.743053852537375215e-01
1.531787292523772770e+00,4.376500139281683799e-01
3.693385853654231887e-01,-3.127071503824487841e-01
1.110965970700037442e+00,2.640590186244255455e-01
1.315063372394840835e+00,4.524946050577054457e-01
1.838621818159605681e+00,4.934676156514586909e-01
1.686684948180941834e+00,6.236195491443313754e-01
2.558984666908248329e-01,5.759206295604234888e-03
1.330505989262436906e+00,6.549134129462458320e-02
2.616548153195865645e-01,-1.433174772946400888e-01
3.934128894622412886e-02,8.802664535834245352e-02
5.143766961945814842e-01,5.786962323328427305e-01
8.622695300953051589e-01,-3.726879206832252323e-02
1.280923322445932655e+00,1.270209939397145771e+00
1.468150276609908156e+00,-2.604175896003938506e-01
4.859709339356177438e-02,8.019178449473005066e-02
8.457721583594752790e-01,2.348251829111169808e-01
1.315243453540255070e+00,-2.416119924109760841e-02
1.910004169923886108e+00,1.154838113543814160e+00
5.309351158966417739e-01,1.490405231744552639e+00
1.122788261321652659e+00,-1.076189967072369996e-01
1.010221893840067331e+00,1.307270558696371487e-01
9.541959276171985138e-01,4.620055515069722563e-01
1.357912913189232018e-01,4.297909588989616281e-01
4.802339598749969518e-01,5.335464115894705817e-02
4.619404036928109747e-02,-2.530230500256859250e-01
9.171289850797115228e-02,3.530649369458453979e-01
3.533405884798355157e-01,3.372234828235280979e-01
1.227303676698272561e-01,-3.627114626140445774e-02
1.153817349761908639e+00,-1.870620202231988438e-01
8.984037810866338791e-01,2.501648407149070774e-01
1.245162470633217167e+00,5.748313401627742625e-01
5.719282316882801087e-01,8.932297711654136885e-01
2.926057459210744671e-01,1.059959670576111346e-01
1.721926965929141851e+00,1.778816229135524174e-01
1.753934501509936794e+00,-3.200118027584228364e-02
1.417803336316135754e+00,-4.894632865131290367e-02
1.818739293078583730e+00,5.779737661436004093e-01
1.673040642130041666e+00,-9.863099957208648627e-02
4.782054560874442473e-01,-1.683708462508369252e-01
1.272609481238500262e+00,5.740568920220034954e-02
1.837121574438530747e+00,6.124095732373902035e-01
1.512739792791316873e+00,8.891469444218027540e-01
7.094858606075837848e-01,7.575423181225565683e-02
1.640394998827599871e+00,1.759272579094085798e-01
1.342745666235369395e+00,7.150742850313010490e-02
2.588094362631205847e-01,5.780588471810773621e-01
1.665893583135226175e+00,5.943494259629725218e-02
2.962437996111599858e-01,1.865454228297975803e-01
1.326948689162926964e+00,3.380876565150195967e-01
1.317627212842521045e+00,-1.721617250853846315e-02
1.566701677801477510e+00,4.158772494667573594e-01
2.890998677463927358e-01,-3.398296700725136898e-01
5.134110369561013520e-01,3.431069664277512921e-01
1.194058383423628467e-01,-1.029992653395083446e-01
1.659626363547463290e+00,3.477425571000947180e-01
7.061823186844637945e-01,-1.394093508739060183e-01
2.092640511122991764e-01,1.517403151594020061e-01
1.283830556258917621e+00,9.049138371300485817e-01
6.528438316815188269e-01,1.976131513065425560e-01
1.052948836239818498e+00,2.742863232527122941e-01
6.875578956930210595e-01,7.250230368622567756e-02
1.084634069032467840e+00,2.895879278154473435e-01
1.628745683011292522e+00,-1.184495580084074406e+00
6.593507020333086999e-01,2.531207158943404312e-01
1.575869138844769424e+00,6.369752054238697614e-01
1.959256931148063208e+00,6.377701621406115517e-01
1.453118787931926725e+00,4.664710077950914857e-01
2.231186063990726609e-01,1.165155834503171922e-01
1.770478843409582614e+00,3.651770021002402888e-01
2.812095597898296440e-01,-6.767389190998746723e-03
8.034557288165604660e-01,1.611661158891140588e-01
1.114928262852772578e+00,6.259546870879240110e-01
6.989399762422516815e-01,3.107083892600016051e-01
1.537308631212206400e-01,-5.845085390980184759e-01
3.614409514381493604e-01,-2.215243908966054720e-01
1.005921501192359235e+00,1.227462777426379770e+00
1.908022109167316627e+00,4.436353942294202213e-01
1.398812955788031331e+00,4.631758227973818975e-01
4.860105746519394199e-01,3.412982585233917399e-01
1.573937904965978740e+00,4.842524030888152309e-01
1.510445133749482860e+00,2.218794693388790040e-01
5.987997233861408475e-01,3.069610555142994746e-01
1.117350354832076231e+00,6.957157338570096883e-02
5.261564342580125064e-01,2.436917805969637113e-02
1.656944310560563238e+00,5.515159691412291343e-01
1.512959828698316578e+00,2.297762354061455015e-01
5.652280866899714873e-01,1.031916386218024284e+00
1.881106097646650488e+00,5.841602854404552847e-01
5.176481345949432988e-01,1.011382639692545021e-02
1.706738600901151814e+00,3.385379152733669628e-01
7.763055086475456612e-02,-2.131044886980740793e-01
1.862633520853285818e+00,2.295167873395301816e-01
1.891123026945648267e+00,4.602629841801845201e-01
1.889621050169615790e+00,5.112422939432962332e-01
1.001225644619217148e+00,-3.624500559566836144e-01
6.361917190458503679e-01,2.587241333276699140e-01
7.550126100717182709e-01,2.714002361184413292e-01
1.835547843910624533e+00,6.938023979936627228e-01
4.485543120402060158e-01,6.165770949282646241e-01
1.666871241501705514e+00,3.464445066090978131e-01
9.075987779063345862e-01,3.085238761886534009e-01
1.392706172126700670e+00,5.602714096026619739e-01
1.889290449041945763e+00,4.247261185899034452e-01
1.439044391593923500e+00,6.596077523950838462e-02
6.798558761320669941e-01,-3.935829088833542322e-01
1.726474163670703943e+00,3.684074465470784099e-01
1.105663700083272083e+00,-9.552427950499622344e-01
9.069627401497348806e-01,7.879733135179547432e-01
8.852380115635192226e-01,5.418224117034047271e-01
1.368336209410765392e-01,5.073572139530898584e-01
4.359593766815028637e-01,3.380472576287980035e-01
4.265294638599081978e-01,2.231028353935347042e-01
1.784177028039384938e+00,1.260559930285758412e+00
9.406723015234796925e-02,2.285947336940758468e-01
1.089817833849084483e+00,1.497238797981668423e-01
4.546647423340373084e-01,-1.378759114910694805e-01
1.166678516915897079e+00,3.281437137199478826e-01
6.463327082363974352e-01,3.979832937519654779e-02
1.828058720126516823e+00,-3.528822961766959754e-01
4.702519953942392306e-01,5.077626228846052747e-01
1.513305919744951655e+00,7.359624668509572309e-01
9.791160614984932842e-01,4.149431235001737051e-01
1.277071163331610748e+00,1.245942982006353061e-01
3.450859387513016685e-02,2.558229754677180390e-01
9.507493326453708704e-01,8.197721367205041965e-01
9.230666715594493255e-02,2.373374423920485143e-01
1.177566983696583192e+00,6.819600852338399966e-01
7.138269232929808084e-01,-2.423777461163241498e-02
1.379218673080755408e+00,-3.351066656817255907e-02
2.561566918803170889e-01,8.277999922173276959e-01
1.892588102725937693e+00,1.251234160325397138e+00
1.750697215978750165e+00,5.732175363058203965e-01
1.775588795227026173e+00,5.735856733424431475e-01
9.326499082521244599e-01,9.642570805854271399e-01
1.474599850967813319e+00,4.734911933609703416e-01
6.336218080848898815e-01,5.672994899647239020e-01
8.054406439790404715e-01,3.441460466369674065e-01
1.367101373209100856e-02,1.027372477606394163e-01
3.315677611982981166e-01,4.507196431559898353e-01
1.569163842219395422e+00,3.133954217375325979e-01
4.366169675773281522e-01,1.491097050991603834e-01
1.280983345144272478e+00,-9.967628445320664277e-02
8.183041081618358525e-01,4.222308174387781055e-01
3.013555213992618054e-01,-9.951833859016975814e-02
1.649824835435740100e+00,7.400429444289235992e-01
1.019076270369142279e+00,2.084494289110169207e-01
1.124674026596198972e+00,4.556976049153190211e-01
9.310386561107606429e-01,-2.309928868157339887e-01
1.854592006777104451e+00,3.410001705785552506e-01
1.554622365760318647e+00,1.168568931005335099e+00
2.473201513912415273e-01,-4.064589396438009761e-01
1.828897962333048799e+00,8.082251216825865336e-01
1.313711372742858430e-01,1.028763085329777865e-01
1.043416224339357656e+00,2.737172191934054144e-01
1.721131643052269400e+00,2.187120321207132456e-01
1.050729920796119155e+00,1.212773707564140047e+00
3.635998609365023171e-01,-5.514616284062329177e-02
1.047192532272889443e+00,8.204965660732750354e-01
1.458702778175453130e+00,1.647349470361261226e-01
9.569842769732164189e-01,-5.273143043033695632e-02
1.247528018602105382e+00,2.058511941218315600e-01
9.033605222595539885e-01,-2.047773409564833114e-01
7.385116847398636164e-01,-4.070882548592076322e-01
1.300507946784649427e+00,7.788825483274781636e-01
3.958318840083103751e-01,2.200012181893195584e-01
8.526150021176222005e-01,8.239130873385266396e-01
1.689117435044599880e+00,-2.988858545983325010e-02
9.714053372100075467e-01,-3.076472050990473051e-01
1.070895381870911933e+00,4.339782265055916466e-02
7.981846192810793106e-01,8.380953560657182499e-02
1.250994983778448422e+00,1.044658899582972256e-01
2.620385788479704381e-01,-8.223536108753062845e-02
1.982358681775059361e+00,7.613875429269920669e-01
8.641423635910916445e-03,-5.460698814197009060e-02
2.214986985517519713e-02,-3.059080259471648189e-01
8.877312041918783425e-01,1.567734710399399933e-01
2.931207786149980787e-01,-2.450661880143811117e-02
7.949962003906640984e-01,4.633625581649387648e-01
1.134076421582576710e+00,-4.073979462261634321e-01
1.521994773770746656e+00,2.868678647786655489e-01
3.100691605415712981e-01,-6.762200102836540827e-01
1.129490583260024161e+00,4.667929299740112281e-01
1.281937590255142423e+00,7.035393023937406287e-01
5.686697720957274438e-01,1.022569334563609017e-02
9.619227824126275195e-02,3.075472925754243469e-01
9.512887704918462362e-01,-3.402803647973771661e-01
1.239230992045851965e+00,1.531776730409414866e-01
1.565451354005601647e+00,1.354400548938005655e-01
7.847214549400576278e-01,3.205300861082194253e-02
1.806800765612598614e+00,7.395295478916378284e-01
2.724349109822639114e-01,1.982655914392308927e-01
1.111933859591640816e+00,8.706584026383464847e-01
2.790714320398102188e-01,-2.564868386073526629e-01
9.037671071280828361e-01,-7.017062845444751451e-01
1.247141582430109530e+00,-1.092141218948346065e-01
8.715535981724098491e-01,2.014555628550061261e-01
1.141096264128712123e+00,5.045789339373660809e-01
1.918780286206231978e-01,1.674967275859205740e-01
1.628063179942151439e+00,3.522399200952225362e-01
1.598776387034519519e-01,-3.687839190371500209e-01
1.392553156429582328e+00,4.485405649235878478e-01
2.358823654293011884e-01,-1.252252592040845047e-01
5.752159626045660890e-01,1.851565409772670812e-01
7.674542315583876562e-01,-4.491692002465313971e-02
1.015166715087553850e+00,-2.178146933012678477e-01
5.495428304266480879e-01,-7.281831502728277616e-01
1.196902198725469990e+00,1.820566375362110412e-01
5.549629560801450090e-02,-2.995478134481656118e-01
1.022083225399568862e+00,2.939414614525146519e-01
1.123142488576455822e+00,8.090397803144993016e-01
1.169127723364373539e+00,3.291421040640113427e-01
8.909635975343379588e-01,-2.689639496041573707e-01
4.700576745983722216e-01,1.377674132180553568e-03
1.494330331124662292e+00,3.341140740515801122e-01
1.701087849923780704e+00,3.518508280880469075e-01
1.105914457454358235e+00,-8.134522203755669700e-01
9.796126798710262928e-01,-6.782619334827647006e-02
1.721932484798266438e+00,2.383737329324846499e-01
8.764716051965206756e-01,5.363941242458045711e-01
7.917635616789382436e-01,-1.042664119279497481e-01
7.247821600862940361e-01,-1.063460734186268741e+00
1.170393506017518348e+00,3.965503959046173810e-01
1.680439216454788554e+00,5.756785666803705404e-01
2.596324214338550096e-01,-5.114156822002167146e-01
1.216222930053197926e+00,1.750510618204364210e-01
1.058402564245492172e+00,1.382103589472605254e-01
7.952724440780805093e-01,-2.961260276846635620e-01
1.226962563949975493e+00,8.056538142980611550e-01
1.746977572645329824e+00,6.375578570474462747e-01
1.852391008458855515e+00,8.565894652099496076e-01
4.638217088564358104e-01,6.707665281419551428e-01
6.266711304715717468e-01,1.216675071364905769e-01
1.359876021211165353e+00,-2.283851641438479352e-01
6.088446909919911221e-01,-2.541952243944006762e-02
9.775620843601506849e-02,7.326290477271315549e-01
1.090269072252383786e+00,2.392122098338868297e-02
2.148151533771407440e-01,2.160257975478842574e-01
9.611892445111185346e-01,1.934278808135803385e-01
1.684952515259988903e+00,1.006039983240456959e+00
8.498249681913792042e-01,-5.535201275558009060e-02
6.361017050068091816e-01,-8.352756058723614929e-01
1.275716039874584373e+00,-3.414164681623105269e-02
1.267039852621123508e+00,3.293200735678957214e-01
5.729876087136309692e-02,5.421351994004353081e-01
5.218846553858276227e-01,2.311370872697047218e-01
4.246833833322134488e-01,2.934205143204451360e-01
8.018093278857980621e-01,4.562387764575568383e-01
8.420149328042867420e-01,4.217606178940009470e-02
6.381485926988417212e-02,-8.360489356072080269e-02
2.550010127151625117e-01,1.427295277669115570e-01
1.191522599670996385e+00,2.886194473749711942e-01
1.857988329034777619e+00,1.952316391511221827e-01
2.707694577025074878e-01,-1.852784430810932026e-01
1.911521241903669566e+00,5.926584182698600989e-01
4.485429858556484461e-01,4.104565921629708958e-02
4.850040338947425589e-02,2.402456394949601393e-01
1.851812946921175485e+00,1.361022881238345583e+00
1.616609722847993647e+00,2.265292085350120721e-01
1.028597811012271990e+00,1.344071044530319725e-01
9.218896605888970974e-01,-5.807588697618808471e-01
9.482732130248392455e-01,4.941971272318420455e-02
4.122969178856823458e-01,9.266756933292281673e-01
1.421888388813191684e+00,4.063288335037026355e-01
1.815262978320353326e-03,1.114155277088309109e-01
1.429685460226960858e+00,3.505924312471203619e-01
1.234196871555457875e+00,-4.338915191165452212e-01
7.628035817372680327e-02,3.030385094634808762e-01
4.589822410869890401e-01,2.079930363299209994e-01
8.971296856424699762e-01,3.999325936453351771e-01
7.225757707647897377e-01,6.313673735633120732e-01
1.415315431808257252e-01,-8.665763907957284296e-02
2.926881871310675898e-01,-6.819335345727745024e-01
1.978979405289376103e+00,3.815217625014377112e-01
6.032355604148651462e-01,9.016573064601030030e-02
3.314544267940999767e-01,-3.712355514123538702e-01
5.001812481553806755e-01,3.340576654046701482e-02
3.801186312276660928e-01,3.660967618793740108e-01
3.070188140884024808e-01,-1.365224060772522174e-01
1.119669492006315936e+00,-1.598160070178430980e-02
1.349677127867769277e+00,4.562239454494793067e-01
6.802753481262215907e-01,-1.196922696715492784e-01
3.098602452966485732e-01,5.797542019342355468e-01
1.299157028252561963e+00,1.545478542353601603e-01
9.207217713002671111e-01,1.207694485461083822e+00
2.719743912560783627e-01,-2.410831918082317338e-01
9.258726569963875441e-01,1.966778770818458366e-01
1.419511690085986988e+00,7.567075105667955270e-01
2.237217211796989069e-01,1.251460173323976077e-01
1.899580777307683377e-01,2.512842395236337678e-01
1.405837725834715446e+00,1.633139013093256597e-01
1.875512108410790635e-01,-1.016115696325052553e-01
1.846347928815039507e+00,8.917736044838212583e-01
7.814345598443201979e-01,2.383769889771984452e-01
1.065664217089905996e+00,-2.764306943726253518e-01
3.456022809594143652e-01,-2.791886897361860465e-01
1.303382358001746510e+00,-1.263150366670725555e-01
8.459485059199005619e-01,4.480223767862872575e-01
1.741440814860516273e+00,9.008301278818162117e-02
1.287966787147491576e+00,4.092692076635572884e-01
1.958098789357738845e+00,8.218362571705261077e-01
1.235227165003675021e+00,7.753972710165189797e-02
7.739779940531832381e-02,-2.176926017296502147e-01
1.902287754462589797e+00,7.541210095694608762e-02
1.648875862423478278e+00,2.362630663153163502e-01
1.038537062713585257e+00,5.126141418043661524e-01
1.180329065598045180e+00,-3.485296740621688372e-01
1.527908203699185785e+00,5.031680787255925491e-01
1.364870980672658662e+00,-1.349431354710559083e-01
3.464990255735622693e-01,-3.884131243948917012e-02
7.279409291732084064e-01,1.380109061261350911e-01
3.072591064890142221e-01,-2.963606737192879814e-01
7.658878827242734388e-01,2.688517096989733179e-01
5.028570574571988860e-01,-1.826373665415256808e-02
1.816167634041551571e+00,5.029496700015932964e-01
8.216124238654165524e-01,-3.274127559998133985e-01
1.000241101989864934e-01,1.242572624146397686e+00
9.664264416128833801e-01,1.167712641796024631e+00
1.947368201823772571e+00,5.736569329245215787e-01
2.097443637653908510e-01,1.047571614681208629e+00
1.767833732497659183e+00,1.069499840195161422e+00
4.908573670819993406e-01,5.566409405368900887e-02
1.154772876979001550e+00,1.327133713300297779e-01
4.487305942123740454e-01,2.701115898664407933e-02
9.859417247703112785e-01,6.872516939618018572e-01
2.388892900386299090e-01,-2.607596214263511181e-01
1.966898882046518970e+00,9.527195007053074205e-01
2.387153497245413369e-01,-8.620132391824311124e-01
1.490528072566709383e+00,4.854077832273653859e-02
1.660868562740598575e+00,1.008674336781989922e+00
1.116058719897452534e-01,1.796657362905958455e-01
1.774061728232480428e+00,-2.344223090635403350e-01
1.972580577070852881e+00,1.582797026521096106e-02
8.461212065809071703e-01,1.632975862218695173e-01
1.097248114033879229e+00,6.671021482416246151e-01
1.157756122612702665e+00,8.913798781485122724e-01
1.836356255016806216e+00,4.666252046457354807e-01
7.507405652717440425e-01,-9.161067982548531941e-01
1.549082260191841698e+00,6.090171507245057958e-01
1.904720770750605752e+00,7.021595756564404933e-01
1.176755994686849993e+00,3.193903381699821908e-01
8.533019476829111216e-01,-7.693149011286296024e-02
1.293421144171746695e+00,6.875907452711049750e-01
6.686959354164814240e-01,1.450199621923647930e-01
9.150433919771310265e-01,9.106660126617147633e-01
3.025035307540575591e-01,1.491661133076283008e-01
1.818171543261323908e+00,8.147952408073892983e-01
8.200022270151872128e-01,4.038694900359375561e-02
1.376782567711759775e+00,7.480805673098437358e-01
1.428368090242035926e+00,5.957846535343576111e-01
2.292512688317174252e-01,3.280198041730621461e-01
3.603637338805329993e-01,6.629914329974875287e-01
1.073675599649525081e+00,4.872076427217056360e-03
5.353906087432651617e-01,-6.564664950118774822e-01
7.579866389037468455e-01,2.384530114727668182e-01
7.209669902538751174e-02,-2.563756807503856927e-01
1.913013426071872969e+00,1.107203563030896731e+00
3.232686304693133117e-01,3.706928691563448619e-01
1.642834532183022223e+00,7.423057643142170203e-01
9.310130003544785371e-01,7.282045891318656983e-01
4.539786174920839024e-01,2.287718844258306850e-01
1.129015787010185790e-01,1.255687177759307049e-01
4.678724864857137788e-01,5.871161061425886896e-01
7.021891845759820061e-01,2.204667074701746055e-01
9.260229791068406158e-01,2.817124707839806508e-01
4.051886450345880686e-01,-5.528138965628075913e-02
1.672471480272528233e-01,5.465741556291412451e-01
8.120112489610820106e-01,2.792680200612149971e-02
1.690056268280769824e+00,3.198181340407159623e-01
9.263119846832821302e-01,4.180633439674998342e-01
3.121343455616516493e-01,9.207522364802353532e-02
2.181165553020947279e-01,1.748740409581800437e-01
1.099088511982342142e+00,3.387067844565976316e-01
1.075577082598514034e+00,-2.742932203908501898e-01
1.642336675457226836e+00,5.902718704543876704e-01
1.176076036030376804e+00,-1.270781226042777823e-01
1.554715985829168590e+00,1.613569125271639149e-01
1.395067268564611274e+00,1.730297594062390198e-01
1.249715330853102602e+00,3.043829825266080591e-01
5.537594271507157995e-01,-2.978023474390814607e-03
6.870949082983255352e-01,1.719534262317466977e-01
3.820053531807103830e-01,-7.963318861555865324e-02
1.452941612296149820e+00,3.006049036672427954e-01
1.790283028264215703e+00,7.117846859857246411e-01
1.254690574079541987e+00,-1.208983058347410933e-01
1.797761080262045841e+00,5.005752790618973602e-01
1.471504061900820615e+00,6.524453137044149420e-01
9.568217350510452857e-01,1.866224130252076840e-02
7.598115237362534913e-01,7.421330782643138502e-01
1.364969382969245082e+00,2.226342680008513986e-01
9.501688608834295557e-01,-4.493302096198917295e-02
1.274317350371396707e+00,-1.594031832923666625e-01
1.312759419144996054e+00,2.230463085888003960e-01
1.163616548632247616e+00,5.293615157757572964e-01
1.182436645737488634e+00,1.826241687503677158e-01
7.607103279237479310e-01,9.310403083906400035e-01
8.976667003256144639e-02,4.717504050506877156e-01
4.816490378637918734e-01,-3.857339761289990121e-01
1.070666001517008858e+00,-3.000956141668684740e-01
8.640684166046987968e-01,3.816210196041651403e-02
1.176211087639307484e+00,7.068337701277671581e-01
4.931796867248585681e-01,1.523561533396031453e-01
1.135026050966834177e-01,-4.753184623166951117e-01
3.243202796781232689e-01,2.871099750125594152e-01
1.784740599441895892e+00,7.112824006393904386e-02
1.186949584029517446e+00,8.589419456528424313e-02
5.043085858361515683e-01,5.239943945930978231e-01
1.349322715166642705e+00,-2.182431922209898678e-02
8.847077962451153077e-01,1.455043739733292707e-01
1.986133322502409593e+00,4.624843724359084529e-01
1.013007016033923735e+00,3.396991958134429890e-01
1.537188516030562058e+00,2.545115437753783794e-01
1.004043963979321941e-01,4.196210656141288187e-01
5.916082171561032332e-01,3.654043162558945346e-02
6.637310163526166651e-01,1.271485275279141958e-01
3.484615986744374894e-01,-4.582637337067708982e-02
1.688479243761698223e+00,8.738984038486595496e-02
5.476516317056845384e-01,6.164095630534585091e-01
6.529664126690577497e-01,2.189371267812385002e-01
6.033326950070918571e-01,-1.500091647330252520e-01
1.947154788857456076e+00,6.205304151517938571e-01
5.352264785986577955e-01,2.934089656843926197e-01
1.830101660433522959e-01,-4.014509264343824047e-01
1.298175636574799174e+00,3.608712374381285448e-01
1.870993487653245912e+00,7.882396750431043542e-02
6.751606540834484971e-01,3.086840280623931454e-01
1.409781562498608309e+00,2.764855125750744214e-01
1.595854739703825409e+00,-9.815358234150923789e-01
1.800821296248156234e+00,2.243083786281327707e-01
1.647984616654291967e+00,1.245146687661656398e-01
2.025841035343018959e-01,-1.496252126239164815e-01
9.388262633952191294e-01,-2.328586201002723344e-02
8.185471629846927666e-01,-5.346560826095589358e-02
1.163953841429946845e+00,4.017041569475298113e-01
1.396532807718729563e+00,-1.120731003524980257e-01
1.820156122375039098e+00,5.646937087303327552e-02
3.899342255607056718e-01,5.539474787560079161e-01
1.267574082216497811e+00,4.544361350765938612e-01
8.644649484732500611e-01,2.162333369646357584e-01
2.961178510399915531e-01,4.181701067606186095e-02
6.832502651027818619e-01,-1.633080388025771879e-02
1.851901491060662819e+00,4.532463589494202250e-01
1.396026682161655375e+00,4.940272123771827228e-01
3.878565476692337199e-01,5.969446162060552119e-01
2.661981322642885672e-01,2.982819380758172656e-03
1.793957976837939006e+00,6.944469027787105730e-01
1.098298696139234698e+00,-1.452523266493420673e-01
1.562711962073099370e+00,7.110576849562481039e-01
1.042535572244814412e+00,3.332216333679563491e-02
6.421963853257286470e-01,4.105949355902946962e-01
1.365630356642109966e+00,8.394172939192069416e-01
8.408677033423106462e-01,7.136246488892211692e-02
1.749654120372017507e+00,2.094962518525464168e-01
4.014331146240293080e-01,-3.666816280344076806e-01
8.888077979334183532e-01,5.333925409344377755e-01
1.129518463815107676e+00,8.030542021119454477e-01
1.140448720024358931e+00,7.302156713860956661e-01
5.711110136109662783e-01,-8.770224225084500835e-01
1.935934482450390348e+00,1.208879401751680849e+00
1.351908990156173163e+00,2.857753899689601251e-01
1.502972534586801912e+00,8.947420182185750193e-01
1.629839057448497996e+00,4.100120332187059402e-01
1.822074302173182225e+00,3.351291004147858299e-01
1.982114607888351587e+00,6.707933366518950002e-01
1.966527599611302302e+00,5.543545546650029410e-01
1.654117542613369185e-01,-3.002186849485222742e-01
1.325193344094124370e-01,-4.505583585573375016e-02
1.784025587801234547e+00,4.288181419074147960e-01
1.473661000009091726e+00,4.905385242824816805e-01
9.145695547802707992e-01,4.490719650308929167e-01
1.653392418818399712e+00,7.460537485741233210e-01
4.352244741704076603e-01,-7.207103412590001867e-02
1.481387016995967976e+00,3.435771434050857720e-01
1.793296797412954557e+00,5.017826916825519623e-01
8.395730956643241427e-01,7.155077602969448503e-01
1.813624312615147005e+00,8.350624629738070404e-01
1.669870573902465738e+00,1.738486024532311380e-01
1.217108139230721919e+00,-2.278739472454641979e-01
1.594335665318506567e+00,6.842729225296932949e-01
1.042433463729301790e+00,-6.415735734294575332e-02
1.225890186709020169e+00,-1.974905741325688191e-01
1.257511101488386185e+00,-3.119767654622102038e-01
1.017580207860849795e+00,-7.761594243840000407e-03
1.963072392903142172e+00,3.506494599110133725e-01
5.425773359677323882e-01,4.566932677038597344e-02
9.380255751382089446e-01,7.709362178992049675e-01
1.627494893400498688e+00,4.044775646882963205e-01
2.170640295460186664e-01,3.899209597340494993e-01
6.043494849400488089e-01,1.203106845072471065e-01
1.685649353626287983e+00,4.122876696222630977e-01
1.196480905871828426e-01,-8.304221215886127549e-02
3.714447835505849671e-01,-1.836545678782298130e-01
1.773285814789044235e+00,6.700535821669916237e-01
1.371314456151715877e+00,1.386194356296159558e-01
1.838592965662894541e+00,1.653919529168617342e-01
7.407323378983474704e-01,8.987986663270861043e-02
1.805145323062517626e+00,6.374829408060935787e-01
1.413023696903288329e-01,-3.911203671564896234e-01
1.650105158850391440e+00,-4.990687902636795625e-01
7.225545714150554133e-01,5.793320924186737830e-01
1.671452772197959735e+00,7.236661783604101394e-01
1.029215547216553395e+00,4.635615763490834318e-02
1.528033286149680592e+00,3.334618744617434682e-03
1.523378082821868817e+00,3.976224830228731744e-01
2.560349398919496977e-01,3.238437186295779480e-01
2.952590434244188877e-01,2.308455326814541353e-01
3.887064415900292058e-01,-5.576679704835774132e-01
1.631131601457431302e+00,3.219161935763815707e-01
8.298140353542577952e-01,4.762150970610877498e-02
1.733826716663640966e+00,5.976650708057757999e-01
1.569418235211737178e+00,-1.302298941641380492e-01
8.259148131278015725e-02,1.880337509150004083e-01
7.209841543102650796e-01,8.872580171813173600e-01
1.388171674465462857e+00,3.522575447282033645e-01
1.621554996516019198e+00,5.742978714280855268e-01
7.487880161635462883e-01,4.339984435112013150e-01
4.502347969725084553e-02,6.090104948237300142e-02
1.258322646298190906e+00,8.637315640161548069e-01
9.442360283115995845e-01,9.626149139999731208e-01
1.105984626972965845e+00,-1.721216956635163442e-01
5.427738005955349276e-01,2.321678064756270699e-01
1.866651395546827352e+00,7.131769270095904556e-01
1.037083334639604448e+00,-1.264298318295231094e-01
1.560546998686416220e-01,4.514139707560035353e-01
1.303775673691883519e+00,9.432733609445947964e-01
1.683910773755969981e-01,-7.606675694926443021e-02
1.043032997196876144e+00,-3.278957441939258088e-01
1.357794473801772206e+00,4.746592289776049300e-01
6.502748514890404063e-01,5.187328193704816570e-01
1.224800904175548988e+00,3.656161527424460767e-01
1.981586087309881172e-01,-2.854175603292387065e-01
1.571070497891136952e+00,4.463211925328057772e-01
1.134977235880544777e+00,1.850152840731364989e-01
6.766947942588634746e-01,4.427750945647453834e-02
1.225805810561280573e+00,-1.005013768812869634e-01
4.200030689342406642e-01,5.220947265445786273e-02
6.546504662177268230e-01,9.832644451249038242e-02
1.183524496084942257e-03,4.208445622929513075e-02
1.910262793188075570e-01,-5.918821657635194716e-02
1.371130189131519961e+00,-3.402569005744771058e-02
6.290820771746137297e-01,1.964698798053127748e-01
7.174501752941810917e-01,6.472567882657370708e-01
4.010283081631005331e-01,5.676136824794569824e-01
2.589657034416681380e-01,-3.100545130393112664e-02
1.957851379118849877e+00,6.119015151145851261e-01
1.858276331773220047e+00,7.889294767462629032e-01
7.941467582594381458e-01,4.397944358251273389e-01
8.755800350270124266e-01,8.827192485802780320e-02
1.617197951998945893e+00,5.404544252314535946e-01
1.868126854321749963e-01,-5.071440954544618185e-01
1.610148328114027194e-01,-5.549711633947640443e-02
7.190058863721029425e-01,-2.282560770129087313e-01
7.899745923277055049e-01,3.345496459979251380e-01
2.779173934210037444e-01,4.599842797689706053e-01
4.532955644399503381e-01,-1.357327625164372886e-01
1.250618047992570148e+00,1.152223793195133322e-01
1.979551629295978499e+00,6.493515753082432784e-01
6.993064832395901043e-01,8.509818085379492469e-01
5.195036518207096776e-01,-4.379269882097139993e-02
1.282522948317110556e+00,1.482399412957647877e-01
4.436273607402829722e-01,-2.012349326335676203e-01
1.970603465435588841e+00,9.155846469605047888e-01
1.714350163895080881e+00,4.794728742185613846e-01
1.847351790681532657e+00,2.596627952553711705e-01
1.493645353048134172e-01,-4.600277012157480971e-01
1.917458526033529509e+00,1.158010930068685967e-01
2.694862067849779219e-01,4.725486793908227900e-01
4.539896926023057055e-01,-9.084744648311271487e-03
8.801503959018952550e-02,-2.987529041772231109e-01
3.592219582204518868e-01,-2.027863984454063573e-01
1.254852252401837953e+00,2.101656471179577101e-01
5.235770869817777395e-01,1.240409685924112715e+00
7.363810387440015148e-01,5.131692522576514204e-01
3.218059220297120326e-02,2.788307126492129417e-01
1.875835774027617919e+00,6.795454924831512145e-01
1.719320230129759652e+00,5.697878666916236234e-01
1.916709001346269980e+00,-1.525327662264044926e-02
1.303316482002353949e+00,4.258953091560006010e-01
7.361197926911540179e-01,-2.222457241935822947e-01
2.257904635163727747e-01,-2.909090640581482590e-01
1.228766992649799494e+00,6.645608140488861171e-01
8.571163740655691754e-01,2.309921048091573559e-01
9.849290890692181666e-01,9.234236659465424601e-01
2.865866340255318612e-02,-1.475941004800216116e-01
8.048886546799352004e-01,3.821919419891634528e-01
9.805120794523585204e-01,-3.244980963209015412e-01
1.001128278463763177e-01,1.335921696432218198e-01
6.663407029293371142e-01,-2.443926837301395039e-01
1.419166006080140319e+00,3.184857955888119041e-01
4.783503299947970966e-01,5.434667839933839950e-01
7.779016513404282129e-01,-1.611378727538338440e-01
1.292978660735685237e+00,-2.785275090683388410e-01
1.192661778760581548e+00,3.115974583521524677e-01
1.230657346032659305e+00,5.743036118852501426e-01
1.373344349632432015e+00,-3.350041246041976506e-02
6.075165205052983630e-01,1.514195156491211780e-03
3.295115982005163424e-01,-2.975135214455091326e-01
3.704472376734904149e-01,4.529132161528149902e-01
5.640652423708760743e-01,1.970882831057372275e-01
1.367931204341693796e+00,4.557501400678454218e-03
5.286760512790018574e-01,-4.045352633049691393e-01
1.907703906625300760e+00,8.884678023289306337e-01
1.227707935879581047e+00,3.321983431019435717e-01
2.568520968452980835e-01,1.610701781878313421e-01
4.852321971300430636e-01,-4.604315698409487956e-01
6.271579988785047632e-01,7.598574850223255295e-02
7.536957723737391923e-01,4.464592168105321335e-01
5.571125325599513012e-01,-2.790535656337082560e-01
1.024392226049051002e+00,2.813891399858570730e-01
1.858244729355987168e+00,5.702806909316582296e-01
5.111639766654658690e-01,-9.139933168733127555e-02
8.593504460435053005e-01,5.355844293404479206e-01
5.290156971166724009e-01,5.640143188960876630e-01
1.005027640665419719e+00,2.138039419716177836e-01
1.599817075037562653e+00,5.072251297000280879e-01
3.776521388033382554e-01,-4.517891062697623195e-01
1.098772580121072595e+00,-2.981049535543108808e-01
1.174283275177354646e+00,3.264548176166014448e-01
3.189162822099911310e-01,-3.413189476461795518e-02
4.091899817164721398e-01,-6.084441153248066891e-01
9.597087796081975597e-01,1.297456756958192958e-02
1.326927174275390753e+00,3.691379667867476511e-01
2.964794306882436725e-01,-5.262345662809568836e-01
3.249500254104411567e-01,1.931839010316166449e-01
2.159371464195516399e-01,4.247505225853652200e-01
1.736247583550071916e+00,3.491814420882998204e-01
5.739391835376779216e-01,-6.045027141640563206e-01
9.324297479086438578e-01,3.237835284338699271e-01
1.361985958703763488e+00,1.616897050691308291e-01
1.396017440197307113e+00,5.831526549425136707e-01
1.510006261316845899e+00,1.050726109757754018e-01
1.781295756010958131e+00,2.318658432763139599e-01
1.689644363961715134e+00,1.473232305400457853e-01
1.194924606752146401e+00,5.734837126411190811e-01
2.264519938244131669e-01,7.344936299454183359e-01
1.224153655749249170e+00,4.021086116334763316e-01
7.023610157837592016e-01,1.406963161783377214e-01
1.113676332000755886e+00,5.026891620395963489e-01
8.057630054377544759e-01,-1.746807029526208921e-01
1.706244039818608060e+00,1.371636114326821865e-01
8.004506552000074660e-01,4.457914454521516023e-01
5.712708166162410173e-01,-5.657008018138510314e-02
1.142773142574569745e+00,4.142890526449654609e-01
1.812650709997948528e+00,1.365272963482423663e+00
1.887669241250745866e+00,4.218148425101527765e-01
5.469272273346073021e-01,3.911984269990155527e-02
1.403687995933514676e+00,-2.459261946296326107e-02
1.017667439605272062e-01,5.776569941367012406e-01
1.503238374558896195e+00,1.049806110964772055e+00
7.605431554467956268e-02,-4.351386474541710236e-01
1.482674459254155419e+00,2.085978514317349264e-02
1.707689686416421493e+00,3.141584829643356835e-01
1.447190480076069763e+00,4.076228808339851795e-01
1.964503099270397568e+00,7.754298323847153007e-01
1.301326946293503539e+00,1.458973461162202390e-02
9.559107743313257632e-01,3.902216201588138422e-01
1.396496095906101464e+00,9.064032456998971643e-01
5.746249720093699054e-01,-1.476327854655681837e-01
8.581093438755291736e-01,-6.268795798314862056e-02
3.359255341866220768e-01,-1.058237614342603106e-01
1.296108396012995323e+00,5.836334293014187047e-01
7.640132733311675306e-01,6.420295777147909666e-01
1.251816687483580104e+00,4.574725968734121295e-01
5.604078655956903354e-01,1.867875520765977515e-01
1.182109874809237349e+00,5.239664267459777092e-01
2.576912389195293862e-01,3.165655442667848485e-01
1.068286781328671831e+00,7.659614200246753768e-01
1.582187437291920906e+00,1.236298213783207645e-01
2.381896231609934578e-01,5.793943024953462917e-01
7.320334447899956576e-01,2.283318579782159796e-01
8.997134731856872847e-01,5.754886910522562932e-02
6.496987748105647054e-01,-1.558802733555679776e-01
1.096203156688759783e-01,-9.819830799292891821e-02
1.794092131261493250e-01,-9.226186813874723280e-02
1.987762620782021594e+00,8.138794092563976790e-01
6.798516503688987189e-01,-2.363244010305919629e-01
6.541571152949179346e-01,7.629900049783792937e-02
1.506685734789242392e+00,-2.001387967152104541e-02
1.717777217858807992e+00,7.781426353604918855e-01
9.946900820848514346e-01,2.705505150861028385e-01
1.455896240771898942e+00,1.108324964943857571e-01
6.916202958224495490e-01,2.285725686994127537e-01
1.825663936390499842e+00,2.573178198137325845e-01
1.004422717149271671e+00,8.347820442900430460e-02
5.974836933348808277e-01,-2.499799017861257799e-01
2.778050155371372121e-01,-3.472560422594514473e-03
1.178578963310004113e+00,4.710972720505227085e-02
1.658541964262141288e+00,2.157844033591977684e-01
4.108650286374082583e-01,-3.010868560459424303e-01
3.960535663594189071e-01,4.957512834749173147e-01
5.429575296776556481e-01,-1.890821701754376305e-01
6.208275271877863322e-01,5.219523503436469536e-01
1.514381878902841150e+00,3.810613178235653375e-01
1.173201307958026129e+00,-4.365780083395638667e-02
9.967187822326992741e-01,2.238863331804715751e-01
2.065044195116017001e-01,-2.782823559257039947e-01
1.358508183223215093e+00,7.061099743214953595e-01
1.394915858026202660e+00,-1.057518377567280704e-01
1.518011241923936439e+00,3.623586130465741295e-01
8.383937293173897576e-01,1.860337646750453988e-01
5.656303236286921443e-01,5.058056272054146651e-01
8.245521963247675057e-01,7.151309846024473948e-01
8.939442001046580266e-01,-1.025403091949506629e-01
1.054219805122554421e+00,-2.544068093416882448e-01
4.972470614995736504e-01,5.225076094630718426e-01
1.501220621551521139e+00,5.072795561751219928e-01
1.988874409606189664e+00,8.599709871001235406e-01
1.630650243708159364e+00,6.132648537224776319e-01
3.981663744971071228e-01,2.770372366505791106e-01
2.495903631095595099e-01,6.465412984415735975e-02
1.158016791971447690e+00,1.634937815643890680e-01
1.047129817946685915e+00,-5.790437406671866682e-01
1.553713549878443789e+00,1.863294281810116970e-01
8.765333254981286792e-01,5.374782878166329825e-01
6.105090895759208713e-01,3.340361298842319804e-01
1.095812013518880024e+00,-6.462096262030606053e-02
8.113365540616312988e-01,1.656137480109397264e-01
1.650003894232400237e+00,8.182747959340284094e-01
9.661435785066914139e-01,-4.130057252505410503e-02
1.970715429083115255e+00,7.648143945879930516e-01
1.164205487917895798e+00,3.492693614888886522e-01
6.473224697061381594e-01,-2.077263636937786706e-01
9.443526598571050368e-01,1.071596095840666729e+00
1.202828659343373241e+00,6.322212030423004503e-01
9.609261614360706805e-01,5.490141905690666679e-02
2.961668070557306187e-01,3.553420107326596411e-01
8.526066267835228363e-01,5.473942140652127142e-01
1.298006681934293916e+00,5.063749513542290526e-01
1.993497452134554093e+00,5.399553441014396382e-01
1.597038955155483109e+00,-7.499284513745627101e-02
3.349962339468448569e-01,1.402757862162852809e-01
1.809154585081186317e+00,3.219072685825926095e-01
1.273266136364457735e+00,1.660212642957139273e-01
1.678074655125912473e+00,3.685193391938395013e-01
1.104747614817687795e+00,4.984098202717083814e-01
5.457969934760664721e-02,-3.305221497034985939e-02
1.648650662268571265e+00,3.368160067969745985e-01
1.873198962422633063e+00,-4.304944163106071420e-01
5.567343367206414317e-01,-6.513096281122683628e-02
7.735351760291753198e-01,1.737513361806127532e-01
1.325186114998907039e+00,1.403257518715123886e-01
1.688640367024073718e+00,6.290190613858654967e-01
1.334062332273013851e+00,5.487718934130643156e-01
1.004597060218083371e+00,-1.313547022102037887e-02
1.058592139254138198e+00,6.629047223312757309e-01
1.213916946123003715e+00,6.316229361490456606e-02
1.105834530197839394e+00,-2.318329991491531461e-02
1.528038283986630219e+00,5.888886553268314616e-02
1.651700590065698027e+00,7.391443251975888806e-01
1.238597385979645304e+00,-1.885803153650007224e-01
1.144709472321490118e-01,1.973144859506467119e-01
3.062764157633623974e-02,-7.472712849866079976e-01
2.041709426879376732e-01,3.983983798021524247e-01
1.533065546827273362e+00,1.136959747918264985e-01
1.428794840422386025e+00,-1.532639934261196824e-01
8.601012303636959011e-01,1.542092232530341556e-01
1.748849930695029586e+00,3.039709973650460695e-01
5.900425647577378641e-01,7.707449140715729730e-01
6.577937820547672398e-01,9.157726113255960643e-01
1.489863650125368144e+00,1.340319643015156936e+00
9.520502706508497948e-01,1.597640956980829197e-01
1.075251733370451879e+00,-1.333506965972379443e-02
1.125676487820926219e+00,3.345786599817222040e-01
7.411142821562604066e-01,7.621758990914124787e-01
1.997245458614770763e+00,6.884586383051920500e-01
1.567792892398593541e+00,-1.951933264486467035e-01
2.292589127190258758e-01,5.462349163908870597e-01
6.963223379979210925e-02,1.800188926708203019e-02
1.756195252063994960e+00,3.829192853290992460e-01
1.498050664518156605e+00,1.418396753647583330e-01
5.389509357118615895e-02,-9.839975215945205231e-03
1.289942166167597382e+00,2.092856994142288929e-01
2.131051262256535850e-01,5.375405381373524749e-01
5.078855043010030990e-01,4.142223516473310385e-02
1.640484206370285136e-02,-4.492508634517628496e-01
1.792002184377517793e+00,1.870756152861702271e-01
6.623335498115479059e-01,-6.042789345003527490e-01
6.894847791318738928e-01,1.644091770206875247e-01
1.461129879355764105e+00,3.923671014192460782e-01
3.064562482099182361e-01,1.889832715395556584e-01
1.352110308472137534e+00,8.905634975153563504e-01
1.997373572224200533e+00,5.468886232193223007e-01
1.732063149347808251e+00,3.625019399361233408e-01
2.018377008545499951e-01,8.901671229931279461e-01
9.906607577511261642e-01,1.878736968971300714e-02
1.818729980872868524e-01,-5.079396602145196393e-01
1.997612728389900338e+00,6.483485124052575932e-01
1.925847281952212109e+00,8.732588982133568933e-01
1.089227225009418820e+00,7.713241119937716550e-02
1.216371246268526329e+00,-9.121090851500796015e-02
6.920442156414974288e-01,-1.116616618803145944e-01
1.492990347596456102e+00,-3.230388177501813951e-02
4.014335606533729894e-01,2.131508717689750421e-01
1.120782909525519733e+00,1.859577060967751994e-01
6.717353332696827106e-01,1.789595908331589325e-01
7.511219633562404852e-01,-2.288156215988613740e-01
9.523048001253004990e-01,-3.946964782782118597e-01
9.680052844966329229e-01,-3.939594701323517745e-03
1.855318325451194461e+00,6.695113250738493615e-01
1.779365800487401117e+00,4.373542349782250094e-01
1.652358490594567630e+00,3.815484858875366481e-01
1.128033321819940982e+00,1.507137270395165762e-01
8.317648255486973508e-01,1.322498793683223595e-01
1.253418206427038273e+00,1.210835079859998276e+00
1.430772621888715790e+00,6.090172478653461674e-01
8.762662890652066494e-01,-5.637172538389276233e-02
1.418182355694076913e+00,7.800766201305542324e-03
6.591671527954352516e-01,-2.214973814179758416e-01
1.968316998900632386e+00,4.780257618131192876e-01
1.236441477535779487e+00,2.380489520561002159e-01
1.042394581736991066e+00,1.836879288714273195e-01
1.911432434891199739e+00,6.203778378836244389e-01
1.476146810955398792e+00,4.716941392544027334e-01
8.361790921314540270e-01,8.616673231556709611e-03
1.353855037128015582e+00,5.476354902808191483e-01
1.532470758210613182e+00,-3.397583043938308678e-01
1.826364641850546811e+00,1.839192585450543926e-01
8.888461858985297059e-01,9.456608225301973980e-02
3.211711667597840769e-01,7.080499097321579782e-02
7.579676490627644814e-01,2.583102465619824262e-01
1.989339483982478507e+00,-1.342996912563885759e-01
1.967177774229796450e+00,9.980268396197700120e-03
1.817555480679858615e+00,3.135280376191792451e-01
3.266173128230713818e-01,2.490422736676673743e-01
1.003017572582971084e+00,5.020760294183592709e-01
9.422308252613624813e-01,1.043897984991758732e-01
1.927824072869321892e+00,2.189297259782277127e-01
1.428702359365641605e+00,4.777238588711036904e-01
6.891763020523125061e-01,2.958233307118502964e-01
1.379731319534302392e+00,5.682839702869550702e-02
8.345199932257101327e-01,9.713238856733362458e-02
1.780718539598624472e+00,3.247457182715605128e-01
1.836805024720175705e+00,7.455911533173448236e-01
1.220174264117729779e+00,4.002417998554384515e-01
1.094482189454969667e+00,-6.189390801661034947e-02
5.681664215895410042e-01,4.303015835888379659e-02
5.065989602664970892e-01,3.568091761912132176e-01
1.379795767645395799e+00,2.099449905719867060e-01
1.971514590543392842e+00,1.148901594278327831e+00
1.950631576953981927e+00,6.218755753887081905e-01
4.672225390048345695e-01,-2.782811009779153633e-01
1.338944604673149907e+00,1.958629674832892131e-01
1.774727084992325121e+00,6.118547493633430534e-02
4.879308760128258093e-01,-1.442637849039831999e-01
1.646759503381810985e+00,1.986513827268142629e-01
1.489059657924761915e+00,5.301030740375205497e-01
3.995804283536854573e-01,-1.050538842650236004e-01
1.648282081927957110e+00,7.858721288149971285e-01
1.202839308476784996e+00,4.912725513941026967e-02
1.699642116392812596e+00,1.671349255561392078e-01
8.788748302091315967e-01,1.747373536000416949e-02
1.623091748352838648e+00,2.039044473266972968e-01
6.808337334126575158e-01,1.849758905437832723e-01
1.033199667166717184e+00,-5.244564479250982680e-01
8.197751370176953323e-02,-4.343821716996415505e-01
9.437028417352455456e-02,7.100998909141411630e-01
1.138157731501063585e+00,-1.137541051171870182e-01
2.903269320311849810e-01,9.598314934106287610e-02
4.124169599573956901e-01,-4.666404021726281437e-01
9.206032450956158630e-01,4.429891808406653531e-01
5.568292170712574318e-01,-1.399183878876295722e-02
7.761031801839246569e-02,-2.572645855748469934e-01
6.683911553820958140e-01,9.135079101546343949e-01
6.904107118493638673e-01,1.811476381909160605e-01
4.630022815820435955e-01,5.099118356655275852e-02
2.694728492857714208e-01,1.448262552316017526e-01
1.818220323118273196e+00,5.730320312943995020e-01
9.305961721704711920e-01,8.861813668283463619e-01
1.562624216226149443e-01,3.916150915718448200e-01
1.654929733908575784e+00,7.349436912548170664e-01
1.105354558148071709e+00,7.970785256722887069e-02
1.579823314661553901e+00,4.587477751643216362e-01
2.384051892462046851e-02,7.776030328424216043e-01
1.311423843050000926e+00,3.197451823172567931e-01
1.183649967904987221e-01,3.577179182020879811e-01
1.028128384876002555e+00,2.456279413441235515e-01
5.152218010088547295e-01,-1.127152982162405448e-01
1.331929975646539699e+00,2.116015872811186083e-02
1.052360134600601960e+00,2.529295292892310143e-01
1.341977291556595286e-01,3.616449832552314225e-01
4.759199569240757377e-02,1.664604204624886563e-01
7.178834463311918324e-01,5.768751952516715242e-02
1.544364532349939978e+00,7.310710384207569357e-02
9.983921088510634423e-01,7.065513853266784938e-01
1.217594674517924913e+00,5.729954578523224207e-01
8.114702654233318935e-01,-3.918946227389993875e-01
1.967830704640630923e+00,4.750153699414640940e-01
2.815801248659006717e-01,-2.754165317393325596e-01
1.057446895101219475e-01,1.994318758006460024e-01
1.911774993505030107e+00,1.230463085851385419e-01
4.312548130190545503e-01,8.581264194649572685e-01
8.972286187811682190e-01,2.560713549279409751e-01
7.617587550261923912e-01,2.728856667526378676e-01
1.397509227330751891e+00,-5.622308010918414256e-01
1.557197428123863858e+00,7.717409705602217285e-01
1.298688776727770167e+00,1.009193019822889614e-01
5.435504131927875182e-01,5.210820696259665930e-01
3.748152327577491949e-01,5.866050955601437300e-01
8.915355662174209161e-01,6.077347292911482457e-01
1.413949275733631605e+00,-5.325566189066405220e-01
1.706687710009059389e+00,6.465968710349255799e-01
1.194063876439313221e+00,8.805780161052025878e-01
1.551074197425166279e+00,6.513273440156290839e-01
1.139091995750566744e+00,7.768877335257184935e-01
1.514405877926743971e+00,-8.695082604083484434e-02
3.715901099246321504e-01,6.372643612022372839e-01
1.555506670204893638e+00,6.508971454463018114e-02
8.518049528912974289e-01,-2.562206723658765894e-01
1.390417756289896722e-01,-7.743941241617088855e-02
1.011222358151905087e+00,1.618959498697701560e-02
1.411586729967934328e+00,3.045601134936791188e-01
1.272766439037911201e+00,-1.019663974006919244e-01
1.550224819097838713e+00,4.856550163223108951e-01
1.168387022633479155e-01,-2.888767374625713646e-01
1.987128502010210740e+00,5.928014375707597594e-01
7.124921802558357165e-01,-1.415692574366994028e-01
1.736321300095502673e+00,2.791215086460608896e-01
1.104529365570894317e-01,4.602101195028862612e-02
1.723033082645182512e+00,6.680622876298861201e-02
1.646644891414484668e+00,4.338152505686455607e-01
1.659168603124787644e+00,8.249244256120398244e-01
1.981427992617216027e+00,1.859159641381743222e-01
1.800987413486997202e+00,3.532297980432956286e-01
1.217758135863238333e-01,2.122696232471676936e-01
1.787259397353028412e+00,3.313315281595111128e-01
1.706586953088676140e+00,4.931197083832022376e-01
1.091302431681752561e+00,7.555347476232288084e-01
4.883423591943407693e-01,-3.987885225944436951e-01
1.906850938006747542e+00,2.608227693395387958e-01
1.876432554061030045e+00,1.601052734418064449e-01
7.557638030656927963e-01,-2.406786108101955923e-01
1.299910805552188631e+00,5.829131164533645215e-01
1.619230164811577444e+00,3.496195890630620640e-01
4.229132586146424622e-01,4.306825461468404004e-02
8.780385672096973071e-01,2.627435034250237278e-01
3.049921456189363944e-01,2.158648030552430888e-02
5.264028923960790696e-01,1.837115949891214850e-01
9.586810162476802066e-01,1.560691974834605700e-01
1.045455331961443468e+00,-4.343678453930599481e-01
1.315191473707887582e+00,7.320317804300449094e-01
8.919481207472723661e-01,1.098895578101132670e-01
1.524509081201344429e+00,4.221447400345932355e-01
7.305716767822341140e-01,-1.222792803753414148e-02
1.792003094375170802e+00,2.813088655680881511e-01
9.575263321749074574e-01,2.953334966977030351e-01
1.601954569320849675e+00,5.606852261666187554e-01
1.173337245575065024e+00,8.040051996394204092e-02
9.776875783434262335e-01,1.833103712799438734e-01
1.702269918105807411e+00,5.742780098214899098e-01
1.671049569169172688e+00,9.393543432518140779e-02
5.207495381393942857e-01,-3.019130048426243440e-01
4.747476129845111803e-01,-1.088911633489570707e-01
1.442320999739869380e+00,4.356282524977680426e-01
1.266479795457531754e+00,3.345453665463172799e-01
1.622407223432719814e+00,2.970220501548276326e-01
7.597947083823692882e-01,-3.803830418502232580e-02
1.660545198432634262e+00,1.412767451589847234e-01
1.982907461860538900e+00,3.180944527115202036e-01
1.343412592659805060e-01,-4.651672682737488240e-01
3.589777811495797888e-01,2.565348292277143671e-01
1.608777562814264428e+00,5.084366371532785811e-01
6.597654038283142786e-01,1.754798534441751046e-01
1.049956508085251761e+00,-3.248085104452254068e-01
1.761048192473643415e+00,1.933779600679386701e-01
8.367272603309252599e-01,1.253811965914788384e-01
1.356646635979700033e+00,8.768743649358325953e-01
1.784183844216245651e+00,3.219294155661491241e-01
7.374062645185055498e-01,1.782355606734560283e-01
6.181832792679564648e-02,-3.532168747485335825e-01
1.152480270321763367e+00,-1.172964272490489429e-01
1.781488519215587596e+00,6.232413396820084550e-01
1.553718307594326609e+00,9.353767056477698683e-01
1.910594599479202849e-01,-4.303725300909418128e-02
1.242550912365366855e+00,4.389886994457139480e-01
1.162424597069414034e+00,3.907308155620825563e-01
1.234906869680130193e+00,2.479287198647704138e-01
7.239012532107491626e-01,3.222909956799326903e-01
3.679613629442619605e-01,-2.181985061382515911e-01
1.270919129341054887e-01,-3.333401372218708913e-01
1.503161695397676079e+00,4.086623895502873305e-01
1.662562536890519693e+00,6.452131830812949387e-01
1.160390787867296547e+00,2.757378973045491177e-01
1.035885539252355381e+00,1.509345557408407201e-01
1.480696797787076635e+00,2.130548752402366963e-01
7.543991312948232775e-01,4.059253117205782052e-02
6.894393341122819763e-01,-2.696311875894122911e-01
1.840199014715595549e-01,-2.100522404154765987e-01
2.837412831110375233e-01,2.710428029933598104e-01
2.067473604359280070e-01,8.509886030989473049e-01
1.465217052073588766e+00,2.819009598715579989e-01
8.216311871780597187e-01,2.535753365161574346e-01
1.241298038066527276e-01,3.279813137110274557e-01
1.954846260124117663e+00,6.464612521389061506e-01
1.040830731077755811e+00,1.487703488747689484e-01
7.463975587044866522e-01,4.771846572196012382e-01
1.000381172360663484e+00,2.841207384107067302e-01
1.705785489253559550e-01,6.651238255969951774e-02
3.790842344502520778e-01,3.063990758906096623e-01
3.399997276995994078e-01,5.876160438281148313e-01
3.618132133857250299e-01,2.820515918439643263e-02
1.803585138672076926e+00,7.898401775129590963e-01
5.951826663322621336e-01,2.624486309400105022e-03
1.807556445427884739e-01,6.113078726938101504e-01
3.832597072883738853e-01,2.027599934098672230e-01
1.836305319652236090e-01,1.639142043576431729e-01
8.089550494181809714e-01,3.510154960735283880e-01
1.926923988092807960e+00,8.002909683818172359e-01
1.892417966457873302e+00,6.142553111764935680e-01
1.168148511378561683e+00,-1.553150351716076905e-01
2.054860667706923660e-01,7.166482582087259079e-01
2.386418728706589665e-01,-7.303742975843019458e-01
3.621611276358094322e-01,2.152798775191743785e-01
2.239242204975038231e-01,-6.224987329280416010e-02
8.461422049220488351e-01,4.051031989101042674e-01
5.979606222851476804e-01,3.066963596641299472e-01
1.382879467324738876e+00,7.529892909270032852e-01
1.489830161660094410e+00,4.565542371298058066e-01
1.852251375344537099e+00,8.433328852341539505e-01
1.092825465497145654e+00,4.184242966836762001e-01
7.696072710507750880e-01,-1.078415172219479301e-01
1.469136919710475331e+00,4.415064220268777873e-01
3.440114662966013981e-01,-3.138575040954129647e-01
3.775398007081767204e-01,2.369976625376899459e-01
3.459557036293867682e-01,-1.891581655692586295e-01
1.815003251275631557e+00,1.059056230915393471e+00
1.908312073911769602e+00,5.151867561873794132e-01
1.213318695788166979e+00,8.822681971247920973e-01
7.445709526172015202e-01,-5.155879028289865607e-02
1.316033058755059493e+00,4.319856067291694135e-01
1.537436012256371942e+00,2.311176609971393736e-02
1.856257064254331901e-01,-5.919185515271661868e-02
1.459076267984576791e+00,2.806695724378790446e-01
7.752340710008438496e-01,7.419098105334048787e-02
1.399900280455133261e+00,1.475570946403239325e-01
1.244415300997266272e+00,2.130226767259849607e-01
1.300217104033895898e+00,3.389451927795182895e-01
1.401064817869634327e+00,8.637526196974164572e-01
1.628017799356784590e+00,5.462402728572544053e-01
1.784762111628368064e+00,5.683116528509565279e-01
1.363202727635601796e+00,1.511931975261569805e-01
4.364608795847169098e-01,-3.170663767510777387e-01
1.641277221197228853e+00,1.595127670513221407e-01
1.128176204576571084e+00,2.928683475734528696e-01
1.586565612550380866e+00,-2.724643540899857053e-01
8.771278502673540700e-01,1.846855816323532129e-01
1.512752815644832216e+00,-7.799326490802013789e-02
6.435080650908537869e-01,8.675796682294512063e-01
1.415063993489372729e+00,3.438620635084598254e-01
1.366587812622445108e+00,1.309582144231029865e-01
9.452437578706829324e-01,1.310137773152328378e-01
1.212580432189043211e-01,2.972110242293460880e-01
1.935515056847041615e+00,4.626246421287409927e-01
6.468975006599533284e-01,-2.482267174722672665e-01
3.236745910306693119e-02,7.624872795352422017e-01
5.932715145833253878e-01,5.164408678281687815e-01
1.656983853388337646e+00,-1.935810972762608551e-01
1.675403491218686369e+00,7.580829333646590396e-01
1.781001459061472225e+00,6.160317660362797376e-01
1.422126266318766152e-01,6.905890384881827604e-01
1.624120835065164359e+00,1.030611431727693483e-01
5.846905391174561650e-01,1.128941626858811276e+00
5.707234508503062909e-01,5.781362616094510853e-01
5.047420443075441021e-01,-7.749573157618628860e-01
9.994993289610614173e-01,-1.481979171886926572e-01
4.421768549186677610e-01,-1.801821438565659461e-02
1.269304688733548625e+00,2.108085056583072214e-01
1.600198284433065554e+00,6.752262687555748988e-01
4.151614797179730143e-01,-7.347692529973776088e-03
1.823756625737825710e+00,5.518778741421823675e-01
1.391795898246157126e+00,-5.218924980171153472e-01
1.230098488843524018e+00,6.202210680072255400e-01
9.771445757854364533e-01,3.920682155379844047e-02
4.412274149383970112e-01,-7.973789145616715368e-01
1.125646470441922897e+00,1.353955779989378383e-02
1.219569948536361359e+00,2.414301136544979021e-01
1.164455032090261133e+00,5.498185202688071760e-02
1.244721674800800759e+00,7.432630968178413622e-02
1.837594405771651562e+00,6.437649819499153825e-01
1.247357730261243525e+00,5.435538052168051859e-01
5.404796826042956859e-02,2.550985780644163259e-02
8.112658365990932374e-02,-7.988951558492531912e-01
1.404806230485989849e+00,-8.172984621753026646e-02
1.032841037022709463e+00,6.185739496257061654e-02
1.234373319403845093e+00,1.085335312563474319e-01
1.036365650517865555e+00,1.410018973655949026e-01
1.404915324776552676e+00,1.779238749111538842e-01
4.692513094082897407e-01,2.618955905482598934e-01
1.675492953995598500e+00,6.120440787415483141e-01
7.240642059677122599e-01,2.376161270882435339e-01
3.000279326785231238e-01,7.107875219646619946e-01
5.103302406375060940e-01,6.105145279557975257e-01
1.033568346095170343e+00,7.539775557959167429e-01
1.175951683079027088e+00,3.047721055514588939e-01
1.933753396714647854e+00,3.652265504226175352e-01
1.644558400063940606e+00,1.978601863169670017e-01
1.336945312714989953e-01,2.245668038126692467e-01
4.519319874465226317e-01,8.447386675797252664e-01
1.100976794552139371e+00,1.933366266549471912e-01
3.883963984111360457e-01,1.969841527105684054e-01
3.278012793821178938e-01,2.658252031200219467e-01
1.045507487729071983e+00,2.871731098954639072e-01
1.023352531754260664e+00,6.410221105771967132e-01
1.979719390776255583e+00,5.728145348898204814e-01
7.836954990059905590e-01,-4.854820416537037331e-01
2.625765399930135580e-01,-3.991656167382438836e-02
3.574997633301375544e-01,1.447986448755798072e-01
9.236704917062177334e-01,3.478771094481425408e-01
1.754746842477724389e+00,4.689704659632634165e-01
1.248740651814388425e-01,6.039339141576550718e-01
1.450044018487116615e+00,4.822505923911573067e-01
9.489140425805131507e-02,-2.502949155932205350e-01
9.967058967602850927e-01,3.197720696219693570e-01
3.734373418087748586e-01,-1.346532526956890630e-01
3.953470941534835692e-01,2.179373254345496128e-02
9.678235497844007718e-01,-4.010888050588254927e-01
9.673996244449194482e-01,6.738820874929679627e-01
1.301814151464715685e+00,-1.367901517005620793e-02
9.319492684045487252e-01,-7.427803626047943530e-02
9.364446455573698369e-01,-2.782354360121172543e-02
4.601091954068243783e-01,-6.835732002152457021e-01
1.482279811150492010e+00,-2.543004811827567213e-01
1.905781262750561034e-02,-2.644717107738750461e-02
1.633478202492661513e+00,1.361760675755678385e+00
2.839896232931817810e-01,-1.427400576256192266e-01
1.826885205352851038e+00,2.322478651096922531e-01
9.253664144109972067e-01,-2.763881461133453343e-01
4.106876765795628437e-01,-7.630645395408716669e-02
6.737116814457817515e-01,1.118467051603840856e-01
1.274309975955229213e+00,3.536609898211426906e-01
1.866602920704886204e+00,1.072433812800168251e+00
6.398575492950475674e-01,2.255662702853077350e-01
9.812901148657289241e-01,-5.798735103516909628e-02
7.323850819848176652e-01,-3.022221901992344084e-01
1.224830120434618808e+00,2.968982577934535794e-01
1.923677436087688708e+00,3.736251960896758706e-01
1.615859067534488602e+00,4.181240252875109142e-01
5.989884874351365518e-01,7.035722556668908556e-01
1.715609436238064500e+00,5.167595588048871091e-01
4.402892361092434204e-01,7.303555746002047266e-01
4.172249334276838528e-01,-1.053604140077715745e-02
1.455163666180863569e+00,4.838958458401620422e-01
1.899034813368584151e+00,7.571097204017193105e-01
1.790119241070959655e+00,5.216334767006336470e-01
8.133568390471914711e-01,7.766879652914279175e-01
7.737904620622533258e-01,1.216555202524888246e+00
1.062189942754605765e+00,-1.566492164425221933e-01
1.391934589280845458e+00,-5.972348269171673385e-01
1.346463499658515861e+00,3.432408503293833957e-01
4.880904962691450244e-01,7.963747775714610788e-03
3.288039727816371993e-01,-1.275343899769480066e-02
1.123312189565567776e+00,3.951915324582091493e-01
5.702063890276389824e-01,-3.959011138002733327e-02
1.222602256926704101e+00,-2.029200092388299126e-01
1.155011840901976061e-01,1.305848224272480484e+00
1.027064318350936478e-01,5.554932819928203314e-01
4.464553118079803706e-01,6.452574864329033155e-02
1.613006958107331190e+00,-2.191163278081252608e-01
5.882054997688643816e-01,7.625064906939253984e-01
3.018134396087357452e-02,4.470365506230483121e-01
1.751862882597482907e+00,3.146025219235921710e-01
1.199044490278599273e+00,4.923927516590727582e-01
1.460733161437528960e+00,3.994344854893099317e-01
1.697441296121880994e+00,7.556574075296129678e-01
1.286596383333205917e+00,3.598150962452700830e-01
1.291218852580046761e+00,8.069154020558606533e-01
3.769877288199883214e-01,1.354277964037230858e-02
6.734604708027209785e-01,-3.147289228626732882e-01
1.459275310287123650e+00,5.649485786167898205e-01
1.284908490764053557e+00,3.096895659374478416e-01
8.543521802271312193e-01,-1.928211016254308685e-01
1.266352426661542685e+00,8.884968766153940323e-02
4.004180703481048376e-01,4.309646306878281985e-01
3.565441472554655711e-01,-2.585064406302515216e-01
1.109929376216770791e+00,2.951889992923325545e-01
6.760613908474688571e-02,-3.023344460940440293e-01
1.182687378910816989e+00,2.241304947875962239e-01
9.312424275257340511e-01,1.818476011947478543e-01
9.766693627124400923e-01,-1.069422044353545376e+00
7.126196067690377944e-01,8.537926017178280036e-01
1.877352338123656761e-01,2.898594327418673178e-01
1.931309963877220648e+00,5.018005182895459715e-01
5.478510900019759600e-01,1.101402631160739998e-01
1.862829840654927072e-01,4.986736414415813279e-01
1.903277999631098671e+00,6.522946791693531310e-01
5.189641777141853485e-01,4.209295374674549839e-01
7.289045869001007372e-01,9.336295181634401974e-01
1.850612306006801600e+00,3.425113726015905913e-01
1.906851377583039131e+00,-6.216344531385531447e-03
3.591586842193414952e-01,2.210494529003396991e-03
1.518410634379338209e+00,8.775212687572248038e-02
2.230056056560991706e-02,3.940751879903383048e-01
1.130312969886848817e+00,2.473570168248725998e-01
1.198057513493249626e+00,6.612249907968329454e-01
8.925154889372628464e-01,-2.619012732927619158e-01
1.212250567260408252e+00,7.061802913136515369e-02
1.643996509935021333e+00,8.576970767908125293e-01
7.503970725831676791e-01,-1.566150602366352118e-02
1.575480860993520915e+00,6.046397823215665657e-01
9.452402812001226007e-01,9.045262585823002355e-02
3.422258492458583046e-01,5.814731207202151753e-01
2.489796265820340970e-01,3.796077733416598765e-02
9.809763338645105524e-01,-4.982461714043886492e-01
1.232269452956908706e+00,8.023564903483164645e-01
6.570005917418348940e-01,3.182607029797114295e-01
1.683472625181219096e+00,8.870773621040606294e-01
1.339278511914886005e+00,6.829166307818912429e-01
1.550134120766778922e+00,3.467520687305090110e-01
8.776266505796306294e-01,-4.353780589322384653e-01
1.046859231674830637e+00,-1.037646657436168407e-01
1.940586865680694606e+00,8.825270385915676696e-01
1.655810378132315908e+00,2.606004482314451254e-01
5.882055839505517802e-02,-1.257240700402011413e-01
1.247545044993496832e+00,1.152194710808416706e-01
1.639306499725713184e+00,5.225439277860424170e-01
6.987957365624499761e-01,6.299224680199928539e-01
5.994079873953366278e-01,-3.543666427603110458e-01
2.027167202733370921e-02,5.042432314855119224e-02
1.780561494475142670e+00,5.625444457646830987e-01
1.426654459139703901e+00,5.440560031744483549e-01
1.284695767054717885e+00,1.078640736758945673e-01
1.302820060805551128e+00,7.321242352161219102e-01
6.393638462603319361e-01,-1.254602416043217317e-01
1.028081613658564430e+00,1.438872495225919645e-01
4.325778877737802564e-01,6.699739195986992302e-01
1.851643531822098065e-01,-5.270849853707896271e-01
3.679342115755335207e-02,-4.394249109546334298e-01
4.356541177102561946e-01,-2.082336607180575450e-01
1.514838491828622846e+00,2.257860022336688199e-01
8.479779114409735641e-01,1.206895250228629535e-01
1.990422931901973724e+00,-2.390029431625128042e-01
1.797989824037747875e+00,6.577397702734703033e-01
1.092667244915843439e+00,8.888222437719867086e-02
1.411769480522899523e+00,3.699650604182623814e-01
5.381737136172228819e-01,-2.860320929159744785e-01
1.524730650544454669e+00,9.224293382043982636e-02
1.739204921548632710e+00,6.302574838102189547e-01
3.517909015145932461e-01,-1.572194844080694598e-01
1.158700930231748361e+00,-3.755599652086804019e-01
2.481369515971485473e-01,-5.849609623153397830e-01
6.277996259526317235e-01,4.530135413324805627e-01
3.991408179717856886e-01,-1.097106415718677036e-01
1.504382043435964711e+00,3.725885276757483489e-01
4.970879434092407845e-01,8.734316508542466773e-01
8.692939495560225716e-01,6.946388265993876932e-01
8.517463650040069112e-02,1.879397615775744712e-01
1.369902131929048972e+00,4.011312147251128168e-01
6.383058815387894214e-01,2.088134478555583873e-02
7.266655354993090121e-02,-3.547703630669571950e-01
1.796573653504717205e+00,5.519408053149257309e-01
6.317006832217291201e-01,5.487409057787782096e-01
4.086074693515411305e-01,-7.819352355880485050e-02
1.991696072913950344e+00,8.798262553983013934e-01
1.810193198037555407e+00,1.142165500466621575e+00
2.879661617204583024e-01,-3.072105585071493450e-01
1.620855129392195559e+00,1.966413291100976291e-01
1.723155475926703151e-01,-8.653775171428053359e-02
1.448080470442379974e+00,9.525133320797088965e-01
3.738280729083003351e-01,-6.481833048056595548e-01
1.833480901562900778e+00,4.846473918469568209e-01
8.974051744843873912e-01,9.596252885596616711e-01
9.014889793858440470e-01,-3.878989126386063191e-01
1.277507527134976728e+00,2.709122150422321740e-01
1.113915029168869752e+00,9.189909099836526818e-02
9.184542680291023498e-01,7.118590637227065199e-02
9.043199543322286704e-01,5.171324941640920159e-01
1.780176629158836121e+00,-7.984890447577739359e-01
5.064235442086315597e-01,-1.856478806259706515e-01
6.061918784101414381e-01,7.014068678509541854e-01
3.654646613964938062e-01,6.701068419201361426e-02
2.083650560080043679e-01,5.319159007610092527e-01
2.280605021362311913e-01,9.876691518672464642e-01
5.237028230587246203e-01,9.481290790524600498e-02
3.573094063098158912e-01,2.236092783130824713e-01
5.207185843023265370e-01,5.113631947422432322e-01
7.656968790335361152e-01,-1.850676963111631546e-01
1.606392496689614813e-01,7.262581657872663188e-01
1.140273571825687116e+00,4.277046607503833808e-01
1.758122638209709487e+00,8.886839306553926399e-01
1.046897745434980598e+00,1.304709069862297177e+00
1.117567859919524675e+00,5.825007542286765316e-01
4.520007437784667736e-02,-6.111105848328728801e-02
5.497950023993194435e-01,-2.804875879393513988e-02
5.401629368082938587e-01,5.321407409246622366e-01
1.829000277765311377e-01,3.459851506034228863e-01
7.107891400022792183e-01,-2.412103634072775282e-01
1.988428644710158455e-01,5.352976298654547049e-01
6.960604954640436937e-02,-4.422306517720400038e-02
2.540892373215122291e-01,1.956222941146853744e-01
1.071453897448451098e-01,-3.641220033993067262e-01
1.878811055136216490e+00,3.965220464225259756e-01
1.383773006593037147e+00,9.225443923779911293e-01
5.777276598763225746e-01,-6.516882377669448445e-01
1.121264016400729258e+00,3.221598182986931680e-01
4.147725707391620720e-01,-3.410258560620880175e-01
4.309424159890937744e-01,-5.355130935677647752e-01
8.860598279805373956e-01,-1.609229897921319874e-01
1.970411101862854064e+00,9.108842008276769597e-01
1.798708870401230842e+00,1.032663183485486025e+00
1.026489082884098014e+00,1.103717844321757680e-01
1.130244675639820784e+00,2.945358825733694619e-02
7.072778289146086639e-01,6.629658197566360434e-01
1.053941132390248780e+00,8.294762504572210648e-01
9.285650137645815594e-01,7.880816621827757551e-02
8.344513714570143126e-01,1.447381267254070625e-01
1.910287208340267995e+00,5.713796139398688023e-01
1.712865703269099926e+00,5.431245016040522344e-01
1.257990239702719615e+00,4.753194000007553988e-01
1.945354614646586322e+00,4.326263347203200271e-01
6.427943926555221843e-01,-1.057160605464186609e-01
1.255844885026876634e+00,3.743112829703513222e-01
9.114456627350118190e-01,-7.675742159031911926e-02
1.933271625479794142e+00,4.828538551950591340e-01
1.630278867357437989e+00,5.633023141106052734e-01
1.507849174355729627e+00,1.114879420577327973e-01
1.454300034056922541e+00,-2.508829222888888655e-01
1.382182790818686779e-01,2.874942986083969809e-01
3.008888464377976746e-01,-5.020031974032735933e-01
1.492741622709774507e+00,5.183739924346735251e-01
7.903041791991618492e-01,2.315097152444007267e-01
7.744962275293776344e-02,1.147658784295520033e-02
6.843002411043010991e-01,-2.588868358148717352e-02
8.220628508822169778e-01,4.997044535209361205e-01
8.495552660911729337e-01,-2.950267984575701830e-01
2.192630569305000776e-01,-2.395427612240338400e-01
4.459629735621513102e-01,5.369712702744194877e-03
9.248295437006579522e-01,-1.329971406168210801e-01
1.352421950120454408e+00,7.291086383200493515e-01
7.558962004187470551e-01,1.613338242497574515e-01
5.746223397108425335e-01,-9.425833829862292901e-02
6.692368757053994699e-01,-7.958443889758034517e-01
1.254489383571155692e+00,3.186778016657476065e-01
5.498585960510438131e-01,1.769952536033336798e-01
1.967950194667202890e+00,4.568178123015014247e-01
7.258735046193753870e-01,-2.307845264706993582e-01
1.794793703028996879e+00,8.490428298747542124e-01
9.422872283235219637e-01,7.953262250797525912e-01
7.016351325570830966e-01,6.716608500199675591e-01
7.445493350685539191e-02,-2.994081185891294683e-01
4.860733184363366099e-01,9.182647829703731446e-02
4.951170157589350751e-01,-3.160558724778745332e-01
1.094047291667585853e-01,2.207628819063121584e-01
8.609644189821272775e-01,9.125373352725163478e-02
1.397961854026250617e+00,9.427781500040458562e-01
1.682942309199663589e+00,1.789838725502391759e-01
8.299880618254917852e-01,1.661906082119553318e-01
2.487669268257741706e-01,-1.283191204838322053e-01
1.726911313160094830e+00,1.185020704294056648e-01
1.814509791167526753e-01,-2.005529287639474245e-01
1.442015384326254868e+00,5.870340465664249940e-01
1.850314230865690357e+00,2.642464757008028964e-01
1.784629052101065705e+00,2.710176238956578110e-01
6.843908233408391162e-01,3.699105275528392633e-01
1.361784684179055294e+00,6.700453941703012062e-02
6.319643094797529059e-01,6.551521284654155952e-01
1.315926288643389785e+00,-1.024934793283700935e-01
2.873137096276701108e-02,-1.956248488135960972e-01
1.216097993405312661e+00,8.067980888201637946e-01
7.793898455754839638e-01,1.109076053212084245e+00
4.702591397034885379e-01,-1.264098925694097098e-01
3.840449219210224641e-01,1.444544619134683072e-01
4.066369829543599046e-01,-1.395966970414178887e-01
1.394054059304132620e+00,7.963838500168790580e-02
3.725071123632979209e-01,-4.928353669559368960e-02
1.681767674747276287e+00,8.184152426574647921e-02
4.047616327546377235e-01,-9.302860411858568934e-01
1.838993331309289214e+00,7.031806642028481935e-01
2.627498228408546854e-01,5.422757382046448082e-01
1.948614287161670289e+00,-6.030064736397500180e-03
8.324436483355337479e-01,-1.988017411307772819e-02
8.554528891722610329e-01,9.816865725642842655e-02
8.250542655926111912e-01,-7.961774535592835988e-02
1.080867708577831321e+00,3.107954284755652941e-01
1.130648282796303805e+00,2.285885563861344560e-01
1.690950047328023675e-01,-7.957427101138057901e-02
7.785464571289053559e-01,-4.006599552686569699e-02
9.213866190171799975e-01,4.902697684010466905e-01
1.370033301875495768e+00,2.629206441205186318e-01
8.296027559547294317e-01,8.342290590319249022e-01
5.594710702842538019e-01,4.676738336222058257e-01
2.108789741042980115e-01,-3.412973135250648160e-01
1.394400688338107042e+00,4.955635704655569906e-01
9.394608150560923576e-03,5.660146256499701822e-01
1.425174782757393732e+00,2.534129404821636733e-01
1.072523263816397066e+00,3.363089963331333809e-01
1.702470065297372992e+00,5.554390055648781299e-01
3.214543625550241313e-01,2.415753526531703999e-01
1.665990805438689382e+00,7.048897585918918463e-01
5.794181106936002745e-01,-6.273558549508566340e-02
1.290482476521150446e+00,5.531804193645034617e-01
1.714324082589062659e-01,2.622729788684368124e-01
1.063316730730398785e+00,5.858122034368935527e-01
7.210620783607271100e-01,-1.506698142714009703e-01
1.192804578897041168e+00,7.949972384364175637e-01
9.552650965477493816e-01,3.623214571777780835e-01
1.508871080130222531e+00,4.405645830821636744e-01
9.344652780334388176e-01,-1.098673310775753337e-01
1.777366930218453600e+00,4.962558783054116240e-01
1.984480754919578427e+00,7.671999565574785240e-01
1.917656258934586244e+00,1.711922434327587950e-01
1.693537126284417660e+00,4.242860473459651449e-01
1.933743065843139597e+00,2.032599648054147223e-01
1.400402698865145679e+00,1.124936627022796731e-01
1.291534004765969801e+00,1.385415230723790192e-01
1.121657454332843251e+00,6.480770059195764543e-02
7.206021163793578932e-01,-1.987928286515540377e-02
1.799115477216055803e+00,1.989267459388723847e-01
1.291655090630309033e+00,1.019706615451035248e+00
1.592286436041249198e+00,7.798502575151475824e-01
1.357770618592994527e+00,4.761329503699254229e-01
1.821824240241426640e+00,1.502602588893059421e-01
1.453752960637234137e+00,6.073363398519354694e-01
3.802592611074830931e-01,-6.807802607186516086e-01
5.555543867776204792e-01,4.140147527356146107e-01
1.754744973630848248e+00,5.614587070556442683e-01
6.829244383572923294e-01,-5.294115262475558581e-02
1.356613190450262518e+00,1.287220643441032486e+00
3.003493147591285162e-01,1.397541868532002240e+00
1.740927035147521451e-02,2.877262301997526861e-01
7.575315580803612114e-01,6.737500662798112661e-01
2.191196059306508293e-01,-8.371817060788504516e-01
7.959161807741417238e-01,2.861442137659060414e-01
1.544282492885747704e+00,4.489560053822925223e-01
1.705220200097600447e+00,-2.707859504250054172e-01
3.888635008777001634e-01,1.411292703439966378e-01
1.413805775857650104e+00,3.514232743884091459e-01
8.674239643646266540e-01,4.703906891051146816e-02
1.873020348777852506e+00,1.362332411307194402e-01
1.027969728461630705e-01,-5.668248705218149608e-01
9.680992007733431048e-01,-7.543177328126787762e-02
1.473835517494332059e+00,-1.071481535381867412e+00
5.212602611742935821e-01,3.028878096359063216e-02
1.313101176050560648e+00,6.117724262471120333e-01
1.515175670343563041e+00,6.794750024546007960e-01
1.270982159063130501e+00,4.230451544934156205e-01
1.820254110995277452e+00,2.761029839833212263e-01
6.447773183142762043e-01,3.854172750379810664e-01
1.402589132706567376e+00,2.501191217280807622e-01
3.365016565325662512e-01,-1.641305342619718832e-01
1.024726983584693496e+00,1.433873726361918621e-01
8.996194556176155821e-01,-3.232564449260917350e-01
4.887710239850586724e-01,2.367583199524585513e-01
1.996454848547137839e+00,1.265882571550586144e-01
1.010263023640058266e+00,6.272103908583782639e-01
1.338439999214810605e+00,6.723768959789820920e-01
1.307136259398864908e+00,5.884815207519284996e-01
3.530509060800706145e-01,2.074735054544517635e-02
5.906054304053101056e-01,1.915098836640057034e-01
1.370114101383690386e+00,1.875409270399611694e-01
1.427178127835805554e+00,5.145308955145173613e-01
6.209704921255325694e-01,3.264062387483848693e-01
1.356176176360794905e+00,7.320610042239658055e-01
9.205099387315112125e-01,-3.178913639651028133e-01
1.591728777122876748e+00,-5.457677292940602554e-01
5.399769987282176942e-01,-3.130018582846759156e-01
9.923385616011086707e-01,4.983200630187556435e-01
1.846669006688073322e+00,5.358962373434421611e-01
1.992656186620782810e+00,5.836178454579661334e-01
6.901493820399131618e-01,3.819500214255587278e-01
1.631018108097946007e+00,3.011188640971754205e-01
4.944522543391267622e-01,-6.482098055017656568e-01
9.407083418772259620e-01,-1.415956189899550965e-01
1.972142951987655879e+00,7.777143498432300683e-01
1.563919590842730134e+00,1.350725890197811974e-01
8.609789606179456545e-01,3.948868109113446989e-01
4.633583141432584540e-02,-1.458733749779948796e-01
5.650624647509496778e-01,1.978015541004390920e-02
6.302828834372427025e-01,-1.812740224997403948e-01
8.725301106442080457e-01,-4.397315687580770627e-01
1.434370527534130080e+00,5.204321929226466414e-01
1.961908509467868988e-01,3.046536400766631236e-01
1.475716571975291602e+00,6.235276076710312421e-02
9.490075425710053914e-02,2.580049986199692835e-01
8.180460190828109379e-01,1.908376735235473021e-02
4.306755501688959153e-01,4.040582963406516570e-02
4.863782999499073334e-01,-3.298677068865099593e-01
9.387932115836594704e-02,1.779263262354159880e-01
1.453280461904723042e+00,3.341192447007507171e-03
6.934770291762815120e-03,-7.242965925166472418e-02
1.010723461626872988e+00,7.509897634178249737e-01
1.308239111300959268e+00,5.985086393137407645e-01
1.617733640489106728e+00,3.146543123059484248e-01
3.755829750303978365e-01,-1.681883666918012055e-01
1.942795352968227585e+00,-8.804064991184379352e-01
1.018910311034889160e+00,-7.740462121633670534e-02
1.020880445237416723e+00,6.527289462208915594e-02
1.289670874653020771e+00,5.492682509408509939e-02
1.724038877250738899e+00,6.685417100291670689e-01
1.716284233574642881e+00,1.843627938726576376e-01
6.805328340597851522e-01,7.661896436755426532e-01
5.096572383240070003e-01,4.745226313465276957e-02
6.945297679087900633e-01,2.857746662491909007e-01
3.108392022639456798e-01,3.942399160974083827e-01
1.969136932308999333e+00,6.219856779191768048e-01
1.944565881966310972e+00,4.814838713010910487e-01
1.283453789203555795e+00,-8.082750491618823085e-02
1.369521784213474147e+00,6.020796182037425615e-01
9.360054066010883300e-01,4.014543305311414900e-01
1.918160206111442889e+00,4.511979277863036875e-01
1.627431267493217204e+00,5.267175577160496669e-01
3.627974087388585733e-01,-3.117414133883706917e-01
2.653435093981184600e-01,-7.265214778511711602e-01
4.181272614009978739e-01,-2.018856294926130168e-01
1.918095612459513211e+00,7.217925197707859564e-01
1.973066824150199627e+00,1.401049022518796872e-01
4.967647904406387038e-01,-7.075077524508621707e-02
5.815711784347024071e-01,2.288975169917096264e-01
6.380558977263901532e-01,4.431316606911309686e-01
1.868092798675410560e+00,7.083191874621758144e-01
1.742685558917008048e+00,7.281849355983256444e-01
2.840173803763419436e-01,4.845630325046743625e-01
6.695925494901857622e-01,-1.562281106532512620e-01
8.748209273037566014e-01,1.085175529329175659e-02
3.529882468768572590e-01,-3.620758796371466581e-01
1.950721327688069939e+00,8.123628759565131308e-01
7.896852487600221071e-01,2.254959169057351581e-02
1.797722919450549295e+00,3.052934515956802763e-01
1.435586045819724932e+00,4.465469624976424745e-01
1.521312344263225924e-02,2.070643010245304949e-01
1.420692801943913564e+00,3.919505906137703277e-02
1.063882209743199025e+00,1.141541661180834055e-01
7.697846289687260146e-02,-2.688077878720968039e-02
1.889461268102554659e+00,3.666911231878853816e-01
1.006769369990490048e-01,1.562820728069582443e-01
7.667158277979464476e-01,-4.526586463306396524e-02
3.074847659344459583e-01,5.782581897575776037e-03
1.208750107040084565e+00,9.135993600967290407e-02
9.392500645018320160e-01,-2.374953278961056402e-01
1.257430604853525091e+00,2.158191770370095908e-01
7.151393189076575840e-01,9.220816942174281383e-01
1.876753331915199663e+00,3.855585660375835944e-01
1.853335285043410163e+00,1.666574738857561910e-01
4.048450832008443356e-03,1.484360745995429998e-01
1.993942406822398983e+00,8.233457502614229817e-01
9.963788124705441618e-01,1.324963877410788304e-01
3.180043259066727135e-01,2.437576372279664783e-01
7.784117412902309407e-01,2.605731510331670275e-01
1.707486556896249397e-01,2.400703360442813517e-01
1.561377585602388152e+00,-9.671580687056807735e-02
6.975849661527124823e-01,1.089707933479541202e-01
1.990921378810746711e+00,2.838807390608633074e-01
7.875703297075491438e-01,-4.042622180454591430e-01
1.689575414537331621e+00,2.708915854475841822e-01
5.312269464235170879e-01,-1.908941759379298164e-01
9.346965740661428157e-01,7.742962970681002144e-01
1.908741389592361948e+00,7.291117578591547188e-01
8.800853284944509802e-02,-2.718302252248400858e-02
1.551580269913561017e+00,3.839710059603449466e-01
8.447123947438670566e-01,6.270710229741298658e-01
1.582211225657157438e-01,3.417810135619441803e-01
1.932766362327804632e-01,2.980009958651596014e-01
1.425674006791434190e+00,7.718193419259637977e-01
1.344081327431772666e+00,6.058291787334728340e-02
8.815754727854425710e-01,5.145258059411487173e-01
3.146122490987330877e-01,-4.400120907477006460e-01
7.809729969619827461e-01,-1.080243359976341966e-01
1.170766686362832987e+00,1.998696056350318107e-01
1.447339903813267714e+00,3.870084263560155113e-01
1.565881670332220921e-01,1.582028823344055479e-01
2.051444926044228012e-01,9.153799813968779842e-02
5.725294721429114997e-01,5.035883546803798794e-01
1.074753705341085386e+00,1.466858973844689773e+00
1.272119020313919657e+00,1.550725877311569800e-01
1.545568045897599330e+00,2.755277734397134082e-01
1.223283472178937625e+00,4.276942286197024656e-01
1.764268536830444711e+00,5.946828871704890052e-01
1.017885702698611450e+00,8.854264116032711796e-01
1.374453640081378269e+00,2.720571426943652060e-01
1.707962696514185641e+00,8.043694453579268711e-01
8.398097968691866644e-01,-3.344880335792929094e-01
1.042564827857272558e+00,3.709404079585714165e-01
6.163603042965049017e-01,-9.476956528850825900e-02
9.665362617126129763e-01,1.596597193391179614e-01
7.989286758627711649e-02,-5.234144154107586711e-02
1.950350984673789645e+00,7.453555786680716722e-01
1.797150043288271215e+00,2.125380499383496824e-01
1.791543690193224458e+00,2.170872103587188628e-01
1.518229705175691668e+00,6.897310908053741474e-02
1.953756745583693943e+00,4.712433157882349732e-01
6.654798356722435582e-01,-2.129903006033503216e-02
7.993973550592485822e-01,5.314439824080730013e-02
1.948440344805984603e+00,-1.679897561985483345e-01
1.836526145419291822e+00,2.983370935386562284e-01
1.886313216568340279e+00,5.056229328173055260e-01
1.737443297960213906e+00,2.376043205976022255e-01
1.695165162949019644e+00,1.106994683451081873e-01
1.005918670875993293e+00,-2.387001955313448054e-01
9.344540720902698716e-01,-7.717241500901667051e-02
2.188113038090317986e-01,2.276370368660925181e-01
1.003044039207550142e+00,1.141657101040602473e+00
1.191115321081736678e+00,1.122194164714981068e-01
1.291667070582787069e-01,1.789321037018814231e-01
1.246687977579786999e+00,6.738108157527794573e-01
1.953589104955579803e-01,-2.891619011687648344e-01
1.611649071627431429e+00,1.509607487830664785e-01
1.365416033666634110e+00,-2.551969510553228626e-02
1.509736803109169578e+00,1.264180631264466559e-01
1.908550723957795014e+00,1.022764762865661314e+00
7.499235496509157883e-01,-3.291723630916359999e-02
1.332530834313806034e+00,-2.605780027812820698e-01
1.286407300005265597e-01,-2.180220967494885809e-01
1.054477210456965519e+00,3.532303617508201210e-01
9.675851802191257622e-01,8.077810580502339799e-02
1.546895756858052806e+00,4.459318844604863719e-01
1.186896132387304181e+00,-3.519465347205605887e-01
1.090741916394679434e+00,1.176405014676997318e+00
1.071377635385110549e+00,1.964459040876717077e-01
1.961210778532709531e+00,-4.887451356806258307e-01
1.367526669499588010e-01,-5.317708670081545685e-01
1.751642527846256847e+00,-8.613109332714363742e-03
1.515747349712487591e+00,1.394007453465979929e-01
1.636223128988154807e+00,3.990212878995051948e-01
1.735532825821696212e+00,2.958106235039694720e-01
1.592531030883737486e+00,-1.802602657128088703e-01
3.945854946708424738e-01,4.925269251229912326e-01
1.434483953155043290e+00,3.689281870951396924e-01
1.969081526592277420e+00,3.063554243025825574e-01
7.966005031214211662e-01,-1.878231172044944608e-01
1.587865138404354726e+00,1.934883927865988507e-01
5.457926726953232777e-01,1.369091212340209640e-01
9.118279184748785404e-01,4.968454469433838394e-01
1.048054821802599790e+00,5.271474404535754221e-01
3.911766431003256272e-01,1.340798113974315531e-01
1.147700482571766267e+00,2.487178705054119421e-01
7.034711559391464419e-01,-8.045332137638717962e-02
9.324456125380331528e-01,1.781644007775433913e-01
4.314618265644147854e-01,-4.077564138492856260e-01
1.882893716365160897e+00,1.292982936527327653e-01
1.184797746240268346e+00,5.597050813237238742e-01
4.545456466355290992e-02,-2.159921592432292314e-01
1.608976205917281632e+00,7.321927164949812994e-01
8.135802321393286185e-01,2.646250540230666443e-02
1.631316275931855353e+00,1.558214734393938983e-01
7.561421427759316138e-01,-6.362621164875503776e-01
1.418657762176053438e+00,8.063237898793411684e-01
1.387490578715502521e+00,3.429639398224051394e-01
9.373925976286623385e-01,3.201721563546343630e-01
1.963234931021530016e+00,4.272045890523888945e-01
6.751057566547580269e-01,-2.481594918565457608e-01
9.922511827316748967e-01,6.757652508249722967e-02
1.020917558475612941e+00,2.899620028228876989e-01
1.127146621728719378e+00,-2.282418766425739487e-01
1.331021256295286115e-01,-1.703635329471587245e-01
5.935961994989868984e-01,3.443463047282290246e-01
6.673780652865473062e-01,-1.429199611028802996e-01
1.720249731773573210e+00,1.794893009188387456e+00
5.779450183172551991e-01,8.155998751389206269e-01
1.301040093367410888e+00,-9.087411873921695527e-02
1.952270128930186921e+00,3.179456702701416448e-01
1.685079150634570810e+00,5.066089473695634116e-01
1.392554099284717406e-01,3.194681495416534789e-01
3.639300022103859611e-01,-3.457156890071819144e-01
4.101663178751031591e-01,-3.752444432261544671e-01
7.230233304288837815e-01,3.558544306141293578e-01
1.911378754780480804e+00,4.697463473281752178e-01
4.006002409311526513e-02,3.053412766059080963e-01
1.630056972545520955e+00,6.456440237385805414e-01
2.824529433424611824e-01,1.029018555450331718e-01
1.636877785098256322e-01,-3.262332920678204795e-01
1.026332832064306810e+00,1.527633321704254810e-01
1.572197898658649118e+00,1.319487734506266663e-02
3.949741272876483578e-02,-4.862811558852540572e-01
1.098055182064807234e+00,1.953259705019230186e-01
1.542516734175021886e+00,4.327370026639278944e-01
6.034355516959255539e-02,-8.569597406912283777e-01
1.495698817249142332e+00,8.578531876036515902e-02
8.531106759092190739e-01,5.867727691316033667e-01
1.429702122824509480e+00,2.325089364307413309e-01
3.091241927947776524e-01,-2.783040400513188128e-01
1.570678030653480661e-01,-4.062428915436994137e-01
5.455000410989143678e-01,7.872381871050871949e-01
1.357732026684012938e+00,3.416407439535670831e-02
1.051243415999163711e+00,4.099762197315904855e-01
3.272767277298815891e-01,3.624093696699406952e-01
9.880204282476787725e-01,5.169839291812421411e-01
2.298731377084275440e-01,-2.710811884954610895e-01
9.888479253953574855e-01,-3.245594976712991575e-01
1.318859608408793793e+00,3.054919353199871401e-01
1.355445656793768716e+00,1.695734316176777390e-01
1.608724967442523690e+00,6.613769980497092860e-01
1.344687426139295594e+00,9.029397761218185825e-02
4.209069955126092388e-01,2.162530379587750684e-01
1.394251759142139280e+00,-6.502327934860285819e-02
1.864010391110832332e+00,7.956749203209733112e-01
1.223045424643458112e+00,-7.981675148612123183e-02
2.588224566979959729e-01,-2.423532411322492364e-01
5.247355342205899387e-01,6.168721164442565463e-01
5.926214940400575948e-01,4.327861081078437921e-03
2.070006048932448994e-01,-5.799301607577685841e-02
4.281142181410846348e-01,-3.060443057375560882e-01
6.143937853342158473e-01,-1.932726970149570289e-01
9.972936799379430450e-01,6.141560288172042553e-02
1.333397994715881829e+00,3.383597300686690401e-01
1.404010108879874652e+00,1.876107444119669843e-01
1.229348410914798295e+00,-1.333403954555510695e-01
1.115919589674810863e+00,3.395556979074868531e-01
3.638995707228742660e-01,2.088591681016852830e-01
6.416275865226384045e-01,7.089595417023915047e-01
2.287007363669082416e-01,3.741092879930531523e-01
1.037679012207564533e+00,8.974596540850313109e-02
5.178896305793623256e-01,-1.681775299611140140e-01
1.426387602342758854e+00,2.468291098538911155e-01
4.252265008825295567e-02,-3.877691436152960192e-01
5.542950002248661079e-01,-5.653865890552046275e-02
9.058354418033525146e-01,1.229484091010066393e+00
1.839765749886979052e-02,2.312714621304225171e-02
1.206242193234903448e+00,1.029326808411707095e+00
3.043505858460646696e-01,-9.123823307714679781e-03
3.405761095506683045e-01,-5.966205547286552724e-01
5.722066496877513675e-01,-1.287707521410104139e-01
1.150274238259099135e-01,-1.372289499732753659e-01
1.570808788831551395e+00,4.765542471080838616e-02
1.969611882186056873e+00,-2.841546852555452696e-01
1.663558546883628919e+00,4.688014900488265968e-02
8.497786380439253939e-01,-1.447144819576077768e-01
1.275140869892541495e-01,4.121212169425954031e-01
1.905957917485777031e+00,7.036351075173843395e-01
1.745743227826542343e+00,3.562656037220175431e-01
1.279895356989387167e+00,3.032847496460562842e-01
1.010834258166831257e+00,5.496600967075575550e-01
1.018863647211547985e+00,2.133695094993731112e-01
1.136550489041711520e+00,7.290951046984033290e-01
1.033136175249829813e+00,4.952600130739704953e-01
1.241200626694898501e+00,5.842038030264721238e-01
5.295792271176944510e-01,-1.310726484572555944e-02
9.301522417118135433e-01,-8.043362071875180819e-01
3.834014700314312130e-01,5.272376115810262220e-01
1.426341362946989655e+00,5.882826824753724093e-01
1.892809044974055332e-01,-3.197579380868569854e-01
1.320388040988624390e+00,3.682463277627791021e-01
2.820961657082594609e-01,-2.688498337123178955e-02
1.438258129727092438e-01,-1.347069591330231908e-01
9.717695543886106790e-02,1.871717147688303218e-01
1.015434268686744801e+00,8.739876240380253236e-01
6.217295960958566514e-01,-1.031712122396977738e-01
4.090295352308641608e-01,4.442623013124233911e-01
1.869472578399950180e+00,4.243246701559649781e-02
7.522973964325225804e-01,-3.595068703236645735e-01
1.114127150559677926e+00,2.869808771073314446e-01
1.057970827734984187e-01,-5.708310291170397566e-01
1.090766386668970078e+00,5.650200663639005916e-02
5.455333534486479508e-01,2.325133989222125108e-01
1.138780738831575379e+00,3.391959754432894991e-01
1.576416452317899175e-01,-8.830239982437939616e-01
1.006754519358525224e+00,2.220776865668064315e-01
8.984442815369830804e-02,3.575848810812760625e-01
9.028418427903113219e-01,-3.100778322414337596e-01
1.926864224747366183e+00,5.038631099059120988e-01
1.127526749491737590e+00,2.103614269585482033e-01
1.511088724236627101e+00,2.836153636972912340e-01
4.228083955461792165e-02,-3.055741398048784641e-01
1.231988886565602348e+00,1.139138296581062859e-01
1.192319333524337388e+00,1.684890355393598160e-01
1.624272607697169413e+00,5.568936104792306940e-01
7.411718240015734427e-01,1.067675083125217000e-01
3.919967232676169200e-01,-3.119593642007568723e-01
6.255061883423516100e-01,-2.255863412794810452e-02
2.286689123257323875e-01,-1.867329829216163029e-01
1.685121389987864982e+00,7.931403854848453894e-02
8.717408829398580750e-01,4.829291384604565418e-01
1.252170818682448949e+00,3.850643009808633888e-02
1.907292282179475773e-01,2.608575337982901865e-02
1.387252209602952036e+00,2.479462092098336512e-01
1.053366327217757137e+00,4.566255536834288864e-01
1.417823521311682988e-01,3.628127003339727263e-01
1.395922795432775976e+00,4.778296504006726009e-01
1.685683918754784960e+00,2.431818767816840421e-01
3.591757233715409114e-02,-6.553502476917679731e-01
1.062510742718415724e+00,4.993418837594373327e-01
9.552869710614309007e-01,-1.554544206338519530e-01
9.086785812802216089e-01,3.503113669179177547e-01
1.676398637702951389e+00,2.707478654644721039e-02
1.542381542592664134e+00,9.747677055144337022e-01
5.660199860499242064e-01,-6.831305393584544139e-02
1.483660132768893636e-01,1.028633266582903577e-01
8.482644508017014306e-01,2.061809261018240913e-01
1.692356321058896995e+00,3.464398727170412973e-01
1.602147986746425001e-01,-1.218783490662216085e-01
1.698383363588724215e+00,6.135935648735937331e-01
9.114884360819690556e-01,-3.330952806534512312e-01
1.235361904017402201e+00,4.543336771448799327e-01
1.660692759556672060e+00,3.086370721388475569e-01
8.723531685446028749e-01,-8.234255978018922839e-01
1.769718687075261920e+00,5.786642375415560480e-01
9.116322660971203362e-01,6.323611736046079734e-01
1.663756855574206828e+00,4.687366302055595568e-02
1.391538515522480424e+00,3.291484080008919011e-01
6.023628630666559847e-01,5.778474180375064995e-01
4.854697342559433082e-01,-2.680165050657377923e-02
1.224360883246244924e+00,3.834552026216915543e-02
6.927614141786937463e-01,-1.735955509044850853e-02
1.737310087220470312e+00,7.198955909664772612e-01
1.453863271916982169e+00,2.605737679198806278e-01
1.715923305401514387e+00,3.208402627536666163e-01
7.706635793375955501e-01,4.653144023417406516e-01
1.271376828375774481e+00,5.089542639083114439e-01
3.745013323094281699e-01,3.314678172305243198e-01
1.559372803629884841e+00,8.852533425970448011e-01
1.067270266789854816e-01,4.406027154473395741e-02
1.472551815531328412e+00,5.819812972563078723e-01
2.171744933211943174e-01,2.975811210175171098e-02
5.976912291088276596e-02,6.394039272600030022e-02
5.701902972532442160e-01,5.212222418464684121e-02
1.227918978027404462e+00,9.143242987768127050e-03
1.498606587186894989e+00,-8.155875498512044075e-03
2.489210601805003087e-01,1.215714345048303779e-01
2.457320914686145219e-01,5.336148639624610501e-02
2.580830584396085481e-01,1.850338660483600850e-01
1.944688457066452436e-01,2.310293481107725255e-01
5.003507988906963355e-02,-4.046375245557400357e-01
1.553215435738143801e+00,1.091501588798027722e+00
1.071018796098502701e+00,4.720450682711966328e-01
1.973725139249197458e+00,5.526013814970293092e-01
1.589718543615768143e+00,2.793119156651740487e-01
1.480482713934946348e+00,7.781063008392190561e-01
1.642476406599728822e+00,-3.666909355619991095e-01
1.690890507527076370e-01,-3.210062756750832191e-01
8.135753517553538927e-01,8.852079376967593449e-02
3.976909307423006634e-01,9.901465836491507577e-01
8.380373333796509172e-02,-7.303373078004158359e-01
5.946595048743275047e-01,5.645951690499235731e-01
4.740871927208620829e-01,1.915534990085730749e-02
1.211496678555554762e+00,1.905455503700079212e-01
2.050746738410080816e-01,-4.028584419503374314e-01
1.044006779742238322e+00,7.261700914460833545e-01
8.646932300120058201e-01,-3.044264469819479291e-01
5.345347461281011459e-01,2.872211848399904843e-01
4.415114696148965123e-01,9.168872002285988199e-01
1.982538373295109846e+00,4.118660236376415762e-01
3.382827423249421539e-01,3.829026698958064578e-01
1.271890122283569458e+00,6.405861174828706428e-01
7.295874750496094130e-01,3.988572103600052099e-01
2.688787246070656334e-01,-1.493458974367858072e-01
6.782023791459617090e-01,-1.618927495705033415e-01
1.676437650848396244e+00,1.037003268686449653e+00
1.371085953084724585e+00,-2.581761933900669770e-01
1.710439384894783643e+00,3.853519098490258976e-01
7.436548861306460090e-01,5.030726915659905485e-01
1.567302117410742657e-01,-3.292912573938115983e-01
1.202360240228044885e+00,2.391195167413673051e-01
5.430217776470043223e-01,2.276630934072150503e-02
1.205528159605416816e+00,-2.672906624692794608e-02
3.388194089529057429e-01,-7.451456986035865926e-01
1.416470914207570875e+00,3.904870928872956615e-01
1.136798791902455141e+00,5.810308225881417599e-01
1.439323804449456068e+00,4.349000084657677068e-01
8.105120651659287745e-01,-3.052198172847841451e-01
1.264810790904066451e+00,2.065861258710444126e-04
8.047944674207627713e-01,1.857379653799668962e-01
1.558198247841323214e+00,1.343573622502505782e-02
1.924506197496285598e+00,3.316239980729278058e-01
1.325576655170803253e+00,1.771286877587551767e-01
1.224537706809050608e+00,1.257218184611186562e-01
3.621277286034942922e-01,1.419215757184108528e-01
1.222084692788608207e+00,8.979757387219102771e-01
2.946184994209333219e-02,6.384694590556312388e-01
1.643589728142062167e+00,4.747931065880751644e-01
1.735286075265947359e+00,5.646107762379228845e-01
3.983427800450287659e-01,2.732643362083517907e-02
8.163931292193353784e-01,1.241386326649728811e-01
6.239339840941249271e-02,1.534967494720103631e-01
1.397370406057674375e+00,3.743532621950819150e-01
1.294682251548965768e+00,2.245632089268287945e-01
3.422720838186228409e-01,-5.899249204409431901e-02
4.918965219406230549e-01,-5.088104686852607667e-02
5.739207295891295413e-01,-2.976365207980498084e-01
3.337154670640449794e-01,1.432684842038705886e-01
1.559709787079877064e-01,2.707468493873778637e-01
1.309170689814032063e-01,-1.390186965339242908e-01
1.493627382063003717e+00,5.354940592896950680e-01
1.129321758382060059e+00,1.347021914520344088e-01
3.819850376243694168e-01,9.323960877568261696e-02
1.127868463931170684e+00,9.343837699889865345e-01
1.194117696447625665e+00,-5.455773466077041833e-01
1.088100954078939697e+00,4.635340964533427033e-01
1.131167950372432118e+00,4.162138519812530468e-02
1.874579545054961383e+00,3.949320659423037894e-01
1.198210375818041129e+00,1.005673515232490045e+00
6.681851428029481621e-01,5.816305306322100410e-02
1.339359848741329628e+00,-3.605463431622241144e-01
7.202950898488724718e-01,-2.250782619874854007e-02
7.221073526573480450e-01,2.691149127441144762e-01
1.453543242277876901e+00,5.359449166451418778e-01
5.095313968118602155e-01,8.262114232819447457e-01
1.138297559485511590e+00,-2.792098000009962666e-01
6.066778340531553404e-02,-7.688855230472790847e-01
6.855174175755045507e-01,-4.266351678164672645e-01
3.999800227723169233e-01,2.893798670007346474e-01
6.758264245501965917e-03,1.545077830068053715e-01
1.339637110360385908e+00,6.957471674913728865e-01
1.232472462466164931e+00,1.608193904834051280e-01
1.520463874520184389e+00,6.445020164571051424e-01
1.547836062312976102e+00,4.199250590184367971e-01
1.170002477985348177e+00,2.441562948437433767e-01
7.738888219345925190e-01,1.323084477329808939e-01
6.499506045939562604e-01,-4.973084083865942917e-01
3.748503530190550048e-01,-5.350261612153945912e-01
9.815448723813440246e-01,-1.600136017044245518e-01
1.329600920233575678e-01,-1.424306712178112777e-01
1.373736762649217402e+00,1.127393779582408495e-01
5.716465146137430509e-01,1.209672009031095841e-01
2.072802075994220061e-01,-5.356255451038985926e-01
1.187591086151399411e+00,4.016798763424645480e-01
1.345442113590577193e+00,4.796457608963164976e-01
5.374995167985319178e-02,-6.188380149841896799e-02
4.006401116746374225e-01,1.691544251688768541e-01
1.020032271711066363e+00,6.190793262340101855e-01
1.332013227315092196e+00,-3.324867599496994508e-02
9.569347834276562548e-01,1.178891235708557222e-01
1.275318493804803888e+00,-2.937806924105150486e-02
1.189143158148563861e+00,3.069068987100362911e-01
4.920580002170706901e-01,7.493183470862593842e-02
1.265877927262208047e+00,1.057505093441576172e+00
1.171541524620911767e+00,6.490712845102055706e-01
1.366406320154824883e+00,4.987722998165805555e-01
9.203043337325622630e-01,-5.362705139929577203e-03
6.731436160196602181e-01,5.346816957033726503e-01
2.765561663234050727e-02,-1.449125479199541155e-01
2.302736661003761398e-01,1.277931668433158197e-01
1.678125738168401160e+00,4.163660765483768733e-01
1.987063915939876413e+00,5.818925522726910993e-01
5.290429790206212513e-01,-2.875436857010529867e-02
1.069161587901257482e+00,2.514544961595852612e-01
9.426034429078256061e-02,-2.836873685140033352e-01
1.558911551209093416e+00,4.451267444815734109e-01
7.671862919034038164e-01,4.495002420449359937e-01
2.770998513402345154e-02,5.328041916180689119e-01
4.378326812411874602e-01,2.786812697838453312e-01
4.784295290030673442e-01,1.140036819004774937e-01
1.706433011140562339e-01,5.194993441544668578e-01
1.320233794718470355e+00,6.039812748808606191e-01
2.990768424468976949e-01,6.991102885433291003e-02
1.650969097344912928e+00,5.063271626771141953e-01
8.638685859513484111e-01,6.379812277356614603e-01
9.946570473847271554e-01,2.131679861369238649e-01
1.200325484753504091e+00,3.921650609326786663e-01
1.948076114132510694e+00,4.246349946313039414e-01
1.551257719519226086e+00,4.046334925724088261e-01
1.356841589470260345e+00,7.792371236440959192e-01
9.841798040507039325e-01,1.055088270924500637e+00
1.843026771263516217e-01,1.230464698883175674e-02
1.971655590743673692e+00,1.301754542755079458e-01
3.608565598953554776e-01,-2.592749695961386602e-01
3.420220961118165537e-01,6.816036119768735524e-02
5.441191469334252240e-01,1.069061327456460875e-03
1.877947600193031530e+00,-2.298276163513713333e-01
1.017344535166313513e+00,-8.967623046762213113e-02
3.343243174035870346e-02,-2.073458189087243608e-01
1.080825284543169618e+00,3.584661129611038666e-01
8.886719114337673364e-01,-1.187741974207786877e-01
1.750889060744676762e+00,1.571584997224892699e-01
6.297637292007949306e-01,-1.044504746871141171e-01
6.728236343786564433e-02,2.822981531086801027e-02
1.316461323668220773e+00,4.471721897782245936e-01
6.227109754594235547e-01,2.285790343072239272e-01
8.523993147358617239e-01,-4.311176622550146054e-02
1.990938602611604713e+00,1.479937233163208132e+00
1.505532571476233095e+00,2.223709250149731864e-01
8.791506841981755471e-02,-3.666788110062207950e-02
1.841126919596271172e+00,6.064242038973104432e-01
8.863801320636597314e-01,3.433276040782881067e-01
1.053844233126565166e+00,8.912024127177898825e-01
1.798286918032309334e+00,7.537400093109454247e-01
1.341357021218434475e+00,5.385515491455815651e-01
5.344160578057159938e-01,-9.499726415537562696e-02
7.956805052479765106e-01,2.941124567283808777e-01
1.170951086263193330e+00,2.490505872446713287e-01
1.918429349895709013e+00,9.261802292267027337e-01
1.879909835147652641e+00,6.282202084505283946e-01
7.581654856093387185e-01,2.994558147430106954e-01
1.064946066066566610e+00,2.552520008075045421e-01
1.504447061129973173e+00,9.232201043937657836e-01
1.243662768822286324e+00,-6.725551036760871182e-02
1.338755211750721763e-01,-7.384748043700285480e-01
2.964549078456362174e-01,-5.210356726205144229e-01
5.911758095230386090e-01,4.658928338132532487e-01
6.774149565913383242e-01,-1.296772049621242040e-02
1.498947936113101953e+00,2.190599991571192673e-01
1.506782686856755538e+00,1.894619861430928975e-01
1.997829685815661227e+00,3.289862337082130050e-01
1.794630954584584437e+00,3.554082956592272691e-01
1.417507128121068050e+00,2.379691431673419122e-01
9.316374640170490551e-01,5.964937145558649872e-02
7.028986440577096317e-01,1.615893852193683866e-01
1.671882987616639671e-01,-5.352532815505491870e-01
1.350458082907631807e+00,2.839014876949724209e-01
1.106765765267063051e+00,1.507220621726417797e-01
1.276562861630214929e+00,-3.782278643548586672e-02
1.394599224643537694e+00,5.450151062360004683e-01
1.671231434481551092e+00,1.392890766513238177e+00
1.213542086920911256e+00,2.591919550219119461e-01
1.588174733147894369e+00,6.926053118644268092e-02
8.312841634744683184e-01,-3.584004805702452612e-01
1.209280817875578729e+00,1.118255293486744573e-02
1.044100679348135108e+00,-7.966094188983992297e-02
7.043034266140741906e-01,1.113367200245286126e+00
1.311374934371273060e+00,1.621006992963422710e-01
9.693819507133292213e-01,1.338567501509294322e-01
1.226528238101485258e+00,3.398063997119807333e-01
1.373502573329588694e+00,5.418880206521214937e-01
9.069243426308657430e-01,2.360970611181426038e-01
1.222564963542535965e+00,4.181089457482523031e-03
8.280737781418865406e-01,9.248063495314361171e-02
6.180910923496107934e-02,1.783173774091488806e-01
1.701315373633833339e+00,1.969982494896118930e-01
7.640614258869304898e-02,8.585509827616534528e-02
5.456668340585888455e-01,2.087965708817133420e-02
1.249497990154926130e+00,4.619780590577053370e-01
8.885121970897345012e-01,5.341284159968058276e-01
1.071891504929800565e+00,-1.020897137764693596e-01
7.990662227784091076e-01,5.729840628637228317e-01
1.739638877675490969e+00,5.057470879293750610e-01
3.908480069713737848e-02,-1.576323209021628369e-01
1.176328646746195083e+00,2.537077327598597498e-01
1.357039511483764560e+00,6.248201683419405406e-01
8.354093838758969159e-01,3.580503954782604525e-01
1.217353404638694458e+00,2.382543204347567223e-01
7.787901917641835148e-01,-1.863610941142531952e-01
2.150620207133844275e-01,6.648500223140838550e-01
1.881447482651309899e+00,1.045825108234044315e-01
1.644905405489460737e-01,1.008101736815719018e+00
9.067400880545923858e-01,-4.188156991962670439e-01
1.301767508610682578e+00,5.551455026538586468e-01
1.331377006677647579e-02,4.916572694954519651e-01
3.867372925582799326e-01,3.867874186935063019e-01
6.263015030257150784e-01,-1.255970015634413628e-01
1.497497396424392280e+00,8.611884647785698899e-02
1.543904487703669615e+00,8.616844936407181965e-01
1.534197582966315920e+00,6.018756563039289187e-01
1.215905618581992753e+00,1.258493741120611242e-01
9.673918543934187930e-01,-3.723778292695069658e-01
4.319423155978312501e-01,-3.863662890003739803e-02
1.674372155252015437e+00,5.501947717830210083e-01
2.665517806822959024e-01,9.476913071889626616e-01
1.655970821504674451e+00,5.047942718722463473e-01
8.047215809472052506e-01,-3.471263549484362443e-01
3.697385664328349808e-01,1.072325423292043167e-01
1.876598252637492470e+00,7.330284267065019232e-01
5.517916085480643051e-01,2.129931169875909358e-01
1.273711494538306788e+00,4.508118884994410935e-01
6.551275811501131585e-01,2.662922718704420211e-01
1.588162973061682415e+00,2.060295959136435873e-01
8.761509389235266898e-01,1.684023436379622485e-01
1.731020858719233946e+00,3.543964657485986214e-01
1.740147238311238853e+00,3.057212319727202754e-01
1.444296238837165403e+00,5.675268658799609289e-01
8.628964940433243580e-01,2.004359556069506554e-01
1.815725265248828713e+00,7.683620795964205552e-01
3.859790143315933175e-01,4.675289080781376283e-01
1.388479591303075411e+00,5.647733561139955949e-01
1.960999154165010916e+00,3.495012565204712596e-01
9.254167611325248011e-02,1.840422645491888651e-02
1.725319589756130645e+00,1.214068933771277059e-01
7.528998864009679437e-01,5.002061850848595892e-01
5.427035811927090059e-01,-2.363266612358891350e-01
6.238422392390483573e-01,-6.716792538645866006e-02
1.603583987673320221e+00,5.456410750700875223e-01
1.403312444469198894e+00,8.957255348058604794e-01
2.667546348192455508e-01,3.901330293185424347e-01
8.761783302414882790e-02,2.556621431031886882e-01
7.014256934656089015e-01,7.347578924997448802e-01
1.445445718665712143e-01,-5.292199635477697894e-01
1.129376289121189592e+00,-1.400667265048770316e-02
1.854999507703344541e+00,-3.334341616728855873e-02
1.093808869162909758e+00,-1.891272653740883603e-01
7.198365261156181028e-01,6.111234365873879221e-02
8.244431258325402023e-01,1.662874046447049281e-02
3.579003014350592426e-01,5.080898546086944911e-01
2.340700908982691342e-01,3.499470636488989372e-01
7.828219870052037788e-01,3.883864260753731590e-01
1.699129239664345148e+00,2.593122857983928831e-01
9.799438497087464839e-01,2.166878540597348413e-01
3.844788452882159646e-01,2.977931161131552318e-01
1.654894514751603207e+00,5.343087157540008514e-01
1.793271228138975104e-01,3.411415396092044028e-01
1.743376594960277526e+00,8.976007674179209417e-01
1.679411128799562780e+00,1.713643386172709615e-01
6.203379086428990608e-01,4.479088112505680286e-01
4.064997597554180775e-01,-2.313254867549801586e-01
1.173533019357750673e+00,8.614536166909148029e-02
1.136314908398673662e+00,-4.728656148093663969e-01
1.808555159202412943e+00,3.318115522647465676e-01
1.594699317629533208e+00,6.316120260352748872e-01
1.397412036168836913e+00,7.290371978064535963e-01
1.384722410090620137e+00,1.236346364315480256e-01
9.072327213365687371e-01,-3.554451921530989156e-02
3.309618405590304402e-01,-7.126442136175376030e-01
1.241847288727090826e+00,2.895407829857468140e-01
1.660668806902411809e+00,7.507919995414613634e-01
1.889543568246173422e+00,1.139863548618408051e-01
3.842957397708837153e-01,1.736389164934968449e-02
1.201401319489800779e+00,-3.930801415227080930e-02
9.031591440574815444e-02,-2.557315124493573233e-01
1.755919998696658491e+00,3.464073448358236940e-01
9.252725377605277579e-01,8.758263275176025875e-01
9.442248278835434494e-01,8.688222611359940062e-02
6.731003844440313078e-01,8.692748005632877639e-02
1.545831142543867553e+00,3.762931122598262013e-01
1.936481645806046981e+00,5.052976356339724529e-01
3.759715651325481467e-01,6.376265649338638819e-02
7.889478817370165764e-01,8.063545296136757912e-02
1.188842010183804865e+00,4.147695949387577019e-01
1.148806338168958829e+00,3.433968071382692555e-01
1.984516513411526351e+00,2.378983461946704570e-01
6.641742496033775645e-01,1.596465113430188265e-01
5.347978602651797253e-01,-5.648933533379675298e-01
1.562492892905783526e+00,2.143903162617931679e-01
1.719717989306134065e+00,3.362744954739766423e-01
2.798336432832646548e-01,-3.313053147661265130e-01
9.910424112669593555e-01,1.799374074111271260e-01
1.925620233343365406e+00,8.491288386797588572e-01
1.805431478062341943e+00,-1.708620330155780076e-01
1.065403697676478911e+00,5.265356376086087753e-01
1.852958656569865692e+00,6.240963496106631814e-01
5.378760664817721082e-01,5.687694013382168373e-02
2.261914179788588886e-01,-4.776951137565625394e-01
7.433848160558831353e-02,-6.423416487983030221e-01
1.884751064090008921e-01,1.336791209861697416e-01
1.256890113821950150e+00,3.624021346648766961e-01
9.278814952616045719e-01,-2.001866186772293943e-01
6.772774931865073178e-01,9.641143117286948838e-02
7.142489929311051089e-01,5.419840288614319324e-01
4.322254971532677459e-01,1.931302625967953046e-01
1.699497245180543459e+00,-4.717271278937007484e-01
1.030311672195625139e-01,1.651881147252703130e-01
1.784016180451627687e+00,9.534075091236144939e-01
1.063784957132689835e+00,2.293373136359648790e-01
1.900490872351861205e+00,8.386034188862769856e-01
9.618468956509980128e-01,2.520115529187306191e-01
8.144897468393530460e-02,2.935747317340853604e-02
1.666169041781894178e+00,1.591106912934143747e-01
1.571312511610779561e+00,8.012621192016908811e-01
1.498613046163385309e+00,-4.577770852820212122e-01
2.930969156655320873e-01,3.022328740793998048e-01
5.768891447279140827e-01,2.094234642346982922e-01
1.486333173662091944e+00,3.099692129857923861e-01
3.501487745458953249e-01,3.263332353567573452e-01
1.192568594156881545e+00,8.639281854714979392e-02
8.970874028036757153e-01,1.436645662882390373e-01
1.276226148517517478e+00,3.433676102334676239e-01
1.361138416698318032e+00,4.475014299196986567e-01
1.813857814002768354e-01,-6.518922628391317364e-02
1.271057111871110479e+00,-4.466454303377287438e-01
1.308780788223480762e+00,3.618116387116686594e-01
1.544045315351122660e+00,-2.406815885836714464e-01
1.596789381618815895e+00,5.514632498271767602e-01
1.016866505980241087e+00,8.264059643509582553e-01
3.535708827190482406e-01,-1.015316245107650561e-01
1.979176954991095361e+00,8.976016521890742839e-01
1.692917037793251867e+00,3.220002785663241274e-01
1.228640439236688531e+00,1.393993179258437021e-01
1.134679996903193766e+00,2.151748894913163013e-01
6.058519623700515666e-01,5.590111351395013473e-02
1.528013177876051731e+00,3.789721923858880848e-01
1.212578872655591278e+00,2.472689930456243301e-01
1.121556063934603387e-01,9.178965649395098847e-01
1.342710182224048809e+00,3.346374749776851454e-01
1.286622992243666719e-01,2.211430063565924253e-01
4.376640813614913750e-01,5.867565002539514296e-01
1.917977475510655117e+00,4.588978113236711343e-01
6.940753291556907012e-01,-7.429071000319513729e-01
1.535205054036316685e+00,1.190718213256667823e+00
6.297118791027200846e-01,-3.090259006806200248e-01
1.536687672841624552e+00,-8.886783689100680173e-02
1.457049463264276534e+00,5.431233713702459109e-01
1.372555805919366545e+00,2.511943700393372558e-01
1.103125740523377196e+00,2.046921751193971628e-01
1.398552851189988733e+00,5.808258272216120233e-01
2.480910289438054139e-01,2.571981094331689255e-02
7.214942387825540315e-02,-5.828328705480628757e-02
1.277184846542246843e+00,-2.244328488802847799e-01
1.927626598024836824e+00,3.605274131731294740e-01
1.364195141348160556e+00,4.651108128709444678e-01
9.217290969787141908e-01,7.546437128073815725e-02
1.546705704335318510e+00,5.756161231742589202e-01
1.868296081870692849e+00,5.288694508517435833e-02
5.309550893606274080e-01,2.344621564307122485e-01
1.664304271742696351e+00,-7.436945001648573306e-02
8.747073359724126806e-01,2.395588655379897181e-01
1.507116774805830062e+00,8.310873645109422281e-01
1.255113104670199986e+00,3.518493495862744513e-01
1.685860616163481485e+00,-1.667397048131251391e-01
1.779434503845573445e+00,3.629678175764304293e-01
7.446928522651334870e-01,2.960151150942986753e-01
4.806478720688958095e-01,4.190849134427097888e-02
1.479205297486452242e+00,-3.488266336170259829e-01
1.636569881134520621e+00,4.385821822461367092e-01
1.547384782541170845e+00,1.037409096762500482e+00
5.151626244719420544e-01,1.567520742634767317e-01
1.523784008427944370e+00,4.953290965475203311e-01
1.324371408953999962e+00,2.223936841614652660e-01
2.468504208348762941e-01,3.791376971884787839e-01
1.791237686091862180e-02,-2.651561287231759545e-01
7.767486134767029871e-01,-5.873591008304774874e-01
4.565658645133616744e-01,2.731692569526185110e-01
8.478811167437914076e-01,1.266254809248250901e-01
1.503207265645889468e+00,1.103277904554449851e+00
2.555181608614720545e-01,1.142522563000648167e-01
8.899950157271678819e-01,5.635141662362107284e-02
1.795748704504291249e+00,7.960580261762771614e-02
5.346542684750104080e-01,1.909161826840058418e-01
1.343740514137251374e+00,4.251917897159314674e-01
7.090647984040145957e-01,3.999869314472870307e-01
1.975497159595523744e+00,2.891794381547520554e-01
1.862460104672660766e-01,2.096196584889601089e-01
1.603401801910581348e+00,6.349269371001011741e-01
7.022677704337842997e-01,-2.691661014381613315e-02
1.962909387091417157e+00,1.715233040907498674e-01
3.064472617586462277e-01,-1.053895239421858837e-01
3.321081995576391499e-01,4.415706719765410959e-02
1.695501553557147822e+00,-4.845345972214412655e-02
1.946228150674480517e+00,3.464824941853484885e-01
7.930403822206135711e-01,2.755415320177651006e-01
1.270295355430423712e+00,4.694191335170317947e-01
1.618889869158230965e+00,-8.676085081642892494e-02
1.313023199041192468e+00,3.068620437092566822e-01
1.405580539255573580e+00,2.603630105428967334e-01
8.192462953034842510e-01,5.089656068748183992e-01
1.326163550825148363e+00,1.374307187916739281e-01
1.875562452742860486e-01,2.464640984282132075e-01
1.479229484552761598e+00,1.067652853564931004e-01
1.801882907069962014e+00,1.025039114181841016e-01
2.264667132738524824e-01,8.001173694577776718e-01
1.264325147403478899e+00,3.019753461023995111e-01
1.725510332054973395e+00,-8.669928454761499648e-03
9.345214782064683590e-01,2.222790901391371587e-01
1.680635062830418747e+00,8.682637082434081499e-01
9.085253835223516816e-02,6.685190929507833779e-01
1.455873978181854156e+00,6.000212719837010322e-01
1.883112001465361063e+00,6.651801036683245849e-01
1.507808211060149173e+00,4.968505014742276016e-01
3.486160225164836035e-02,1.317332015922131339e-01
3.710516880246788052e-01,-1.234946845384259917e-01
1.442764305422457705e+00,8.110519754732573583e-01
1.654075109536233823e+00,3.479253795756979128e-01
1.875422824562198443e-01,2.763488610348668884e-03
9.978869604087490242e-01,8.655816435952954357e-01
1.146118470575419046e+00,4.816176233049009880e-01
1.034405910299503795e+00,6.492794193765305533e-01
1.363392886288375738e+00,-8.580855051290424418e-02
1.910620149981306026e+00,6.799858362240412957e-01
9.193363759700894366e-01,-4.279131625329340993e-02
1.903881731933019683e+00,8.768019613831434800e-01
7.801783303169673722e-01,-8.323440290477673864e-02
2.439301891215537310e-01,7.437328184951659260e-01
4.979244874692831946e-01,-3.915103215738506837e-01
1.790763538267259536e+00,2.888216265146640871e-01
1.819958452116207770e+00,2.510952978507001165e-01
1.143811583518212105e+00,4.710368104436646330e-05
1.585222083955250216e+00,6.615562548001907572e-02
1.694094049889932396e+00,2.837907724288075695e-01
7.350999947816534430e-01,-2.377539981155424309e-01
1.839342477806480414e-01,-3.182700621309306754e-01
1.989451602981924916e+00,2.126832445620223389e-01
2.202852441219547153e-01,5.239717543021157886e-02
1.638912609024895328e+00,7.329452207625328786e-01
2.541882836563951198e-01,-2.231804585297476606e-01
7.250901102662050679e-01,3.603404757118206514e-01
1.006411275947050266e+00,2.854066069810110573e-01
2.660285885540440987e-01,-2.870335169130794895e-01
1.778324838388720019e+00,-1.469230238555372936e-01
2.169982338894820284e-01,-4.679902304798577717e-01
1.956472107596931576e+00,2.899079726512322486e-01
1.518645853191801232e+00,-1.455502799426312832e-01
1.903215917068734830e+00,5.454036930304573261e-01
1.040325436934061321e+00,3.358066411024958065e-01
1.911517378433864378e+00,5.418443373567211063e-01
8.005934334486677351e-01,3.063029855808295787e-01
1.022399323245625213e+00,1.158138290811282223e-01
1.768565877217326276e+00,9.390460755551608418e-01
1.601626883261174417e+00,4.982793157854426003e-01
2.889226835112976843e-01,3.556667958452229827e-01
1.854357448380195894e+00,5.765102382732897879e-02
1.761749546734993066e+00,-6.645684246629804393e-02
9.627617175633229607e-02,1.846899297972196333e-02
1.951652071417156131e+00,5.448836180500200577e-01
1.570663267445638889e+00,1.982336996764920423e-01
4.259378986156943103e-01,4.912123185947975812e-01
6.817274474077208435e-01,-3.170534334168232382e-01
9.901200229142912423e-01,1.060740652629698355e-01
6.040663804586881014e-01,1.875480605437553627e-01
4.048307474121799476e-01,-6.898028382253321156e-02
1.759097523545002595e+00,4.689156568917675072e-01
1.912736577700590024e+00,7.811452849493063511e-01
1.938718081078463218e+00,6.394738001215153345e-01
1.715443073798829765e+00,8.294518280084410833e-01
2.813069523490256962e-01,-1.947802449078706033e-01
3.275546585700543911e-01,-1.096047043949690269e-01
1.290843755351695821e+00,3.906715492584983962e-01
1.479564353391602083e+00,-1.410146176548013330e-02
1.367341723196449976e+00,3.350799410543947587e-01
1.466849171705628674e-01,1.115696212031773785e-02
2.170172925006135234e-01,-3.216581972350117669e-01
1.721148847557906203e+00,3.726073341840436814e-01
1.813295372240281367e+00,9.433927014990968196e-01
9.529496012186355891e-01,2.667598652791575153e-01
9.017204425087885777e-01,1.494691340077676511e-01
1.333473602003538483e+00,3.574091197850591817e-01
9.883284476113833872e-01,7.621051566924019749e-01
1.674273191375029723e+00,8.880696573895781043e-01
1.023598925608918409e+00,2.839890969529591525e-01
1.478112481464131545e+00,6.007403225360761212e-01
1.011317571252341008e+00,1.241162851146851015e-01
3.085998374794709509e-01,6.374401132561785532e-01
1.349483184778365485e+00,4.201853194949044523e-01
1.958378116956447590e+00,4.477173112532616406e-01
6.458217432033328542e-01,-3.368523063518397698e-01
1.630698285528050073e+00,1.036685823125649719e+00
1.609891900558547251e+00,4.152760726149483661e-01
1.596236739617274525e+00,5.048859117574602262e-01
1.526265097780190150e+00,1.938743749385290482e-01
6.512336067270949602e-01,-4.536298876960031534e-01
2.507458868675804808e-02,1.130657340661048171e-01
7.973223620362099862e-01,-8.167901585762751826e-02
1.329111436480996611e+00,1.369212465058985417e-01
1.778652718798971355e+00,5.852497651894164044e-01
3.974702438901058787e-01,8.144845357804333941e-02
1.386344204970084482e+00,3.977999332056255111e-01
1.132067337567344012e-02,1.848694006587323635e-01
1.728448941239680403e+00,3.166037189265855090e-01
1.674021586633414937e+00,3.309636412479308731e-01
1.494839872508957335e-02,-6.000721230834362707e-01
2.998719579099704546e-01,4.173450106118753444e-01
4.008088613021494329e-01,5.131340690721551967e-01
1.095388605112436631e+00,3.227466758313780049e-01
1.688416100454166457e-01,3.395053224726626850e-01
1.315458560435218249e+00,2.329016283094437756e-01
1.656520286958360844e+00,1.277895096231817795e-01
1.547531160063224664e+00,1.794864362438555461e-01
5.568913178079859527e-01,-2.134653107950811313e-01
1.445138887366071101e+00,-5.426227662137155239e-01
5.446872845830070808e-01,2.152308099499399829e-01
1.960331247917370012e+00,7.491326348852023198e-01
1.349613094057218410e+00,-1.177067083622127808e-01
1.699025046330110422e+00,3.926129392610310243e-01
1.081557233830796605e-01,-9.614640303890978901e-01
1.830721847263780289e+00,2.041756894661665434e-01
1.824714940155174769e+00,6.400123458168303081e-01
3.284460708977887666e-01,-5.050927190464387095e-01
2.393205083685381318e-01,-2.747690539763349843e-02
1.031831798092018637e+00,7.526953126270188310e-01
1.088798961740148785e+00,4.097306096567655542e-01
1.589436218350412711e+00,6.104052010663385541e-01
1.828501319669650238e+00,1.887466932139328368e-01
1.215737121311253111e+00,-1.041915492918683350e+00
1.225265157820965456e+00,-6.328426561068686840e-02
1.013054010409195405e+00,8.382808989232264363e-01
1.253592817766849610e+00,2.409294839545360334e-02
1.652639744410893341e+00,1.039383203243186671e+00
6.605978510918673052e-01,9.470456484425460175e-03
1.106353718768954719e+00,-3.946076834709952852e-01
1.060859741942483003e+00,8.714414669822379000e-01
1.354093253427712584e+00,3.817982366955425810e-01
1.556915020643830472e+00,4.010109033267064693e-01
1.518872243797410926e+00,3.764858618709973626e-01
4.005144281420154329e-01,2.063137105570271301e-01
1.238623871554549005e+00,4.170538513315334428e-01
1.735167646604819369e+00,3.160428103316358373e-01
5.355354651663690735e-01,-9.446859746129883106e-01
1.344779892263945342e+00,3.020574846517809497e-01
1.736725104767937733e-01,-3.225345228835346800e-01
1.457824279124992906e-01,-3.278409206899113304e-01
1.348846959315308736e+00,5.722448656833023506e-03
6.921800357404794823e-02,5.575719050043260738e-01
1.352640342212365177e+00,3.650930427306358639e-01
1.131823884879534559e+00,-2.481968974873968448e-01
1.215166476541610363e+00,3.542206209067625400e-01
5.363759408109438631e-01,3.143658236748798074e-01
1.296841939266362154e-01,4.451460829793548735e-01
1.793136434596676265e+00,2.455513730296909336e-01
7.054011938746351795e-01,-6.917092199790124685e-01
2.771910266723143224e-02,-2.837237216592385092e-02
4.727782667342954603e-01,2.121785269201695856e-01
5.927659103518672090e-01,-1.608095473262853847e-01
9.953287403279815759e-01,9.578755247783066196e-01
8.563962139682455010e-01,-2.239806949949657566e-02
6.269581988902559466e-01,3.598818953105683560e-01
2.405341096314648208e-01,-1.269443421613823675e-01
1.448327868826166931e-01,6.573408771506731307e-01
6.591795979923289472e-01,1.943325147673728437e-01
5.096145359267840735e-01,-4.104382614977937771e-01
1.400429086801022960e+00,2.561904323825150431e-01
9.022456231079245548e-01,2.490525791032081326e-01
1.122296207903962451e+00,3.859560025175567399e-01
7.319156920302594127e-01,-1.745741957019722179e-01
1.884874568756633062e+00,8.253955241183870140e-01
1.100471358565799029e+00,-2.158690959299624512e-01
8.483460196170389267e-01,-7.008611552255488153e-01
5.813832028504937188e-01,1.245518608264343463e+00
1.476832231726060707e+00,-3.398634894679224416e-01
1.853759939791324030e-01,2.956985229495122658e-01
1.218950069193047936e+00,4.609537803469200279e-01
1.698037086686617902e+00,1.629998088957822500e-01
9.445466188511542072e-01,2.543862331458649484e-01
1.721192241088842501e+00,2.042808518160251996e+00
1.304409119056328281e+00,-2.083730819662866496e-01
5.728961913818435558e-01,2.650277891803602959e-01
1.235465062090912003e+00,5.949016559264432846e-01
9.802624967527351352e-01,3.333523235047889388e-01
1.409836332751166488e-01,-1.974959970509764795e-01
1.161956302061059487e+00,2.580777224261124880e-01
1.912760466135074111e+00,6.141609590918510886e-01
1.395635087732320478e+00,4.726297601574822593e-01
1.090979441376602077e+00,9.542610361913672623e-04
4.917144211729758130e-01,9.800098798138287548e-02
1.123056456194054809e+00,-5.817664472002541665e-01
9.639231694625802760e-01,4.462816388401954493e-01
1.720903831410592444e+00,1.359342739696669966e+00
1.518058349736455037e+00,4.614617926798849634e-01
7.405484139633120577e-01,8.682589058883285471e-01
4.529502262745777053e-01,6.998862421778881959e-01
1.631000193174010127e+00,5.589101106647533790e-01
1.635690819882278380e-01,9.225543574297839777e-01
1.373390676388997589e+00,8.285220941801225703e-01
4.077325550266965859e-01,-3.413515363119891677e-01
8.631928919376292697e-01,2.717743685602769244e-01
1.592554030465868520e+00,-5.779172947734407817e-01
9.931299544556639880e-01,3.274672328268664612e-01
1.840833500892196106e+00,5.941492685088638481e-01
9.137349892940800355e-01,2.220212696493178428e-01
4.725805395131024156e-01,-8.163446765165430219e-02
1.682850018446349072e+00,6.264370140901374118e-01
1.595141521307081867e-01,-6.688841960851545088e-02
6.313294867584944292e-01,5.796280454882600797e-01
2.829413220618779423e-01,-4.283038120673811622e-01
1.246889866849000716e+00,6.028262965568940146e-01
1.463121394370165085e+00,9.223895163338421410e-01
1.472151736788766874e+00,-1.532715330659923936e-01
8.386891976980201946e-01,-9.022716979089381861e-02
1.586237838283813595e+00,1.015852751642108309e+00
1.560241046901575501e+00,1.055192537040592793e+00
4.974023840209875758e-01,-1.878060761082978036e-01
1.488080976994681448e+00,1.537871830671917739e-01
3.157512866354446057e-01,-4.028673197860119792e-01
1.896083539475585500e+00,1.882361968605392732e-01
1.223252344669279568e+00,1.458365257591091868e-01
1.853884600454305698e+00,2.454303697871084156e-01
1.197936149473863621e+00,5.165790170780142354e-01
9.569049678536691861e-01,1.213481148500199058e+00
1.180736433194846002e+00,2.986089168782616321e-01
1.369097292382751352e+00,3.091218730960876848e-01
1.318386834552134124e+00,-3.106542800768454238e-01
5.264907945414245560e-01,4.429695112888031305e-01
1.681861602762581231e+00,-3.642096286373769365e-02
1.706535767097421274e-01,1.814185763668122731e-01
1.933018306624981086e+00,6.002980004823728066e-01
1.665696034214898313e+00,1.402622148346452102e-01
4.576036508254233137e-01,-7.954104910977002341e-01
7.268821630743744766e-01,5.722692882765825217e-01
7.619082978087303726e-01,8.539047388409917172e-01
1.400617897809784518e+00,1.156468584735617644e-01
3.759482203533837108e-01,2.846862854319149871e-01
4.822617933094628384e-01,-7.128968984119887775e-01
5.975692025232057780e-01,-1.298932492329183397e+00
1.640209331819448169e+00,5.124202065432104103e-01
1.937841937025589933e+00,6.712630779171461226e-01
4.755310013054141471e-01,7.400575301990219845e-02
1.908041415616750891e+00,9.104760246621428355e-01
1.236039755312216881e+00,7.364479449588784421e-01
1.744844519233710534e+00,9.436066523212945922e-01
1.775338081677624302e-03,-2.527381219855455718e-01
1.349071302130038896e+00,4.529910802239449086e-01
1.967816939998022541e+00,3.851200881995531233e-01
8.268273076566818869e-01,-5.775048197296803187e-02
1.088933611124692780e+00,1.159503984603421911e-01
5.232025382370393274e-01,5.833490857688063969e-01
3.247046149281729299e-02,4.929696510614704485e-01
1.783602798736176887e+00,4.992482935349411011e-01
2.018658211642865297e-02,9.052559443846450726e-01
1.856157482706199957e+00,2.369348120967888494e-01
3.667122379712957070e-01,2.086162650856974166e-01
1.236667370134144850e+00,1.663991986716475968e-01
1.231292947361393164e+00,4.609173594353962455e-01
1.410163411983371029e+00,-3.627760587806604375e-01
1.464324619623466051e+00,-1.856960634826315404e-01
1.086846936977180933e+00,1.510645162230862093e+00
1.169151565334576759e+00,5.622815000690232212e-01
8.926537284937587913e-01,9.438942166247986376e-02
9.014225039120948857e-01,-8.964447451034089631e-02
1.756295048911111323e+00,2.425942114755642032e-01
1.079353092237029133e+00,4.317497178223937970e-01
2.721217530718897937e-01,3.849689367980434901e-02
1.680437725187494902e+00,1.008228132444008995e+00
8.842198605866420369e-01,9.051265045364356721e-02
1.386054693803639770e+00,1.028161195662506078e+00
1.075920169001600257e+00,4.654933711169489952e-01
1.853521269681790207e+00,8.342080810439358451e-01
1.003606617695576020e+00,1.190054654413674473e-01
1.733548947041805732e+00,1.106330217005619510e+00
8.628777520336212703e-01,-4.547517825441604877e-01
1.366783673541923427e+00,6.830900260567374094e-01
1.778104831339431868e+00,6.497472593598616619e-01
1.455176006097608221e+00,2.249361199452945548e-01
6.518422346988199667e-01,-2.789443829734695735e-01
8.800939170339707740e-01,-1.101747139197952891e-01
1.279291596419015242e+00,3.699661166125666201e-01
1.045126616343391657e+00,8.268444118865304615e-01
7.403883081619040407e-01,2.850241869145220264e-01
1.881349581236169799e+00,4.920625795772042288e-01
1.188928694120295004e+00,-5.506663442366113159e-01
1.935935812046650550e+00,-1.325066799286646613e-01
3.998114795577987213e-01,-1.138064902950236768e+00
5.567250656191813363e-01,2.259302266195749032e-01
9.323551871492550269e-01,2.110250872405103062e-01
1.782319228528247201e+00,-9.172854269308700070e-02
7.575360675095599294e-01,-2.298451587734269830e-01
9.760829464203621963e-01,-1.605237103779627583e-02
5.868887481273525886e-01,-4.701236959537858362e-01
4.729782143504330794e-01,-2.646032961503487768e-01
8.554593818501854408e-01,3.295320626806501618e-01
1.484890935748533813e+00,-2.963339724636271377e-01
1.191441007533693641e+00,7.232672329985349036e-01
1.993261146923248184e+00,4.869024300013885531e-01
1.210504854294993438e+00,6.072685899867581449e-01
1.797844944113839105e+00,4.043031393437123144e-01
1.646180315595972443e+00,4.110133496328404190e-01
1.710241500138917514e+00,8.799228017852318562e-01
1.144925753920460698e+00,4.841302103494634634e-01
8.298406803642970342e-01,-6.299407517287285430e-01
7.185267230725269627e-01,2.440510001907988391e-01
1.352150657001006229e+00,4.833478892864350174e-01
1.524692745554095508e+00,5.335489508951321014e-01
9.198748247940955469e-01,-3.739320203451971247e-01
1.922192264335262912e-01,-4.000781513809045231e-01
6.647402182873891618e-01,2.078907965804742131e-01
4.224083614286169297e-01,-1.061147223947990215e-01
4.197377507791715257e-01,3.398369244160511782e-01
1.100381390419079120e+00,4.536890054905600711e-01
1.300569954377227999e+00,4.639406904997135928e-01
1.571741889080153998e+00,2.795372940003867934e-01
1.030839411310680465e+00,5.499250935568382737e-01
1.182180167208960020e+00,5.367861560602502635e-01
1.490959728852780941e+00,3.499250010775294406e-01
2.562070093239621205e-01,4.730941912292194740e-01
8.813011600877480589e-01,5.977726569371532017e-01
6.422670299425199403e-01,-5.895090995764826897e-02
1.383144784437913888e+00,3.164761581267875878e-01
1.499523694301310606e+00,6.255746794375105502e-01
1.011926411873411702e-01,-4.314480072130160160e-01
4.399068864608244311e-01,4.241324629883991837e-01
1.956871101693280268e+00,1.412399300572090843e-01
1.263503517627229122e+00,-1.992185312017984711e-01
1.582910420207193747e+00,6.146881740457696974e-01
1.505720725159032325e+00,-1.150402603726913275e-01
1.638644431951772784e+00,6.400257395627868551e-01
1.593850008829218012e+00,-1.405840285439510229e-01
6.791240623465146786e-01,-1.236722676849069391e-01
3.959116644125564299e-01,4.519968442620705268e-02
1.769344682122985235e+00,-1.052810062242683475e+00
1.507838584237470858e+00,4.743483171531951981e-01
1.741622414909792305e+00,4.248296201050048015e-01
4.322590237521692913e-01,1.049448614953206738e-01
4.000359601839837964e-01,-3.381088792793117692e-01
4.853386418621616905e-01,6.373210402103531846e-01
3.566187516109255995e-01,5.041199422010624875e-01
1.655186092023548605e+00,8.747913549366704844e-01
1.959237221601376699e+00,-1.748996191486689444e-01
7.168920986839211196e-01,2.052904728015728097e-01
1.912900276674035505e+00,1.203980213373808228e+00
1.564013448680211527e+00,-1.729997910708689912e-01
1.156064845958487242e+00,6.418097076054896100e-02
1.978655371135407126e+00,1.768778998029414129e-01
1.457360608065300545e+00,4.899429273933719742e-01
1.682625055748905529e+00,4.407652438132390604e-01
5.839964772512387103e-01,-4.754739611090940676e-01
8.432680307327438118e-01,-3.159679044537198056e-01
1.160452444410715822e+00,1.729735267750912575e-01
2.395946165400459904e-01,-1.309118786539193724e-01
1.081266728895179385e+00,3.673446336681683577e-02
1.034636335554148800e-01,-3.577310545766334560e-01
1.213308572287955300e+00,5.377287823568450698e-01
1.269928564126039383e+00,8.361104684132467657e-01
7.270222602790088473e-01,-5.153823029343282403e-02
9.778572238709386522e-01,-4.151431328319549197e-01
4.003714396903677031e-01,3.873676529297364612e-01
1.201057450525049086e+00,1.305764527356625959e-01
6.925228820087570014e-01,6.941115019284741505e-01
4.636916162407087594e-01,-2.028516616326379307e-01
1.403138441004774029e+00,4.463260820737335877e-03
1.241589429807018030e+00,-4.480263634777848503e-01
6.506979623651618638e-01,4.258199506719123062e-01
4.017628394903249855e-02,4.283495173450206916e-01
1.866276052600591040e+00,-2.761272314301418951e-01
3.580689222350290635e-01,-6.431949991224228391e-01
1.485252140036046553e+00,4.084484585617436103e-01
7.442160898425445037e-01,5.002260786351016980e-02
6.090366902128698801e-01,-7.765877744356910473e-01
7.760631746587864921e-01,1.155940225294751350e-01
1.937324027264646809e+00,2.341353443956133984e-01
1.574490065925169935e+00,8.673705756851116666e-01
1.930649127905304852e+00,-4.545535890817534175e-02
1.311010577979064839e+00,1.016051003818631226e+00
1.322141198689645636e+00,9.220702660389565875e-01
9.769639307106601223e-01,-3.358912093700751056e-01
1.001142724667551276e+00,6.985289226924691341e-01
1.775240022714721810e+00,5.673766741738659469e-01
1.540123441468806975e+00,6.121053176752848657e-01
1.058002670350119523e+00,3.824086247924001758e-01
3.070903738501375990e-01,-2.587573786969969425e-01
1.507528386998843617e+00,4.658084712228585111e-01
4.971528750904299354e-01,1.843852545616126992e-01
2.114227162335886590e-01,1.555628936334563783e-01
1.437161834228020796e+00,2.426844929754489455e-01
1.143450074209027889e+00,2.481859637186649148e-01
7.125915374333744445e-01,3.248118626190252822e-01
1.109610553500705921e+00,6.683152992588481389e-02
1.695548844154356027e+00,4.289486288765778088e-01
8.528327356531273384e-01,-4.113868560828181087e-01
8.972867678832945337e-01,9.432729587739212551e-01
4.955717726057589090e-01,4.205048719818864356e-02
3.511220001222794540e-01,1.471198862282761463e-02
1.899529754489230893e+00,5.612355979500022185e-01
1.152692892226026888e+00,6.743822757538174839e-01
2.855019027722436320e-01,-3.627687592706999725e-02
6.180743715883778577e-01,-3.155648159734505964e-02
1.108172383255364712e+00,3.407355894545250341e-01
6.253916150018690168e-02,-2.196356037991553101e-01
2.799451108063637506e-01,-6.206367339261127380e-01
1.805356105410650169e+00,3.727723068381224580e-01
1.322306540222305760e+00,-1.253896266653721780e-01
6.576926521181765128e-01,-2.605224153137030152e-01
1.425220960988909269e+00,3.151884348618462783e-01
1.132274525230702489e+00,5.493607981208961100e-01
6.115017951317065492e-01,3.482825314023214047e-01
6.917512825249991781e-01,2.439478222194223778e-01
1.526102554445708082e+00,2.645225441957995693e-01
6.821249414159675784e-01,-8.748620718431598942e-02
1.895305012513084364e+00,4.159845839895398578e-01
8.743851990703150889e-01,2.561900031889058904e-01
8.089319140191144619e-01,9.290785972024943884e-02
3.646919555047472006e-01,5.286227769336429572e-02
1.186499322115718291e+00,-3.363453250126677840e-01
7.218110319771700034e-01,4.921777392698542530e-01
1.350219858388548300e+00,3.389103431329656413e-01
1.668848930509293726e+00,7.638605993332936439e-01
1.650515383276965231e+00,7.650842918406941529e-01
8.017084227686328557e-01,8.064047765671241708e-01
1.062086246769164966e+00,1.323255760135502723e-01
1.105521152784128214e+00,4.270792761214916577e-01
1.897633491491276470e+00,5.758381594644301771e-01
1.436969331387216497e+00,5.661917409742975860e-01
7.278005515942329584e-01,1.002674289598352697e+00
9.838059793183386859e-01,1.105526230526288622e-01
1.394578003100919839e+00,1.340565319272291334e-01
1.962098596407602535e+00,4.970835714830816876e-01
1.765021869308272429e+00,2.793012417416841364e-01
7.435032855598058266e-01,4.787336152600228933e-01
1.075525202447686235e+00,4.307817984849916515e-01
8.403972833173056767e-01,4.376438778108291544e-02
1.159757541367521405e+00,-2.635532644909561184e-01
6.584565641088702126e-01,4.786838892810812984e-01
2.711960088913292211e-01,5.247426489259081617e-01
6.732502937847366642e-01,-1.745225409507564218e-02
1.266680106629146874e+00,2.644716894992735767e-01
7.999703694632764872e-01,5.984566468598488953e-01
1.259151790665391957e+00,1.478122683075409616e-01
1.903328101327415478e+00,6.196738258001743826e-01
1.610172780347052246e-01,-1.618693533119382744e-01
1.482951084044024093e+00,-2.700653369936980575e-01
8.806444110559075167e-01,2.501035868710451693e-01
1.515721739367678511e+00,1.073157003264185450e-01
3.983817274987682122e-01,9.478258675569992686e-01
1.835119217820277981e-01,-5.548134687683177191e-01
1.626954087198602128e-01,2.736488960591085817e-01
1.849124626578068753e+00,5.652820848394179976e-01
1.454326607259681658e+00,2.344838364285760646e-01
1.410816129299343746e-01,3.933449129190157434e-01
1.978037254149799029e+00,5.802677545832584105e-01
1.496012207098817992e+00,7.455533158080335232e-02
8.291197340737523902e-01,1.136033784758306853e-01
1.538036242185362390e+00,1.952347908158435230e-01
1.824110552318906509e+00,5.964029761997615697e-01
3.234459642580296279e-01,5.234440776049315708e-02
1.439174358656645225e-01,8.763693287445231683e-02
1.925877913021998955e+00,1.172567246515747730e-01
5.600792197331851963e-01,2.956760373198973058e-02
8.912715521888270320e-01,3.084134267394897932e-01
1.968265581091245053e+00,6.199840618209158105e-01
7.218414729989446332e-01,2.452701373280103680e-01
5.511862931824522693e-01,-8.004391779664287165e-01
1.513621059055407780e-01,-8.459268164064454032e-02
1.632124984789609323e+00,4.227813744502439408e-01
8.528605129805848506e-01,1.209970855533457068e-01
7.284531809906500399e-01,1.731855358226362385e-01
1.369161825729603210e+00,2.176736585489628950e-01
1.438334513867650655e+00,4.030989499909534146e-01
4.062071328042282659e-01,-2.689070374909982020e-01
2.162553134682267952e-01,1.151723210162617500e-02
2.376273374313437881e-01,-4.695011347829819992e-01
3.647651554174828892e-01,-2.885986736617504045e-01
1.166785707685191298e+00,2.311828637726925373e-01
9.746128512744141048e-01,1.037203083383007318e-01
3.329924982599508088e-01,4.273633810357252427e-01
1.354386036348540268e+00,2.768210728681483324e-01
4.356679229468762848e-02,1.790697420663049655e-01
1.195853377756370239e+00,3.356670204147508829e-01
1.093555618337691548e+00,1.781098726059991422e-01
1.782518499841419857e+00,8.233315029481531599e-01
3.469698436602868252e-01,1.567779906043921534e-01
5.418672020530657107e-02,5.382743135316423455e-01
3.898851923067987446e-01,1.328038210665767604e-01
5.630117550014055450e-01,5.909594634780197808e-03
1.421336775905253758e+00,-2.239333261924413565e-01
1.842498332857893217e+00,4.595542808527793288e-01
1.327451423206367220e+00,4.618927154298472226e-01
1.943075688457380323e+00,2.363507407815576833e-01
7.663255152167922635e-01,5.465668247944581726e-01
1.704835183453432323e+00,4.602625501097102889e-01
1.344684352746431388e+00,8.160556062444058734e-01
1.036564848673008798e+00,5.835549440347422845e-01
1.031594161102797225e+00,2.750827473635705234e-01
8.800733326975749282e-01,4.552423536844854568e-01
7.080465093417958045e-01,2.060650790513814390e-01
3.150155321777363682e-01,2.048757806298535655e-01
1.482483847481186556e+00,1.130367112145818753e+00
1.917501254400557853e+00,2.406585748170922412e-01
6.542809555871333949e-01,-3.624997023589421330e-01
1.670754004967764494e+00,6.681792550478782289e-01
1.249859782441917311e+00,9.028935245009486743e-02
7.259463922608753172e-01,4.917240978759329639e-01
1.317949477159343408e+00,1.313698282110817295e-01
1.168750984294321560e+00,3.829933884688596635e-01
2.017607148081923540e-01,-1.852756351819399294e-01
5.005141066656066950e-01,7.107888911781981012e-01
1.159823281018629082e+00,3.274081891406629419e-01
1.222908824554283846e+00,4.289355294308085931e-01
1.712460295423251955e+00,6.891489380899169515e-01
1.072032152406088734e+00,8.906135530187468952e-01
2.884470271089929483e-01,6.927335228888678031e-01
1.541145729279713716e+00,5.336802144519365854e-01
1.940785362071638431e+00,3.850277654435454999e-02
7.250534793957652546e-01,1.951528019273624237e-01
1.273829110789773900e+00,6.250703225632323612e-01
8.441891338803104716e-01,-1.158015356105301374e-01
1.363913896163304607e-02,1.782252964674109208e-01
1.434578705088833672e-01,-4.936081907115179024e-01
6.133376991722272464e-01,-2.049016741107646533e-01
1.338560752941529319e+00,4.081837507501309137e-01
1.623080030191623724e+00,5.801186389533965482e-01
1.188493493607652773e+00,6.641359772349991752e-02
1.066383134968217794e+00,9.937939560259217986e-01
4.531109996065094681e-01,2.626146367541685317e-02
1.284498388701742932e+00,9.083020397788867939e-01
1.870420008830152803e+00,5.965007166875690992e-01
2.291232957497444378e-01,8.013059526957836409e-01
1.380692170993738088e+00,-1.066041348874095379e-01
1.941139389189314501e+00,6.462120461716556186e-01
1.194163401245086797e+00,1.218872568786836474e+00
1.579125557674358582e+00,4.132079126028795346e-01
1.799586867870777596e+00,4.916825186217643195e-01
1.928498461261270780e+00,1.689630923408533825e-01
7.969441173210607410e-01,7.202581453428511526e-01
2.256940406366108043e-01,1.875635452115322344e-01
1.839145116089949017e+00,1.302646368791961495e-01
3.070936602462566167e-01,-8.271623238285796820e-02
1.613120545828305108e+00,4.321619405768434286e-01
1.419284563785971898e+00,-3.678493969569582855e-01
5.938818925703828189e-01,-2.027395347894473954e-01
1.400639638903844464e+00,-9.326546932256640776e-02
1.273068471870193230e+00,4.710052421873289763e-01
1.543730755065377824e-01,-4.600332434075675714e-01
1.941657212003807143e+00,6.368609202303071593e-01
1.627979759763205525e+00,3.164848725008029273e-02
4.777720484403022994e-01,2.950025331972142006e-01
1.348186506356228165e-01,1.083506281888672318e-01
1.935316172432385073e+00,2.386615953828944148e-01
1.158369547480994743e+00,4.207551877343982394e-01
1.016067655800813041e+00,-3.385622612320591251e-01
7.364719347830215312e-01,-5.198777624973828226e-01
1.754286223616292162e+00,5.506681834938583764e-01
2.158187658288039934e-01,4.485578497201441195e-01
9.390809961888706425e-01,2.772179604512166051e-01
1.656142658477937291e+00,2.012343906052083409e-01
1.982381760940068904e+00,5.806210670481022351e-01
1.391763199359209002e+00,3.915133973671273138e-01
9.490920215788323233e-02,1.244424022884178249e-01
1.768795844297253783e+00,4.194404377414068796e-01
9.148479390655375187e-01,-1.695094848268625110e-01
1.433110131328636516e+00,3.692787055687161146e-01
8.660054644792705147e-01,5.722200078017796177e-01
8.493813631293758437e-01,2.669029167608885089e-01
1.054767477336186809e+00,3.143188954619428044e-01
7.924199855792659619e-01,-5.358690589176064167e-02
1.835299243318989193e+00,2.363461085438745835e-01
1.866394097625477588e+00,8.838826889326008018e-01
3.486886368540687009e-01,3.861190544732104879e-01
5.718503305413895621e-01,-1.598334264924808346e-01
1.478059916839577159e+00,1.548380935735985120e-02
2.300047594322522926e-01,-1.923131126081957798e-01
9.995037493766278924e-01,-6.302628632875206804e-02
1.783047134867045580e+00,7.407150806126743259e-01
1.097940887565987511e+00,2.648259140969253522e-01
5.150527002172133884e-01,1.414777602051701388e-01
7.377852066612029525e-01,2.829033969010645855e-01
1.158561153414155998e+00,5.279959412448197165e-02
9.664346541403061597e-01,-3.484121611112739325e-01
2.413061280371870954e-01,7.605367854699743302e-03
1.442524987576299988e+00,2.181470515610443861e-01
1.890573836676466390e+00,4.323550954258776891e-01
1.995152542678518826e+00,5.034933758545925286e-01
6.295372157479839359e-02,9.849795531751631694e-02
1.521733086967166360e+00,5.639909468967577721e-01
1.905581450147388445e+00,1.155491716231306309e+00
1.845536692642537391e+00,2.561161395399013108e-01
1.141877263815084254e+00,6.528098903068868530e-01
5.805324136237910437e-02,6.542788037683161528e-02
4.572847867050351400e-01,2.877185972636073785e-01
2.928993613609462976e-01,1.632165870725748799e-02
6.569174718940558044e-01,4.953689545969175434e-01
7.907801953898010439e-01,4.014735926878575389e-01
9.269033995614786026e-01,2.214976669904679674e-01
3.286665555057648458e-01,-4.958281385256347873e-01
3.826654036469459008e-01,-1.158716407900103607e-01
1.758583909004270529e+00,1.458827766389895197e-01
6.697350819056751003e-01,-1.278692056470455141e-01
1.543796416631899371e+00,-2.582107434981502081e-01
1.427311256472483247e-01,6.802812639506625181e-02
1.887954355267034146e+00,5.126943268256325403e-01
5.232788959057326217e-01,5.699398773606680901e-01
1.612141807090411216e+00,5.541322323222361845e-01
1.669333416177758433e+00,-7.947452786384001655e-02
9.110369807884046711e-01,-6.445955310187021503e-01
6.526252662167284502e-01,4.427295377519558928e-01
9.336890174571883527e-01,1.706763260862458331e-01
1.330424153201684945e+00,7.041737404102486053e-01
1.702665132032909590e+00,2.678920878925822313e-01
9.568790538735125750e-01,-1.459925585137970550e-01
1.705153851066596893e+00,2.682035450616002126e-01
1.635265244983945543e+00,7.610657373043288043e-01
1.473131690468239219e+00,4.072716873076472899e-01
1.391636831637757199e+00,8.624281890259389849e-01
5.084722676905946148e-01,3.330132010961427969e-01
4.704552126344980767e-01,7.796757739254776831e-02
9.293088535444642417e-01,3.442146492344219655e-01
1.463850217135955978e+00,1.278981899461117122e-01
1.975408480174279058e+00,1.360813840906056893e-01
1.360339891669351431e+00,5.613736246630085525e-01
5.225490270249322222e-01,1.163396156006571980e-01
6.036055228904999570e-01,-7.055319401165660587e-02
1.317006994075575754e-01,3.137930069619025986e-01
7.592805203426207239e-01,-1.017815479440055793e+00
1.019478206694836242e+00,8.068745581890731655e-01
1.773902090552591293e+00,2.836308932821903772e-01
2.736516958388555132e-01,1.005834201237204850e-01
5.320410082369897431e-02,3.699639579803418177e-01
4.383678082590902747e-02,-3.188792241531881490e-03
1.251298279100327537e+00,2.418764201759802945e-02
7.559812764277016317e-01,1.708137882338391089e-01
7.404719144736335856e-01,3.581539715319640438e-01
1.926858399767547914e+00,6.253537210246968847e-01
1.116349976209594752e+00,5.430106295820462670e-01
1.410384520540764575e+00,4.340550911226911390e-01
1.666149990751788490e+00,4.568420886650502721e-01
1.105332728109218454e+00,1.483170024736424064e-01
9.283259054541272981e-01,1.603326867301854142e-01
5.778085396758674275e-01,2.385204806807395272e-01
1.432434993610797180e+00,4.563297536615943395e-01
1.571521969309713773e+00,-3.180608993606808266e-01
1.195464116442133351e+00,2.109782484970514627e-01
3.890295100708023313e-01,-2.437290850883956639e-02
1.760248716403113978e+00,4.703388409569235207e-01
1.839107224339968205e+00,-1.117577805783894485e-01
9.960960104901868117e-01,-2.278371498768873016e-01
1.130860547900979673e+00,3.697728319068033231e-02
1.120834759960114280e+00,5.411713193262674970e-01
9.856688300801597080e-02,9.942466199476465150e-01
8.438108395332633016e-01,4.675371891721632478e-01
2.000882647122450564e-01,3.936891052773684452e-01
9.751811891255233178e-01,1.640301479846483779e-01
8.200134600057145118e-01,1.701784381486723396e-01
8.983592042100150277e-01,1.948737602681960834e-01
6.735973510240256257e-01,4.769851719069810592e-02
2.388590926239435586e-01,-2.787436581064272056e-01
1.283729100162236181e+00,5.001926263827362051e-01
1.151356959909293654e+00,1.259070862485946463e-01
1.805962686894606817e+00,7.544874988159334661e-01
7.609948166715141404e-01,3.869501952412638390e-01
1.399877780452442932e+00,4.555764308231516346e-01
1.914820944648696566e+00,2.260350430200414873e-01
1.561534604741163790e-01,-4.605961197895948045e-01
5.459678398025329393e-01,7.024826850133828460e-01
2.486172115239209113e-01,-1.193197986385249459e-01
1.799558856426811904e+00,3.688735999142609967e-01
3.372707506905248120e-01,5.019155614134305221e-01
1.978912023103561957e+00,6.509299701811950278e-01
4.080846664634623089e-01,-1.052747894899506154e-01
1.201359661236498955e+00,-2.852058869121493201e-02
1.581446517575872512e+00,5.476401065183610362e-01
1.299789786976004669e+00,6.671938441578642021e-01
2.786235194528243753e-01,1.774227970864123149e-01
8.813030931657328537e-01,8.568536877437169519e-01
3.363098081512738702e-02,3.143791179011716785e-01
1.545992706424542229e+00,3.358254819387419543e-01
1.582004297314568708e+00,1.797056377891585177e-01
1.359566522676253442e+00,6.960816301785199833e-01
6.018317557930759065e-01,2.483271061835501392e-01
1.802762644960003380e+00,3.736619270483172994e-01
1.189612655503457184e+00,-8.938430805942812474e-02
4.554405903679192846e-02,-6.855418860266233871e-02
1.214922426507514031e+00,4.552457168168113633e-01
1.076266731827043799e+00,3.373110321755313223e-01
4.920177503903810923e-02,3.856612116460964579e-01
1.740883402497780175e+00,5.493183813962376760e-01
1.240639868022792136e+00,6.630897804281905561e-01
7.373661915982794302e-01,7.246321675557729769e-01
1.305043874937592330e+00,5.106770856634598177e-01
1.838228034403992739e+00,8.100196213429888825e-01
5.708035847148362762e-02,-8.345840121007364054e-02
1.522707691357401805e+00,2.476377655355226637e-01
7.206010937495370694e-01,5.430050153248333622e-01
6.822099442515441314e-01,-2.579689509791290858e-01
7.867536372586125815e-02,2.240812995832972554e-01
1.003838225936048101e+00,-7.855952669608713690e-02
5.605654304668876708e-01,-4.909976109047445303e-02
1.501949052571184495e+00,1.736282728489396410e-01
1.500662130556216223e+00,7.298968886846397830e-02
1.268603445908316196e+00,2.847465003192137800e-01
1.929188626014550767e+00,-1.327148991689828805e-01
1.117941950460017875e+00,1.861564538521800205e-01
1.815632034683467566e+00,5.138245798748309889e-01
1.828341113831989384e+00,7.615979599590880778e-01
7.351659932252090357e-01,3.244116860043946282e-01
7.980769117547026337e-01,4.529583319884517012e-02
1.017623380888504903e+00,1.932383766100028433e-01
1.821638483145585852e+00,7.918512882360386751e-01
1.295465515646265331e+00,4.721361549173516692e-01
8.558681139336026256e-01,6.152885984681222276e-01
1.944566461103373056e+00,2.950020607040227949e-01
1.329345027650095101e+00,7.160767374334028879e-02
8.169145569667026763e-01,4.569982053244017739e-01
8.799891100105750041e-01,3.753057128417847110e-01
1.866516133646317188e+00,4.454983880459750800e-01
1.875152521650848669e+00,6.079885760596110966e-01
1.973982575582783339e+00,5.759805118476617469e-01
1.433753506880200979e+00,-5.569803031369521262e-01
2.134556747488423056e-01,-7.251955274398835805e-01
6.985448407955012762e-01,1.232389819451045643e+00
3.744783539511848947e-01,6.301095069661224457e-01
2.915456787121841753e-01,5.058431805001644133e-01
2.011273485340299150e-01,-7.019026474037723395e-03
1.500938403979319880e+00,9.537307759113303751e-01
1.162915102731067130e+00,1.109439700980062726e+00
4.332181562494694660e-01,4.682788968407899377e-01
4.845726374712291395e-01,2.346076183455654274e-01
1.058423214268419565e+00,5.750504612504925284e-01
1.439909600566515957e+00,6.076408520584437589e-01
7.147807921145159504e-01,3.410590210009084022e-01
1.293822649673641578e-01,6.707704113603257801e-02
2.023747841771621481e-01,5.351956002868474283e-01
1.386409190082450005e+00,2.169210101228239984e-01
2.831384937227747756e-01,-1.744649721233418049e-01
1.326463114763147821e-01,1.689830725868730621e-01
8.835656553298698590e-01,1.061121032360106131e-01
1.155096607452802626e+00,7.399745318705034380e-01
2.407900580090327480e-03,2.158937648242246765e-01
1.136579620728379814e+00,1.998466743851151084e-01
1.321602238766899529e+00,-1.343870246893105747e-01
1.258714484487620799e+00,1.927457716907329255e-01
4.282792095280856248e-01,3.364767432268557235e-01
1.812441668203243372e+00,9.762062826266538762e-01
1.466380981642565917e+00,6.012196410000789637e-01
1.768042145832276590e+00,1.822008743090501037e-01
1.037710073330916805e+00,-1.139422427752491279e-01
1.481741055161527099e+00,6.316232718687969649e-01
1.191095268768817883e+00,2.818568906644518257e-02
2.406803723696961939e-01,6.609954887842236504e-01
2.971080481878085600e-01,2.313898501734348301e-01
3.374511614619808419e-01,-8.091208119273182731e-02
1.705937436949151564e+00,9.885972508712943529e-01
6.808056741523440536e-01,-1.849854164135546208e-02
1.912347487362416221e+00,5.174856381099851577e-01
5.955360665143283327e-01,-5.782489345009361736e-02
2.876702306267837628e-01,-3.406474285118474832e-01
1.605318134500908211e-01,-3.578888365227149704e-01
9.094429296860320200e-01,5.612817467324309195e-01
1.495938019067835523e+00,2.186395685205748673e-01
1.259161237831472047e-01,3.138025380072017589e-01
7.413396130245617499e-01,7.563428524923422602e-02
7.692368795985287111e-01,1.079021829025247486e-01
9.246393515862301182e-01,-7.452503820577920102e-02
2.799712411233712395e-01,-4.765813933175909178e-01
2.016990495120738469e-01,-2.169083948582174737e-01
1.359644016097970365e+00,-5.657408070778346953e-01
1.477227265564518000e-01,-2.167126166334760323e-02
7.308095599093431538e-01,-1.320874739457171820e-01
2.712195152051006808e-01,-7.552200752076376755e-02
5.646685984867272357e-01,9.771769331748376697e-01
1.612366158315954534e+00,2.360043341183405974e-01
1.033196093527300130e+00,1.357611713559128686e-02
1.880343095110440288e+00,2.089008210486236750e-01
7.169662562063172651e-01,2.071242943026147254e-01
4.605077943828379539e-01,-2.604583944776877047e-01
1.991219865416422596e-01,4.697424596959408616e-01
8.251720747037794013e-01,8.847826314085441290e-03
3.229129579524776528e-01,5.009737871108276286e-01
1.478154578907906913e+00,2.440479687175369783e-01
1.547152774740894632e+00,7.756502877786746186e-01
1.896289883205683591e+00,6.568023264645297399e-01
2.906197297628865250e-01,3.380232154001775458e-01
8.014376778335543516e-01,-1.319383961355184431e-01
1.632935451960127571e+00,4.147910537512162765e-01
1.618047585147856182e+00,1.573669960376022636e-01
1.691540350125664949e+00,-5.839171462210249186e-02
9.500050826217540934e-01,5.183208369846514785e-01
1.364823282808009575e+00,1.018054675543563992e+00
6.141857917071675832e-01,7.525419656230188103e-02
1.101186578281950990e+00,-2.054611120227360366e-01
1.300794803228182195e+00,-2.019962117117145295e-01
5.331357672434227091e-01,7.450113532238292202e-02
4.442891828186157355e-02,3.810464977201220016e-01
6.988997482331011923e-01,4.339400475495547305e-01
1.621039235822967495e-01,2.644158623605111225e-01
3.657503940546240617e-01,4.679333664918119973e-01
1.207711785084712997e-01,1.104590440078029451e-01
9.987345913499892092e-01,1.887931233111510565e-01
1.127324965703826454e+00,3.836600630396590494e-01
1.950057403645333309e+00,9.475825867496241450e-01
2.259238276543098500e-01,3.679518835010218147e-01
5.001149873658907730e-01,2.067715478113992256e-01
1.167924045036297098e-01,7.947378260394546423e-01
1.610532077248084892e+00,3.803727484234688538e-01
1.401967810582031682e+00,5.686593200330369857e-02
5.256612737802166535e-01,2.518224599715680745e-02
1.874285804768782038e+00,9.494862002188433348e-01
6.032441286122909307e-01,4.777751519545993253e-02
1.520691932541688329e+00,1.801011990215156955e-01
6.550916611336921047e-01,3.901521476076257322e-01
1.226322779796491957e+00,-1.691725589385635609e-02
1.505973007657626095e+00,5.102311436023764246e-01
1.292722790115479192e+00,2.292413128208895257e-01
9.072593085005178359e-01,8.282467032320675604e-02
8.485031328376180237e-01,-9.439136858233293514e-01
3.355638504803157840e-01,1.997295750502100786e-01
1.324933839618298803e+00,5.061536559295960469e-01
1.428290590592619091e+00,6.260481306947419666e-01
2.829271897284160175e-01,6.226212365650796166e-01
1.630979055681794687e+00,5.502188004698749246e-01
3.636211685312940034e-01,7.627818367518982567e-01
1.123482416313905663e-01,-3.598356550956323119e-01
1.663076460742585860e+00,5.968057664665141759e-01
1.314420962141759297e+00,-7.329599471005239508e-02
1.259921717897741100e+00,3.065958027416130216e-01
2.571837506459251355e-01,3.811371547542348748e-01
1.254641812594479156e+00,1.071837738842142118e-01
1.862168731780419639e+00,4.201988419284942156e-01
1.461915567189775444e-01,-1.722853053602972917e-01
1.039235124547202460e+00,1.668244114066117501e-01
8.216646422743025813e-01,-2.169507266853089589e-01
1.301504560173713632e+00,6.491121956581111241e-02
1.362690092703154443e+00,4.160491789588878220e-01
1.800543791353573786e+00,3.781919490688150365e-01
1.791141278380738999e+00,6.025355875065474542e-01
1.023707439066446234e+00,3.304983412199271609e-01
1.560761752027081783e+00,9.940095881319649385e-02
1.136064929738245910e+00,3.163548214315193841e-01
1.385836153236004398e+00,1.013962890066378852e+00
1.681829999806616627e+00,5.089509173402820275e-02
1.697536421801399298e+00,-1.056020583846719596e-01
4.119235338769156041e-01,-3.126543040287160236e-01
1.334124104899944374e+00,7.273613979677715502e-01
1.468941673185398367e+00,2.973402711577675106e-01
1.747309703515663504e+00,7.780277159323618630e-01
5.934544302399933358e-01,2.374111100964433341e-01
1.157734885856930740e+00,6.260901688805503573e-01
1.535924960420603114e+00,7.496846451952882129e-01
1.366409598556048488e+00,-3.860520026678147532e-01
1.563588106395309207e+00,8.782294059780676454e-02
8.093794401182270448e-01,4.045543795870321785e-02
9.792926417385257043e-01,-1.893524861334108522e-01
7.895292763189676322e-03,8.961662348861429983e-01
5.379095798231745551e-01,-8.467372324089104951e-02
1.688088818876495978e+00,4.638554148726815596e-01
6.534571608061194858e-01,3.474991253172985406e-01
1.466204192036520748e+00,6.265258431775724279e-01
6.162627550614501182e-01,-1.661036095022630499e-01
6.003627816208478851e-01,1.048329156721935634e-01
1.452639609239656737e+00,-2.987189883161398551e-01
8.694995864495935756e-02,-4.685745292330344147e-02
6.357211531743591770e-01,-8.571192163129155717e-02
2.395953635845324836e-01,2.556939539326585353e-01
1.949706422103919756e+00,9.432186054598495906e-01
8.961957609452901874e-01,5.617478865766291074e-01
3.563347013764572857e-02,7.205008698881362195e-01
6.963480458162911724e-01,6.763277247335459652e-01
5.255820535683237704e-01,4.479142474530329321e-01
1.789120808745001012e+00,3.491897824248504922e-01
1.832458580668798298e+00,1.219663737997330299e+00
1.552785642489382667e-01,-4.755780529408260016e-01
1.208209206026741755e+00,4.910066308184213302e-01
1.198273081728306266e+00,3.045533810009654063e-01
1.522140917818407768e+00,1.146613518848087487e-01
1.252100677817270968e+00,3.980041981852453503e-01
1.528000125890546013e+00,1.241275565335347997e-03
6.210549395071578438e-01,6.135279532285849990e-01
1.181748496582598174e+00,-4.587293518784391066e-02
2.503014878810514432e-01,3.943130467919919724e-01
1.545479495082395127e+00,4.451475289821078540e-01
4.713907786506712494e-01,1.758621328571245979e-01
1.303236924008366104e+00,3.034866580198820607e-01
1.379881937254376911e-01,2.707541962553607420e-02
1.698986058112086361e+00,5.376340903169212204e-01
5.078546008604263307e-01,9.921604762921400200e-02
1.335399527180119117e+00,-3.772823664807493649e-01
1.144714140126209756e+00,6.780080432603949880e-01
1.407113278150006419e+00,6.487936218925606235e-01
1.763510809103317811e+00,3.617826477493831239e-01
1.891874884312010341e+00,2.620260494028565090e-01
8.617286617454393838e-01,5.968058469699057955e-01
6.790953954002953985e-02,5.273750807216911474e-01
1.611128023141880750e+00,3.803577865357438137e-02
9.351942496198923926e-01,1.595168352024449177e-01
7.877188171177009757e-01,1.747208544049165813e-01
2.656385588018794763e-02,-3.538608953248078004e-01
1.997628633948462129e+00,7.320499330668734927e-01
1.722243497644852184e+00,4.916671049363239843e-01
9.501400244208033641e-01,4.060997210110970923e-01
1.369779277357558556e+00,9.976145062592294277e-01
1.997177386157375834e+00,1.032631488002673459e+00
9.640397069857482570e-01,-4.635120177256928098e-02
1.791394643149650800e-01,5.363676579091637420e-01
1.106317848856951835e+00,-6.696088274292026910e-01
6.930506150404180943e-02,-1.675033585345314380e-01
1.594149736151432517e+00,2.462089543494065946e-01
8.074776809417165691e-01,-3.571587339491605340e-01
5.087915424344249260e-01,-9.028752742734851011e-02
1.161840847328660553e+00,8.066066024180431615e-01
1.828911559089333672e+00,9.432174498924366102e-01
1.366814872441523221e+00,2.708763026313655842e-01
1.467154991900379235e+00,2.337973156528326268e-01
1.046686566906026572e+00,8.593622483595046990e-01
5.368955051017811897e-01,5.966393872207433891e-01
1.894008456777719562e+00,3.547132374916816544e-01
1.306549779736951411e+00,-1.746174409098339431e-01
1.903522688938695584e+00,8.135581475555225817e-02
1.401453113815929630e+00,5.460606761528437048e-01
1.013458310055673106e+00,2.225840438433568935e-01
1.583061215133141353e-01,-7.472711636826425696e-01
1.295277257954183137e+00,1.298293411058098479e-01
1.669072574351900373e+00,-1.522358530416463851e-01
7.133466544404110099e-01,2.173544704682795481e-01
5.440642665804249489e-01,1.442568141487055727e-02
1.169955719961677021e+00,3.820425798524336169e-01
7.857195347973549016e-01,2.034726764806469301e-01
1.941559234376128540e+00,4.950776674803010202e-01
1.063032306353979051e+00,6.247496609698026671e-01
2.072614522062663500e-01,-1.545702169209144938e-01
1.600636498709817612e-01,-5.464461821002525310e-02
1.777246860399082973e+00,-1.718888058353450210e-01
1.101054429609688468e+00,6.430895884070344515e-01
7.737041136902167437e-02,-7.396965989785341256e-01
1.337727807604934593e+00,3.383690324809722760e-01
9.058463776397762679e-02,-2.395649724919976520e-01
1.379470167143624471e+00,5.039765178192745498e-01
1.066805218554461421e+00,2.941651571671209942e-01
5.331523907876640767e-01,3.085627098305969776e-02
1.990167436605718709e+00,7.771821510657981324e-01
1.277934120600070056e+00,-1.665251813795304292e-01
1.845996522638676529e+00,4.765203801119927141e-01
4.652429370540911435e-01,-9.927924276046079521e-02
1.979730346216684200e+00,4.879112976490187492e-01
1.621624540211805909e+00,5.596522099615246493e-01
9.888142124772658637e-01,-5.062295669771305073e-01
8.149386700139118478e-01,9.276627890090244355e-02
1.230282470253962979e+00,3.218145304441621390e-01
7.007492647889845827e-02,5.746788768258215274e-01
6.794417466504112380e-01,-1.961456019984379739e-02
1.856145372878563737e+00,-1.784821708558113063e-01
2.517272029971084901e-01,2.533163474924670089e-01
2.642977997289255310e-01,-1.681218988537474812e-01
3.304607574436575490e-01,2.839830256470463055e-02
1.095292804126354325e+00,-3.778184792706107409e-02
7.649306664043515891e-01,2.040832237128735460e-02
3.711697082951910254e-01,4.742293958533810305e-01
1.092377593296061100e+00,5.061420852956225458e-01
1.647124414063746212e+00,5.090780367228604497e-01
9.347661774876701024e-01,6.367910765450404686e-02
5.652088335571305855e-01,2.185122745743249550e-03
1.936947431687393140e+00,6.555753418192812321e-01
6.965663426750701159e-01,3.337623589575837713e-01
5.867919348730459284e-01,-5.065694724820973827e-01
7.221563514572140186e-01,-6.419102485855546214e-02
8.675633673411240476e-01,6.890001521489894643e-01
1.746129913754321805e-01,2.889128560210811880e-01
5.184347077350710542e-01,9.015210441318859402e-01
1.344594299571018947e+00,-3.619591003890742509e-01
1.559952790690530611e+00,4.031632590745859446e-01
7.308867716136819848e-01,-2.619950976876947446e-01
2.650114605946389812e-01,3.000074302977523422e-01
2.211013928969471909e-01,4.035954818839614378e-01
5.150274574674607031e-02,-3.913853523419510427e-01
4.785343130398724831e-01,5.563688894474829727e-01
9.842629752049498748e-01,-4.526509583758571154e-01
1.019018698466611639e-01,-2.502677204573307557e-01
1.898731834887683600e+00,3.280017191512151209e-01
1.843114301992356818e-01,2.371409655040703779e-01
9.193146931376854347e-01,-1.150072956067078322e-01
4.157786940178036517e-01,-3.608482836823089790e-01
7.741926122373739005e-01,5.543457135157322385e-02
1.195089683000016167e+00,4.949340007952461318e-01
5.094698600544735889e-01,1.730129652253174777e-01
3.954247338191856365e-01,-5.887082395433883980e-02
1.798640000880563861e+00,3.368863970815340059e-01
1.433712229748152822e+00,2.610979118668491639e-01
1.753643084991690193e+00,5.300410173298014671e-01
1.748254933363317054e+00,-1.013841737605574445e-01
1.274604077354931420e+00,8.650713787811891153e-01
1.113949559520841959e+00,-5.561953438141532535e-01
1.461779634493680424e+00,3.475110675566976670e-02
1.249926802665106695e-01,2.334632154226221890e-01
2.798400625467158953e-01,7.953777607359822088e-01
1.640517530628055498e+00,2.251161270966426098e-01
5.441353354438940304e-01,2.189034418494357204e-01
1.152179390915798241e+00,5.157146583077285573e-01
1.732841987380313586e-01,-9.819606103040728895e-02
2.963308242447064700e-01,-1.931228191692578866e-01
1.049114263022984606e+00,1.015520116951725560e-01
1.664986508668089282e+00,2.899783200173051689e-01
8.092679463018017660e-01,-3.702804700588917530e-01
9.941680775689032412e-01,4.607394974694003498e-01
1.092514386213065070e+00,3.423232408982954111e-01
1.872663752344758237e+00,2.720400112105909596e-01
3.970356177394160913e-01,-4.241166035483714403e-01
9.082469266235406735e-01,-3.522897875424640390e-01
2.721209128876531658e-01,2.906428224540217320e-01
1.851695729264413171e+00,5.357463358247938068e-01
1.381923645512921128e+00,7.038053795113570210e-01
1.380844405740233816e+00,-1.362650833628561708e-01
4.751947576051145372e-01,-6.184931950545901058e-01
5.178952366222586701e-01,-5.985791142083959349e-01
6.462598174921541094e-01,-3.437763647715705306e-01
9.964980437215453790e-01,5.620522097382866233e-01
1.391365207062330800e+00,3.076790846516390121e-01
4.107748087515170621e-01,-5.566204964679561940e-01
6.133630967026140191e-01,-2.091524916642373971e-02
1.445686851754539370e+00,5.958771851838959299e-02
8.379624746060414520e-01,4.394163869811795187e-01
8.410725204182938342e-01,-1.105076463106128559e-01
9.856776358768803981e-02,-6.336660647336610497e-01
1.880656921252368496e+00,8.685592245305802095e-01
2.871591294893367508e-01,-7.052341597446556976e-02
1.316468304774805587e+00,1.833294908322046501e-01
1.466011433712621770e+00,5.697564267362917878e-01
5.536047014426306312e-01,1.099210379692151962e+00
3.368369236895762953e-04,-6.986538499621093301e-01
1.600342631161780549e+00,3.910713449205797110e-01
6.927602374796060225e-02,2.685081906171975508e-01
5.868064953819227547e-01,-1.311468736033313265e-01
1.600079063166725435e+00,2.902025791806852051e-01
1.456298300650132438e+00,5.073082213577819743e-01
1.752306109392183897e+00,4.165415430411606446e-01
1.757815723547773601e+00,2.148587551962478082e-01
3.418943056446555051e-01,7.399716484195024702e-01
5.367551955138598618e-01,1.787497797480173678e-01
6.922264631880725716e-02,2.147338023031780674e-01
1.969656767489344595e+00,3.058552271372962372e-01
1.345359091185775569e+00,5.941137369462103912e-01
1.168287884188379699e+00,9.077363738384426339e-01
7.698264762634579039e-01,3.433811650194127929e-01
3.358485130870925151e-01,7.617657152719621294e-01
1.988731137635963098e+00,6.258911103390252251e-01
1.492909049259305343e+00,7.173480545075008319e-01
1.026889464016750519e+00,1.148050988528424854e-02
1.853141195042847356e+00,5.438216512498806887e-01
4.059433737253874686e-01,-3.219614031293480116e-02
1.484510602614937502e+00,-1.208978316904971567e-01
1.627343376734410763e+00,2.385763230646112676e-01
3.726398711649714368e-01,1.035918966561314714e-01
5.948907715358120463e-02,-3.028171403390580996e-01
1.402941284780829356e+00,4.153164064766136088e-01
8.543129153240633933e-01,-3.196668548286967781e-01
1.598005111240538678e+00,6.749838294225594115e-01
4.923690151573294482e-01,1.610052317418927958e-02
1.674443546719540876e+00,4.292227224159301247e-01
1.569014249200033628e+00,5.220211137844198435e-01
2.562086818561328805e-01,3.241224666144585931e-01
9.701018258205600375e-01,4.259580463898726688e-01
6.829436923065956844e-01,2.178208372384881075e-01
8.561195808311554689e-01,1.876578892827530931e-02
1.911878091606407093e+00,3.204814052501855914e-01
1.398180089270211868e+00,6.853989363258901069e-01
1.150436904124284787e+00,3.910864664379527511e-01
9.561123682546071034e-01,1.555664747667798720e-01
1.469184290914719249e+00,6.606742720665546020e-01
3.493961157887179869e-01,2.332047864494900535e-01
2.744875165598414934e-01,-1.058325111999804113e-01
2.605720857155358061e-01,8.244043299641516942e-01
6.436480344422790267e-03,7.385785842861394279e-01
7.686213889140682820e-01,9.539991722186857981e-01
1.742745621446061710e+00,7.950405199144598978e-01
8.974725451368816831e-01,5.012515738139623062e-02
1.459510280847711172e-01,1.076914131899831262e-01
1.007217103955091897e+00,-1.309351349069857451e-01
1.827756907963320021e+00,3.966058014384992170e-01
4.789911760766898396e-01,3.829225899779718084e-02
1.422000197761024376e+00,8.083294084138920033e-02
1.265426348468639883e+00,-3.606150133556596526e-01
1.266698924295436735e+00,5.136504079662229660e-01
1.439224300402325074e+00,2.996609737744053703e-01
6.999523191629346552e-01,1.538399300226434840e-01
5.202939398379093916e-01,2.224608006401307403e-01
1.498833083243891195e-01,8.256248148182035451e-02
1.837962152654827985e+00,4.210323221490277490e-01
1.147716057509777343e+00,4.812226613722492274e-01
5.413626388672045930e-01,5.771292368041318621e-01
1.385501517899397905e+00,-7.958841271414369978e-02
4.529540793230981688e-01,1.127215595254113106e-01
1.329524216480507226e+00,6.956822904486337222e-01
1.079837005028740693e+00,2.583634329600117963e-02
1.209600140555019854e+00,5.068476705560637230e-01
1.659672548067599562e+00,7.842687092704118124e-01
3.438011139035188624e-01,-2.854868345776966354e-01
1.107202662109321167e+00,3.196752026822092807e-01
6.433312221299336553e-01,-1.315447289204297321e-01
1.512057567975582106e-01,-2.563816073185971045e-01
1.666079836784502000e-01,-5.071972881709266301e-02
8.514086207529409922e-01,-4.201877801943570412e-01
1.007162078974562114e+00,3.215035996666203433e-01
9.455513059795841446e-01,2.679618204060197906e-01
4.901839586463689891e-01,2.212055481424963221e-01
8.452033181387021976e-01,1.288566039827502285e-01
1.250904837333810526e+00,1.567896109906591062e-01
3.412336186112956415e-01,4.397928082006914430e-01
5.146490359749207322e-01,5.118974907524971307e-01
2.532832035928291869e-01,2.456713756234790019e-02
1.115997798110317962e+00,7.831105078341679682e-02
1.173100074658923520e+00,2.462588224802266246e-01
1.575653991604325510e+00,-5.374303877245323324e-02
4.408614842513500776e-01,-8.459378292257047072e-02
4.711235901733124010e-01,1.243201546316609729e+00
9.016957552097111250e-01,-2.148294502775003334e-01
1.376173523119926134e+00,6.618045150232818585e-01
2.921096862477106093e-01,-4.415180216276216874e-02
1.954442167173148448e+00,8.316699885499525546e-01
3.183314107610020205e-01,3.783882963085556939e-01
5.286825967103130353e-01,4.056608455646559808e-01
1.866964173891179524e+00,1.849642672108795238e-01
1.064679772366133870e+00,-6.598952819386960655e-01
1.821071547619106168e+00,-3.190657479643834726e-01
5.669279258739119420e-01,-2.656285976477810173e-01
1.535332222975169802e-01,-7.422989820459262589e-01
6.176964437958787357e-03,5.916317800992767495e-01
1.214521068419205596e+00,-1.526077517628776636e-01
8.599246579437818117e-01,-4.175748432205068916e-02
1.501635526205655768e+00,2.366611097422892940e-01
8.633283351448588494e-01,3.928615180725660294e-01
9.593952940009784491e-01,1.193766979745568779e+00
5.557932474760274300e-01,-2.424847677173937732e-01
1.492792316796345053e+00,1.786599073549775263e-01
1.979341090743010012e+00,8.484622600244283719e-01
1.997115086961737340e+00,3.582127815234213974e-01
1.065669914191078593e-01,7.788600149425958241e-01
7.444891696941884351e-01,8.961660074243567309e-02
6.049605229474563917e-01,2.785961323226686659e-01
1.408698074098139408e+00,9.237447060557725520e-02
1.912535687057592693e+00,4.222300882648664100e-01
7.459557440912987225e-01,-7.405217024229157619e-02
1.421939055814917197e+00,3.286465352074252055e-01
1.573591558010384306e+00,-9.079703074444339661e-02
1.557805091709214995e+00,6.978625335479988756e-01
1.615367977131032307e+00,3.181521072850088672e-01
5.395801495871768161e-01,4.985289985550753200e-01
1.953777158089083477e+00,1.115099843979962424e+00
1.606534609119557588e+00,7.679553936485659094e-01
4.429496364180711687e-01,-2.877651893968353192e-01
1.103982821188778329e+00,1.270533429604431552e-01
1.123142779701021166e+00,4.069471897189513854e-01
1.954077911032976900e+00,9.668097887704358850e-01
1.623853030215277826e+00,7.701720951627631928e-01
1.907933170954177804e+00,4.461364943271425298e-01
1.763817993104477289e+00,5.385380011239082609e-01
4.235832955114731124e-01,-5.459340143978321791e-01
9.291667966238239540e-01,2.380712053635863357e-01
1.404505334027615682e+00,8.742494132772472837e-02
5.692790323335914504e-01,4.334280695214471901e-01
7.893880094554239779e-01,-1.938435090862004606e-01
1.293530063511900474e+00,2.555137532252110266e-01
1.030484900244344804e+00,-2.120546131704397486e-01
1.023423908954532502e+00,9.745904229251110829e-02
1.472389866228114075e+00,-2.002107889026407406e-01
5.081037425719598932e-01,-9.500139357450293476e-02
1.914964842514311316e+00,-2.531686270363658342e-01
2.553270344562703631e-01,-1.254044744667776601e-01
1.162673483696576193e+00,1.825300442523609956e-02
1.975765222296826051e+00,-6.357562785470396993e-02
1.324916220648571397e+00,5.335239570818770538e-01
1.903170995944844623e+00,5.109653261237592226e-01
8.444613688803892515e-01,1.198413266105082531e-01
2.476499798753062365e-01,-3.119868374068350825e-01
4.867748984980497795e-01,-9.866796343471924136e-01
3.342736477205596746e-01,-9.150784230209835224e-02
4.141662255469464871e-01,3.000519477285329972e-01
1.740910764211869965e+00,7.232833056659200566e-02
1.666261549662344743e+00,7.477522003415186802e-01
1.229929233455515636e-01,-8.301850686354799169e-01
4.044112503729648811e-01,-3.663549378236515830e-01
9.994313936552465805e-01,-1.441837128244274902e-01
3.151133995274704169e-01,5.466675811010908437e-02
5.872939399672818528e-01,6.686643726657698350e-01
9.725592574704680082e-01,3.504009967487654587e-01
1.228947229307739697e-01,5.834385526565674107e-01
1.308293642174218840e+00,2.092816774534140833e-01
1.060630275325617822e+00,1.012670482178586573e+00
1.365373088516798949e+00,6.627712036318940125e-01
8.683464399749252216e-01,-1.113574811774760698e-01
9.326916592171097253e-01,6.260953444548612579e-01
1.086896950071029044e+00,2.291792309260357041e-01
1.277893538509222271e+00,3.146856746815298034e-01
1.277502830987915727e+00,-1.309052727059443477e-01
8.345388289995654407e-01,3.992994532144188424e-01
1.266343048910167912e+00,1.828813362571501677e-01
3.356560529060328424e-01,2.753759672494831001e-01
1.976374581116088436e+00,9.247966767357924667e-01
1.803600800457670905e+00,6.824247705824497690e-01
1.182775058053023631e+00,5.422172900447048971e-02
7.891510667690171399e-01,7.498478445066893983e-01
9.854063908634707047e-01,6.563362234162350983e-01
1.950406202686477686e+00,5.542610417491753427e-01
4.970985327461980852e-01,1.824563505982314537e-01
1.066817780301962948e+00,2.011422648915998368e-01
1.200528609451870343e+00,3.121886386923217183e-02
1.871560955789773883e+00,1.353915745441237051e-01
1.226493727867556727e+00,3.218131746281155392e-01
1.429662548397742761e+00,9.655527782292323835e-02
1.767287805253818789e+00,-3.635877925548302025e-01
1.230843757889309442e+00,3.359422279640839060e-01
3.963098475857598224e-01,-5.146756455622525372e-01
1.985865765413172612e+00,2.204518243913535236e-01
1.312886127735516828e+00,4.174887512529130706e-01
1.181789323294366589e-01,7.722306056573828847e-01
1.432303940488535154e+00,7.126806886650949302e-01
1.498957946951928966e+00,-3.634329065412628124e-02
7.023544843340860933e-01,-2.248824220414044617e-02
1.231502692833544410e+00,2.261993436912737854e-01
1.790988761148311514e+00,5.057854341509646634e-01
1.907590456976797633e-01,-3.274189256955791216e-01
4.426658050269776101e-01,3.325620185639007742e-01
7.801057952540202400e-02,1.350131059186211457e-01
1.561419625596516703e+00,1.705461396354245596e-01
1.000315405011987790e+00,7.564062669756279611e-01
1.224763968760931299e+00,8.340093884357844267e-01
6.596977343563512619e-01,-1.579175340309386943e-02
1.126141482737616828e+00,1.649697803004221142e-01
1.379344602791554797e+00,2.813453970853479480e-01
3.924267489421739974e-01,-3.462856117908373887e-01
1.899858043093694882e+00,2.435552517163944164e-01
5.853083479402247935e-01,-1.510733871294093755e-01
1.659977824093277210e-01,6.951397576130059486e-01
8.470103805137976227e-01,1.583638038863009467e-01
1.359690876631409528e+00,-1.536320143442156949e-01
1.689857747399932331e+00,3.072161829333711069e-01
1.781833719924231563e+00,4.804924982748615125e-01
1.056209302032785180e+00,5.017402729457485222e-01
1.909704075218855435e+00,1.692502697579180704e-01
1.890628543713034349e+00,2.635211921634489363e-03
4.296976367144769160e-01,-1.354135380265183292e-02
6.356448369190657033e-01,4.245834828307817332e-01
2.409853187648904882e-01,1.523227278402819462e-01
1.910472537251491909e+00,5.379045880729623752e-01
3.443810340471551434e-01,-1.965386770086325341e-01
1.918345541962597656e+00,5.040232810677200970e-01
9.033135949378932050e-01,2.001647868877685921e-01
1.879379608748459329e-01,-6.617163708170051839e-01
1.721750273228278338e+00,4.082939416243128727e-01
3.000420474975378227e-01,4.997043420526203761e-01
1.491072044613697578e+00,1.026081307720192043e-01
1.877380861518758159e+00,5.138878584483457246e-01
1.924678250062140439e+00,1.910140152149213955e-01
1.402008456480583698e+00,-6.714095955222124101e-02
9.897198534818882898e-01,-9.422253585948753285e-02
1.897669865259499877e+00,4.429809785856803073e-01
4.729154246228177705e-01,-3.211122110164731369e-01
1.522871212609953950e+00,5.447859148002409668e-01
5.134237406476434007e-01,1.866544534125421095e-01
1.199963136072642822e+00,7.617787970634750661e-01
6.436692655408187136e-01,6.992402081999742336e-01
9.414998361914270752e-01,4.510368701803971758e-01
1.208714889102999956e+00,6.068283181736646714e-01
1.751787400462599065e+00,-4.893674637660494486e-02
1.724805820679791601e+00,4.538803161506144157e-01
1.688141682854056524e+00,4.244726182024051164e-01
5.779860785424701941e-01,1.412846092600819892e-01
6.063194442971244769e-01,3.856283740624586454e-01
1.153917257254527318e+00,1.184430531454583740e-01
3.645771276087785839e-01,7.857482906876858131e-01
8.875449467282350291e-01,1.224850609973762994e-01
1.611461671941434970e+00,2.848225831808213204e-01
4.659381141218021938e-01,6.562393165211286017e-02
6.299633207266723822e-01,6.387754861679801888e-01
4.885718853963647579e-01,7.252414879927974178e-01
1.858606962434851573e+00,3.973227863879406629e-01
4.496225314542803275e-01,2.543226526539534849e-01
1.609345561986393003e+00,7.397528956935311983e-02
1.264636576259021927e+00,6.073649408932678406e-02
1.331416587302643784e+00,9.490552271969814047e-02
6.528573339671919218e-01,2.064065697213807171e-01
1.042631824949499686e+00,3.679052750843310182e-01
7.626782936351665931e-01,-3.416572418529284505e-02
1.793770927357505762e+00,5.016401364347711223e-01
4.848659307355502879e-01,-3.233470693726755441e-01
1.101211398000544239e+00,9.115149668112290104e-01
1.908054939310301457e+00,5.061690648579546536e-01
1.752455394815953804e+00,1.099089015975716510e+00
1.989670538047628501e+00,2.205963470657750225e-01
5.808174084510104862e-01,4.547847260346217779e-01
3.011009670475612854e-01,-7.152003210755200069e-01
1.533576077502967205e-01,-1.341160802647048955e-01
5.041431852468032382e-01,4.242614584983622067e-02
3.341006899351721682e-01,-1.330496541805470667e-01
7.048607519348055739e-01,-3.531677767898844245e-01
1.762867919147079743e-01,7.927576401597578037e-01
6.951659222749018152e-01,-1.037123513600897717e-01
1.452476475581780724e+00,2.351799874917897271e-01
3.782829729057317625e-01,8.162842286900431343e-01
1.843357107388753580e+00,7.062394148270949579e-01
4.132285418849865888e-01,6.076091045886240771e-02
1.409509496787229699e+00,-5.885084773142130743e-01
1.010028118121113261e+00,-1.641548577214220206e-01
5.625241051291289818e-01,-1.942243148360207894e-01
7.399331897685781367e-01,-1.197236009657618311e-01
1.230520972918285327e-01,-8.127294992853371092e-01
1.674368291979135170e+00,2.094728909256987348e-01
1.850465655090570705e+00,6.478091580227136603e-01
8.232792222325187037e-01,3.636061316728281256e-02
7.362761951839815744e-01,-1.593470376024100632e-01
4.345819751663371200e-01,-6.712352928608575908e-01
1.142743357993967646e+00,8.083260801721767197e-02
1.986209465929213991e-01,6.066142611199129009e-01
1.146645610940318250e+00,3.881869599397916315e-01
4.595590421945365822e-01,1.397810355866396237e-01
6.493748428097487757e-01,-3.684505722956629148e-01
1.059994017862446292e+00,1.468679919705359327e-01
1.931435755292429945e+00,2.730329740897367019e-01
4.346396699777188566e-01,3.243632121577315341e-02
1.285810197493715279e+00,7.799073729894816509e-01
1.910630441136972113e+00,2.163658935209092360e-02
1.613810218726896784e+00,-2.710453334000518244e-01
1.843819841789665182e+00,-8.398289626029040167e-02
1.067510857752327569e+00,4.118877552842434842e-01
9.211275578951916287e-01,1.276856121570468128e+00
1.749533854887162176e+00,1.769395303405591757e-01
1.914550495631827109e+00,-4.708392051932338007e-01
1.121540876734773873e+00,8.719616444414274303e-01
2.604703613003112039e-01,-1.778857176344601776e-01
2.415040985332415069e-01,-3.930796836179920595e-01
3.854108797443005496e-01,1.949895642455771183e-01
7.567557041700321285e-01,2.149460243984725460e-01
3.732556008815570703e-01,-3.460542942403468381e-01
1.871062776900429103e+00,-1.952071342460784398e-02
9.450293000440803670e-01,-4.805901172867886595e-02
1.040587639020629007e+00,5.798451273555291774e-01
1.396220135704295817e-01,-7.697972835787015855e-01
1.806586765270889350e+00,1.044359059711408966e+00
1.396423807149082208e+00,5.080626767644114139e-01
7.989009329109759694e-01,-2.687624948027864114e-01
5.558765140355566015e-01,-1.198342914281723820e-01
5.003110179133973823e-01,5.282286869833396209e-02
5.996962385150419461e-01,-1.408089695738490299e-01
1.626924628754111701e-01,-3.722623758519584269e-01
1.739696680627960124e-01,-6.789097397519455734e-01
1.948243764295090497e+00,8.066553275307610793e-01
1.324379118560572444e+00,3.213625265017490684e-01
3.845240254324568951e-01,4.072646295974819419e-01
1.372940795192635566e+00,2.232727840763751304e-02
8.457634694169333667e-01,-9.350929264372978555e-02
1.125244811988163951e+00,9.974425948075817117e-02
1.357834216360845225e+00,1.288683543938005105e+00
1.053239624597370083e+00,4.470298989976742576e-01
5.226040429027467571e-01,1.903667606551562030e-01
1.948703138811014979e+00,-1.487073808935963082e-01
6.741775981284818808e-01,1.091111080888022694e-01
1.158917158429175309e+00,1.249162419497459875e-01
6.963509033769303969e-01,3.939812995821196928e-01
1.777610179975133597e+00,9.664290937731693232e-01
6.715660012209583307e-01,1.128261280119202237e+00
1.152570455193159038e+00,6.361814699080967639e-01
1.347598520911301723e-01,-9.105446404896050394e-02
1.790822602231600058e+00,3.875061353709275958e-01
4.454213253300245423e-01,7.299560312799653339e-01
1.695465888208238292e+00,5.345822440257985697e-01
1.429938833463942682e+00,4.944922604269895439e-02
8.395971887843458603e-01,3.703966217763331459e-01
1.867288944872403933e+00,5.476444315070692070e-01
1.185229053446946956e+00,7.498222611663596382e-01
1.529138557162281753e-01,-6.023496961128361749e-01
6.682003206964270969e-01,-7.035585046503903262e-02
1.649577205885493392e+00,8.232588048319809948e-01
1.309983403683081971e+00,-6.066686097418517720e-01
6.761999436456189727e-02,-2.112342605339960766e-01
1.728101845533338787e+00,1.307447096980424994e-01
5.001522740262807076e-01,7.362819744508554420e-02
6.627795525929940368e-01,6.421049044554638652e-01
1.692734481197182728e+00,7.278831156804658198e-01
1.620506633209188196e+00,6.352598663450517158e-01
8.150130249609288668e-02,-4.776345958253211954e-01
6.778087928454086253e-01,3.795205361983553516e-01
2.105566938186371750e-01,-3.350169126822284404e-01
4.684489200476571469e-01,2.895570460571582350e-02
2.192394340557091148e-01,-3.154085676160729435e-01
1.268109853985822877e+00,2.395556810133532832e-01
1.215448793702534447e+00,3.142253876202643070e-01
1.592356035364438593e+00,5.096121058315343788e-01
1.922565216168489632e+00,7.169262694164768579e-01
1.886027816275698488e+00,1.389150453478108505e-01
1.860511447957856834e+00,6.494078478457783188e-01
1.995544631598702434e+00,8.476460013643604130e-01
1.607634030613953602e+00,6.885524880733855380e-01
5.402430478402184821e-01,7.803782483037614570e-01
6.117221265359755744e-01,2.492328594506248163e-01
6.025416790570510273e-01,3.913611383852977910e-01
1.927275899048271901e+00,2.792996458458418263e-01
1.192401591207608247e+00,4.508340750767691474e-01
1.260152753832114669e+00,7.883746869120095146e-02
8.622642335222594490e-01,3.549338140464465274e-01
1.934007288768923249e+00,2.706425530099677568e-01
1.558476460037444777e+00,4.933899291691177247e-01
2.246335284942513333e-01,-1.965251075391181157e-01
1.575954173819381854e+00,2.677731296550756035e-01
1.619311577249215262e+00,-4.218493285876684373e-02
1.608684739360411120e+00,-1.153294378155108602e-01
4.839904253475835194e-01,-1.138027530606975368e-01
1.802328269937892857e+00,2.567454946148726158e-01
2.876044847625003342e-01,-1.076576681715379069e-01
1.840707130480518927e+00,4.064158996726968676e-01
1.321984806189220762e+00,2.881766086665292770e-01
1.202771770461912304e-01,-4.325162772767285335e-01
1.598533596789159850e+00,2.092961070573429727e-01
8.510431695170768140e-01,3.446977585976578329e-01
1.114923717679007442e+00,5.060664348403479673e-01
1.107074211646097428e+00,7.236372315946382194e-01
9.936024718411780032e-01,4.761943133051254051e-01
1.182778724308455987e+00,4.689111704407040726e-01
1.924886972034927757e+00,7.166394971870608810e-01
1.601150838953470545e+00,-2.508234575267340727e-01
1.339866478737778310e+00,4.094161779715556060e-01
1.869724037512305204e+00,3.130532818946866191e-01
1.535124752871929177e+00,7.974093953640226662e-01
1.099823207180151696e+00,3.595860621706188365e-01
3.430218272605285446e-01,-8.034715038314477198e-02
1.283218679422452269e+00,1.282601757484472804e-01
2.107708898109308393e-01,1.036613682913014728e-01
1.519597186803854028e+00,-9.977961077781510868e-03
6.544059321913586746e-01,1.332995804566939890e-01
1.951504240256708878e+00,6.441926576648544511e-01
7.298774751741288203e-01,-7.714395125946552079e-02
3.519461231176146399e-02,-1.635504369127584456e-01
1.574519746136281872e+00,5.632868506037398415e-01
5.366097814611807681e-01,1.147741199636855142e-01
1.224032880518113986e+00,1.327616079796699322e-02
3.047420385513150975e-01,-4.647164922132925036e-02
1.258559149592855420e+00,-1.786465448127572686e-01
9.639439136202196945e-01,2.180971654847535524e-01
6.601136806470153662e-01,3.544329126522638429e-01
1.269028038892091148e+00,7.543683643943246420e-01
1.205363313235599421e+00,-2.320513219825347528e-01
4.872355408787978348e-01,-1.529861636585216900e-01
1.006324265366944415e+00,-2.471650229255471509e-01
1.026801289581360077e+00,4.263743810781339683e-01
1.147036588422205350e+00,2.506979464326076767e-01
1.950099086969106166e+00,7.252747671475833213e-01
4.759565623604060658e-01,3.942604197432784674e-01
1.858286998317157712e+00,3.470955159740330975e-01
7.354843633905103761e-01,5.515402893793526218e-01
1.243563382089490243e+00,4.174043382298740501e-01
1.360444147988297825e+00,1.712427349661648779e-01
8.592437910538648360e-01,-1.032405631083043313e-01
1.902980434531090115e+00,7.077355765737791682e-01
1.765712170979371498e+00,3.345462043685614728e-01
3.708276530096090706e-01,7.497560873782815882e-02
1.853445965569043397e+00,1.789266405817802053e-02
6.208968379272423732e-01,2.708978813027321797e-01
1.953991019324681666e+00,6.612288501222842729e-01
5.240259535174771610e-01,-7.130701046154118428e-03
1.664481991857354792e+00,6.926856019794005448e-01
1.003113257436275330e+00,6.570197937807502608e-01
1.929167724255296923e+00,4.160303669784262137e-01
3.557530950217706600e-01,2.146138667084375728e-01
1.764331253766586061e+00,5.249389599414016061e-01
1.649392981825248850e+00,3.651849379663352213e-02
2.696296813355825162e-01,-4.677085250977966457e-01
1.051289129365861941e+00,-2.422420653364819598e-01
1.764774334093911490e+00,5.754497753365127588e-01
1.447473232557175971e+00,7.991547140513628467e-01
7.619897638436925469e-01,6.442481419342358517e-01
1.526340882673353327e+00,7.082006373974580882e-01
7.089174099089301517e-01,1.085696353236795142e+00
2.875945849665899612e-01,-3.714248476215004091e-01
3.230593342804315427e-01,5.158905877240382853e-03
2.567456955328737411e-01,-2.404173989733010830e-01
1.440156577555730122e+00,4.840397202252543218e-01
1.688854228404369717e+00,3.136177888134293323e-01
1.744067141401597354e-01,7.646334855779970407e-01
4.553158904731768875e-01,2.775970701353620562e-01
1.905560492128522743e+00,5.152750990804779718e-01
1.254677731588689449e+00,2.738188784083172012e-01
5.967700067963819244e-01,1.191673584552088161e-01
1.862529295796827133e+00,3.989356508669589241e-01
1.334036527695775298e+00,4.865391664800716165e-01
1.902004901717831542e+00,5.405732349283773885e-01
1.601986015064971181e-01,-3.379132873340271459e-01
3.630379002811585654e-01,3.151445707829573784e-01
1.222469491390116847e+00,5.773242071463129399e-01
1.409284408274440459e+00,2.725701321763827623e-01
1.617622234418178317e+00,2.536197241731887875e-01
6.727111163405652405e-01,1.206193035060646901e+00
1.159769006048971818e-03,-4.234483593143471003e-01
8.013076411924910936e-01,-6.689191745544905698e-01
1.849407259997267072e+00,4.141223383188460394e-01
2.055708732040288922e-01,-1.397555145322104120e-01
1.788932607974487388e+00,3.503703518486377955e-01
4.411983553870910679e-01,-1.582730983932810753e-01
6.211776462467653026e-01,1.699992990760030298e-01
8.360972335936081024e-01,4.181057226654271153e-01
1.668965815402816411e-01,-1.471514393061147619e+00
1.022996910179525543e+00,3.992111905990869403e-01
1.188780652109101776e+00,-6.261735927967501669e-02
2.936839176575170018e-01,-9.467853504079936089e-01
2.312567204727367098e-02,-2.965524797406662305e-01
6.195940409667639592e-01,7.235668102835355331e-01
2.149061529485982724e-01,3.204383153067393852e-01
7.995730059901207110e-01,3.537834518500299757e-02
6.562752601785988293e-01,2.714061716520113077e-01
7.846467667705274707e-01,-1.345074734367894820e-01
3.216468717504890051e-01,5.928675625624326706e-01
8.035873228040613103e-01,-2.592972933780537947e-03
4.533450372452276778e-01,-3.406895560573200421e-01
4.098149580893863941e-01,-3.389355698233746939e-01
2.388038698351595546e-01,-1.731023000195433259e-01
8.560055639740942190e-01,5.413907997817010154e-01
3.228274033133498033e-01,4.869851879376676518e-01
7.417674590820189096e-02,1.624397165945521138e-01
5.461857273378489808e-02,-4.960456761916654661e-02
2.598036829776981804e-01,-2.388678386182926938e-01
5.927426050258013390e-01,6.600498258092471482e-02
6.275428564300833401e-01,2.128264754087064864e-02
1.643680415748571155e+00,7.072415764751216471e-01
4.527334695866747083e-01,-1.895199610448503047e-01
4.654958666436648240e-01,9.096227490017749773e-01
1.327945436432969029e+00,-3.159867539796565317e-02
6.112374070467860854e-01,-4.489736249989325079e-01
6.442239230799469141e-01,9.913025480617441154e-01
1.674746084335155150e+00,-2.961499276994572494e-01
8.807075404303976729e-01,5.862259735815113920e-02
7.341603050729312852e-01,1.140743477880430845e+00
1.276816784697599072e+00,9.150725508461062807e-01
6.854597436234663999e-01,2.683932014821163170e-01
1.605334276003731908e+00,9.200186838061688022e-01
1.522859682852717444e+00,4.156173412214259066e-02
1.838963357771046692e+00,5.977834257150256292e-01
5.348192736745360776e-03,-1.217321958435448326e-01
1.826017426936068722e+00,6.521939122809626843e-01
5.564539102397292325e-02,-3.294301409679822323e-01
1.469998062786279203e+00,7.705932370333888892e-01
1.198846538853687083e+00,2.686706808355247000e-01
4.709948769490033271e-01,1.969637959763398949e-01
4.843934907104932019e-01,-5.072384370298370637e-01
1.920874187713179193e+00,5.221316878383210902e-01
1.988025897559711375e+00,1.302922656056570094e+00
1.324275285725523776e+00,7.499036065967280840e-02
4.612274074497388909e-01,9.906674315561742050e-02
1.607166569750841711e+00,7.671200952441614707e-03
2.920901886251454638e-01,-1.483097962089275149e-02
9.783378935530899767e-01,2.423626771606187669e-01
1.733007747557067102e+00,6.524948919429183203e-01
8.607022939589392685e-02,2.771991335139461499e-01
1.692441404170455410e+00,4.181804187758576541e-01
1.499288611946756777e+00,2.089014787734182754e-01
1.213110287896660200e+00,-2.118662041960008013e-02
2.923970854153390420e-01,3.177753864710805565e-01
1.384537941259216254e+00,3.491728394537377822e-01
1.242386694055206409e+00,7.064847517913832586e-01
2.539347931093918209e-01,5.282128365447689156e-01
4.708153415670794928e-01,3.898501838981881518e-01
7.546572178262902497e-01,4.881660554925578710e-01
5.014079262989110664e-01,-5.511133344619929542e-01
7.194613420598952036e-01,5.509471962606646844e-01
5.583487623850433845e-01,-2.003491290389517177e-01
1.985615863642567147e+00,4.791211247808879747e-01
1.853744775031515246e+00,1.863159520763238985e-01
3.066620226479672695e-01,4.601341087145864317e-01
2.118065377166413743e-01,2.433815126315027610e-01
1.984562271837646108e+00,2.323019854572016263e-01
9.739451883729104420e-01,-9.309830332811225295e-02
1.581159252005053695e+00,2.892960553463246876e-01
1.948673249130617569e+00,5.906666394007231702e-01
6.722447887030853497e-01,2.554552360663055188e-02
1.290875519653088999e+00,2.457901228116145254e-01
1.955449229540622946e+00,2.436612932605443649e-01
7.152601476284337068e-01,8.337016334678636342e-01
3.961550718824424777e-01,-1.507187668172574879e-01
8.987918224321833627e-02,2.718942750259797925e-01
7.514515769712175608e-01,9.950060478649864759e-01
2.053256493444881592e-01,-3.688745239515947572e-02
1.831693877576348939e+00,3.693454715222422857e-01
1.014326147228610031e+00,1.917618637490024758e-01
1.532808863709892666e+00,-8.044538638902878902e-02
1.163309306005269494e+00,3.503887580164327664e-01
1.769841746332780907e-01,2.588255931185826642e-01
1.434558405670920633e+00,3.747544250937245858e-01
8.100389713342563969e-01,5.442580815487211288e-01
1.217530407027993533e+00,-2.127924457161277094e-01
1.564247373813802966e-01,-6.702064744736063728e-01
7.756505048062285468e-01,5.561372763017231602e-01
1.263186552844223876e+00,6.782688663005316254e-01
1.327592239085123360e+00,4.197475693254495432e-01
1.583538938871777546e+00,2.640247488391550545e-01
1.202489422588130408e+00,1.123453421128707552e-02
2.680158468360338553e-01,1.808686894342901308e-01
1.547713444357701418e+00,3.812441669968835711e-01
1.441573765839050392e+00,-8.795109181211130389e-02
1.693632058476639113e+00,-4.899431306324221191e-01
4.433452747597153021e-01,-4.196264627460778718e-02
1.449184646083156780e+00,1.018246104658049322e-02
7.508151295804310621e-02,3.163537595887931930e-01
1.434448240280357334e+00,3.427693041917443395e-01
8.010181733407588656e-01,9.809539026823541064e-02
1.308744904169336642e+00,1.367085213544528277e-01
1.215093819111869866e-01,-4.242978136219716645e-01
6.156399023717060714e-01,-2.869277383846953189e-01
1.183856191730995766e+00,-2.890895419217915929e-01
3.660244404088146553e-01,-2.965109109778757412e-01
1.184577330785272942e+00,7.144176813113241042e-01
1.526145915318175561e-01,1.928757838556090509e-01
2.911385298559947543e-01,2.232095856520801280e-01
1.437891282705767493e+00,5.065054996607133431e-01
4.322777489354401315e-01,1.902991900865074193e-01
1.088671211304263364e+00,2.613070725295824070e-01
9.965461297620525905e-02,-1.536089292793423322e-01
1.451749489529041481e+00,-8.838353892333913886e-02
8.749387014961933495e-01,2.995776796777329665e-01
1.326007921350799146e+00,1.855117595982676559e-01
1.795212281150469824e+00,5.321044194165421848e-01
1.279220242821794695e+00,-1.127851689362874832e-01
1.660440868831531303e+00,6.097566318082516812e-01
1.631876869072711678e+00,4.289522714723503771e-01
1.745555689882645645e+00,2.830733376981294791e-01
1.406748141144934072e+00,4.256164630144059213e-01
1.713881891078563813e+00,6.302526019570717786e-01
1.186618263086884895e+00,-1.599661001050963205e-01
6.131983204416642241e-01,3.719597683046507036e-02
2.766395334143179063e-02,1.066457300165121608e-01
1.554209676124012285e+00,8.103928526607568905e-01
1.982216256689570910e+00,6.980392932198844491e-01
8.813544213114898884e-01,-5.804438799782907221e-02
2.298471078180801541e-01,2.449276735679656314e-01
1.409477326160097244e+00,-5.222472915405115268e-01
7.263489462238839067e-01,1.905846903503660983e-01
1.599365653491746642e-01,-4.126767591112351918e-01
8.849666022187903103e-01,2.056962751846922455e-01
1.590267959883817639e-02,-2.112566151215601318e-01
7.374042119804407047e-01,-2.770608959284564521e-01
9.884992258242586427e-01,2.023601169172424830e-01
7.848719057589852444e-01,-5.970275716366404972e-02
1.826295101406696375e-01,-7.949401584865204429e-01
1.417223175570151428e+00,-1.953801590636899954e-02
1.553521886877011760e+00,4.366765717893794085e-01
8.999487456305277355e-02,3.047465420410669923e-01
6.966619798577151634e-01,1.584331201937195788e-01
9.417858738982147759e-01,3.549398107039648531e-01
1.001769900296367588e+00,5.325443700358134524e-01
6.549122048267574936e-01,3.366084545815131168e-01
1.204338633467842090e+00,-1.086839782526556331e-01
2.694591607474867700e-01,4.282997613961129213e-01
7.561929468958490386e-01,6.049866708249271863e-01
2.184808998049962980e-01,-1.155675859269743172e-01
4.356445435448086378e-01,7.084032287137473349e-02
1.408522164666958787e+00,3.709475848484345972e-01
6.969165251537552397e-01,-9.887640088478397704e-01
1.321829081715862442e+00,9.991583033523103452e-02
1.955771622987041658e+00,5.093893404003589920e-01
1.876484593535119316e-01,4.609297056160303885e-02
4.437324798276953697e-01,7.178362554485394620e-01
6.983085078551192204e-01,3.749629832008594121e-01
2.775907970904112343e-01,2.599829983588682891e-01
3.508198303122866957e-01,4.834264738181542898e-01
9.366210498391238648e-01,2.948233954947513391e-01
1.471258406832185894e+00,3.363322571811309114e-01
1.245373678112411620e+00,-3.182718141433071302e-01
1.666390154818190306e+00,1.164731690915129070e+00
4.451598323669607726e-01,-3.061495885188534882e-01
3.966734280715435990e-01,5.181485493548223520e-01
1.921693909391699595e-01,9.251183253818583418e-01
1.462291530085892743e+00,9.949232968137189381e-01
1.996387036325669939e+00,6.376802835462644925e-01
1.132699472037659971e+00,-5.005493819272198441e-02
1.484421782086805974e+00,1.854061010892626704e-01
1.627492246442761914e+00,9.119867481515852026e-01
9.125706646412798939e-01,-2.295711297759313041e-01
1.780061488536092806e+00,2.642508014634845082e-01
5.881540782938912137e-01,1.404921850046995380e-01
1.327145438469597982e+00,5.725767595935318255e-01
3.585324657108510671e-01,1.813377841810099797e-02
1.588881109817941173e+00,3.436346248104651391e-01
1.069008042240898959e+00,6.379363436133734799e-01
8.367123047042119843e-01,2.712447860825813462e-01
1.463929520134036100e+00,-1.605926890246432426e-01
5.198931157743085230e-01,-4.337658004690471414e-02
1.933011304802374264e+00,5.705742153196451394e-01
6.684802195561969640e-01,-4.073539960079704259e-02
6.615295966899428226e-01,4.329713403196028820e-01
3.201189556512853418e-01,1.224589755776964856e-01
4.864561290820113015e-01,3.917822638807550994e-01
1.871175809942595691e+00,6.210183123954626794e-01
4.153430400179289883e-01,-5.154514195685966360e-01
1.638274965120982474e+00,-2.627208110946681607e-01
1.213721176864424489e+00,2.793686101269056699e-01
1.570778757988466667e+00,6.109974546631433689e-01
4.892514119914916915e-01,5.882793653779733178e-01
7.063675809727008037e-01,9.147218818372354621e-04
1.372728385779845350e+00,8.254730256264187771e-01
7.352475841264667356e-01,8.031226831526194765e-01
1.190085285505839918e+00,-1.800773829656461544e-02
1.387878235328017462e+00,-4.352688054812415275e-01
1.441867763438333672e+00,4.541423093983991688e-01
1.690257680732195844e+00,3.638782869538421672e-01
5.970571342882264876e-01,3.240326594760006840e-01
1.104519955072617909e+00,5.458557881311032478e-01
1.636995512004214781e+00,9.466659777276348331e-01
7.727555619094417239e-01,1.892880786479293476e-01
1.906431870687696595e+00,2.592628091867602569e-01
1.713873176439074886e+00,6.967295841552405555e-01
1.943877460162728443e+00,2.689702440871423184e-01
1.081530512223793705e+00,-2.681568064695674658e-01
1.142438538827525329e+00,-8.716687684779123035e-03
1.947478185534376349e+00,-3.157382520224216726e-01
1.857085539520031858e+00,5.265391178594092114e-01
1.757815826758145628e+00,5.465489347285944488e-01
1.377357177954049217e+00,1.889041093037724384e-03
1.587025069854250736e+00,1.160010368407732528e+00
9.612066727816921397e-01,4.682633686040128529e-01
6.826906944234536478e-01,2.710315400581690959e-01
1.870415496771121733e+00,4.295066199718921007e-01
1.505323671197645208e+00,6.747066545162838658e-01
1.936495138850876208e+00,5.352924643960902396e-01
6.707509191160616613e-01,-6.606416491347946729e-02
1.293029142683821853e+00,-7.146514706170661868e-02
1.154893744290858448e+00,3.020325728298823842e-01
1.573858108901200259e+00,-1.235969891679567501e-01
7.375628928820163743e-01,-9.552641067563760746e-01
1.005308134048563007e+00,4.515178156569228385e-01
2.041533457243354110e-01,-1.300505622943539108e-01
1.280387574988511412e+00,-7.762603522785463395e-02
1.316206649641507687e+00,2.609067252317801566e-01
1.629363835018790896e+00,9.390420072257212869e-01
1.938051729413412305e+00,3.851259534322258316e-01
5.482920255356460437e-01,-9.064373798707618946e-01
5.532259124787799465e-01,-2.026918746842560903e-01
3.398140993284022304e-01,3.579772680964122822e-01
8.839667237030226499e-01,5.533643449465401598e-02
1.387935968706359269e+00,-1.190326639734149206e+00
9.341853258916854585e-01,1.625805879104541829e-01
2.055801688323455334e-01,-2.789841750820060140e-01
1.315428795307699072e+00,3.019191543669945688e-01
1.304003704331676561e+00,6.539404518612947914e-01
1.186266717292896455e+00,-4.317088672478813782e-01
1.371272584435085928e+00,-7.068712161245882530e-02
3.768736865407935621e-01,8.248022222338288745e-02
1.536591771095729975e-02,-6.069450729143844869e-01
1.663931636262063529e+00,7.391992572760675007e-01
1.456197787262459631e+00,8.937483072858724009e-01
1.200383805265081705e-01,-1.408414944131327340e-01
1.673206283245701753e+00,8.594345866627588482e-01
1.574029512579249168e+00,3.526733336713296363e-01
6.391238212744219105e-01,9.395556864863514601e-01
2.205766290917510197e-01,-4.794026560561358563e-01
1.047257788140088852e+00,3.388781071281556923e-01
1.307486797084802532e+00,6.233632817309747720e-01
5.664475390620637985e-01,3.157706500213280365e-01
1.692105326884137506e+00,-3.090961933359857028e-01
9.266683465351599480e-02,-7.643372617682192560e-02
3.266976388839086809e-01,5.223261637956754244e-01
1.004611074500026291e+00,1.628237045340140132e-01
1.796068570683646781e+00,6.669715771408546434e-01
5.565423340307829037e-02,-1.140252728711451391e-01
1.701985580362894046e+00,1.474468629617220194e-01
1.875709353010567515e+00,-4.713757269770493252e-01
2.029341725631435001e-01,9.164645447380047605e-01
2.005420583449104566e-01,4.439888786165367973e-01
5.596619983605759518e-01,4.754706936869776968e-01
1.450538592422151885e+00,3.832750934614282956e-01
5.252877964202338212e-01,6.464295936626585082e-01
1.162059804383017703e+00,1.146655363118891657e-01
8.594275531214057295e-03,3.518797550042687128e-01
1.920462518606292690e+00,9.282331389523716947e-01
1.069957652761173161e+00,1.632094131576541096e-01
1.885813292546020037e+00,6.685244909646659295e-01
1.314459482764212206e+00,4.408683566095500939e-01
1.857606587109985607e+00,7.464696470459247779e-01
1.919146493365452288e+00,5.690908388550222075e-01
1.847282904446459151e+00,4.561542375251612103e-01
1.657186871229554104e+00,6.460183583954853814e-02
1.173666088553624531e+00,-3.060441835099854124e-01
1.702017919395729217e+00,9.806476755382136368e-01
8.161218925889097697e-01,2.972653874069541846e-01
9.383457576328018135e-01,2.778634025931751017e-01
1.432390898567160065e+00,7.751210716244403276e-01
5.875709148577508145e-01,2.782115418576558974e-01
2.587099980405949129e-01,-1.401201961073928262e-02
5.810869118798545063e-01,6.647449583906148707e-01
7.079435060033487659e-01,1.893498956461335259e-01
1.471096025173062039e+00,1.508016034169274433e-01
9.597405775168270647e-01,2.429660469467259110e-01
4.425677701815398102e-01,-2.700377581042225361e-01
1.154172211074459886e+00,5.187383815874761772e-02
3.427469814078756283e-01,-8.712756267013284095e-01
7.167848729589600953e-01,-1.715186334513558175e-01
9.277997121335068709e-01,-2.283819480639575072e-01
1.491284346354343704e+00,2.797679679446607448e-01
1.012025781326114426e+00,3.272437054377460575e-01
1.157287844824131273e+00,-1.854397725527854035e-01
1.535595107558480610e-01,1.080655472821982765e-01
8.174889207815241310e-01,8.791960765090429675e-01
4.951519807489230818e-01,5.795565481426774579e-02
1.537200489565968553e-01,-6.411152186658851393e-05
4.695306117695015047e-01,1.735952134090075483e-01
3.497603115740419710e-01,-9.774032342033228682e-02
1.570596808004717015e+00,-1.065475566020730736e-01
6.736355375002067714e-01,-2.223212470907658111e-02
2.504468266446591151e-02,4.501274357852201868e-01
1.015126580071590956e+00,-1.991568047962728738e-01
3.519511750677444262e-01,1.492950647136795372e-01
9.334960079209098094e-01,-2.277624045757168647e-01
1.274357889666966059e-01,-2.408879198662421672e-01
4.598451591649870274e-01,9.511061586185899641e-03
7.820039502926610098e-01,-6.161169647892068557e-01
1.543576300395176348e+00,2.597236707434174008e-01
7.955227902730066525e-01,3.249117008894203407e-01
8.291580667444404806e-01,3.905678340195751219e-01
1.078599394998874361e+00,4.725393239550509938e-01
6.702137792431921426e-01,6.990193823050543376e-01
1.119667089485656408e+00,-1.131472527407258177e-01
2.785485533408669223e-01,-1.849933330882536642e-01
4.293466868465118935e-01,4.350178260545540243e-01
1.503342586763262601e+00,2.238941874271778154e-01
1.010676769512542483e+00,4.344457568892001742e-01
2.456871140220140415e-01,-3.078835581176663228e-01
1.694286962105537420e+00,2.322760941951070857e-01
6.853945835772767836e-01,-1.545061777666626446e-01
1.935204518702484222e+00,7.353998895521793866e-01
1.142548432584637341e+00,-1.725560222930344889e-01
1.802362520760413034e+00,-1.542243976425617391e-01
1.607056068074017352e+00,-1.142672871282341740e+00
9.150556261219762177e-01,5.102753704922288192e-01
2.725580115412242765e-01,8.327183235455450083e-02
1.733027033522103189e-01,-4.434477147279541898e-01
1.021042715047167260e+00,-7.754325654526134093e-03
8.640883523503584129e-02,4.504656186674467211e-01
1.588867719161495051e+00,6.692176173687820473e-01
1.607022788287929105e+00,4.633622218186888020e-01
1.807552868942117641e+00,-5.614332969957902542e-02
2.151612639014865991e-01,6.055638196081071234e-01
8.563016405318697455e-01,3.164400938828727528e-01
9.551659441779765114e-01,4.224622098356498601e-01
4.961561029729459893e-01,-6.505268165685082482e-02
1.223250481762112596e+00,1.010830938490824504e+00
1.203117920527055240e+00,-4.689681536495371450e-01
9.356543817815192732e-01,-3.910419582181299258e-01
8.681673790833779325e-01,-2.078235703841196935e-01
1.148534267343371607e+00,3.926257240671189863e-01
1.399317856077875177e-02,6.754793220582183677e-01
1.436128334505362147e-01,3.884500347128030384e-01
1.191977511134680867e+00,-6.086690801009231322e-02
1.768434345347545067e+00,-8.602357043755902710e-01
8.954530033104175502e-01,1.456510768564731051e-02
3.123369423244122256e-01,-1.493616455626780304e-01
2.567939195476642844e-02,6.579690709592265208e-01
1.696537920531942634e+00,7.163369265026948707e-01
7.915878262036526447e-01,1.584315127544235757e-01
1.300167512807341108e+00,3.937452178728749475e-02
5.081173959637435011e-01,-4.346609269193171809e-01
1.983644189396385649e+00,-6.288985450934286847e-03
1.631079220418803155e+00,4.416882253959728555e-01
1.534914860549531967e+00,7.583292442979436276e-02
1.765737894110636752e+00,5.871359424101598723e-01
1.318205262341624051e+00,-1.468458129586482919e-01
5.399216816824559118e-02,3.626531393934807612e-01
1.181631734223013153e+00,5.137377536801788214e-01
8.208103270903850390e-01,-2.727578383188293265e-01
1.216478732601484758e+00,4.113567502990049807e-01
2.090767329544607200e-01,2.025093795277217723e-02
8.581400726077157426e-01,-5.908527955169818879e-01
1.805474694888977272e+00,7.895748314943578094e-01
7.477445776834585889e-01,4.528832051571228257e-01
1.542124724324321683e+00,4.122303706945976698e-01
1.825148440858550991e+00,1.547087530991997362e-02
1.275064771782727258e+00,4.856579563832782442e-01
3.767476713744939421e-01,4.659937392560888902e-01
5.896718995978091904e-01,-2.114261842442792805e-01
2.638217597449104002e-01,4.534556817358551539e-01
1.392870011068170433e+00,4.759301514476954598e-01
6.095590513302546753e-01,-2.216447009153899583e-01
1.734851322168188492e+00,3.542089036030722227e-01
1.810128084293520345e+00,5.413855876387234645e-01
1.255669629560109968e+00,4.540102633254291531e-01
1.432524656828184639e-01,-6.979266036706480714e-01
1.208962775234054821e-01,-4.205099329083679116e-01
1.894565301882238373e+00,-8.944832736665109252e-02
1.437299906425487661e+00,5.766122487110489914e-01
1.756146601246402206e-01,-1.085540340607124149e-01
1.730339436917588847e+00,3.051870612850698938e-01
1.109937159477581536e+00,4.418853479260486106e-01
1.708752177777890680e+00,6.757914800304809511e-01
8.308933941860061623e-01,5.886477939467613663e-01
1.042097364672492699e+00,8.799770638935211498e-01
5.327948560869899541e-01,-4.414876983454288362e-03
3.316062114879476663e-01,-4.160078043906038636e-01
1.126440293477447119e+00,-1.409657191736217452e-01
1.693552864805744740e+00,1.256966260603571695e-01
2.111055805177510791e-01,-4.576898644433766705e-01
5.231162850685047161e-01,5.100350277679703836e-01
4.724583613544961480e-01,6.087899689106257561e-01
1.114332897087598973e+00,3.014545789141044596e-02
1.314206659940308830e+00,1.238130209070262278e-02
9.442431142307314840e-01,2.935501616530256097e-01
4.533419268650265010e-01,4.725452393003665708e-01
1.610536961164439118e+00,-7.016120474294912368e-02
1.498677170332677111e+00,-2.196080162891363430e-01
3.794836657426727822e-01,-1.597773969925582738e-01
6.766750270328678596e-01,1.247853625907234809e-01
2.226615906645932341e-01,-4.683960646419326190e-01
8.213715727468677841e-01,-6.239272740118841920e-01
1.534945052019516920e+00,3.003867303062383032e-01
1.589730531046897655e+00,2.286968877626536500e-01
2.637534581365019726e-02,-3.063452992558640675e-01
1.240850705207827698e-01,4.882934904399045539e-01
4.357090696616807701e-01,-6.677473249805488953e-01
1.826242932287432730e+00,6.589885047993615519e-01
1.257812831809635989e+00,6.419022145420429926e-01
1.778460822574432276e+00,3.890254618952689314e-01
1.500851015047597548e+00,2.599765603942777448e-02
2.246038376036225692e-01,1.939598322582673784e-01
1.056106971543915307e+00,2.412445865992017269e-01
2.901660998400197311e-01,7.883619658187440704e-02
7.092140886021649493e-01,5.576151324516573360e-02
6.515069299188991359e-02,9.237152811599824709e-02
1.743921732088563825e+00,5.579404647757211233e-01
9.690339532246881049e-01,-5.088782209867599438e-01
1.600997017547045154e+00,4.633714699888260014e-01
1.319603975958959730e+00,6.650036174001562328e-01
1.727616241002520647e+00,2.828985929091414331e-01
7.229177927934320458e-01,7.746159863257903178e-01
9.675370272611658606e-01,8.528238164405677058e-01
1.257727051781754257e+00,5.288667998710525064e-02
1.145260467293071516e+00,1.334313173653825513e-02
1.148604802459007201e+00,-5.215628318683267484e-01
1.704201608520902411e+00,6.550283018280012026e-01
1.365354633825320629e+00,5.786132411393666297e-01
4.266013733978244460e-01,2.109164293541735402e-01
4.601677620635165056e-01,-2.147116273900721156e-02
1.664627624547615481e+00,-7.705954508292189864e-02
1.854963637274528621e+00,4.141965005766209407e-01
1.004591044932613864e+00,1.298498939804161034e-01
3.155945093896583842e-01,2.920659798103734939e-03
3.340208442720382642e-02,3.005446095225566827e-01
6.429895945563850468e-01,-6.006102513792598019e-02
1.731177510776756634e+00,5.889396772392020418e-01
5.286044990649345632e-01,1.360867064590626785e-01
2.435071266765935771e-01,-4.532514853233489682e-01
1.538244824112797504e+00,-1.141681326946062114e-01
1.391864939512899468e+00,4.538753003086556381e-01
4.665358766269271928e-01,-4.185438776811903350e-01
1.051284971982106464e+00,1.200463016904850383e-01
9.877470726351174068e-01,3.278649109603736234e-01
9.175646904726233455e-01,-5.264817169663036367e-01
5.648192059472030291e-01,5.274836753823106683e-01
1.573270855106102095e+00,5.442445750448514641e-01
1.788001609701375560e+00,7.697824665418400159e-01
1.949362308756356077e+00,4.715687597392660968e-01
9.052075375202592866e-01,-7.596295767906237340e-02
3.104566737065916904e-02,1.483246483535251570e-01
1.943399974767094696e+00,1.561024006335757774e-01
7.606920417682447866e-01,-7.752931924761799487e-02
1.927252234261118025e+00,-4.425955017124946766e-02
2.050637675558752981e-02,6.484947886611466261e-01
1.166228378387111686e+00,5.627222545220160743e-01
9.051076991101225655e-01,5.359270157805652302e-01
9.681428243558716229e-01,8.287050312700483534e-02
1.349231629560352586e+00,-6.834225266983394442e-02


==> figures/wasserstein_distance_convergence_no_exploration.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,9.017569403029874683e-03
1.000000000000000000e+00,4.736842105263158048e-02,1.806262585103823523e-02
1.000000000000000000e+00,9.473684210526316096e-02,2.638388175046915696e-02
1.000000000000000000e+00,1.421052631578947345e-01,4.694125049039017672e-02
1.000000000000000000e+00,1.894736842105263219e-01,5.869408953017329206e-02
1.000000000000000000e+00,2.368421052631579093e-01,6.611803495805647357e-02
1.000000000000000000e+00,2.842105263157894690e-01,8.508032762139905447e-02
1.000000000000000000e+00,3.315789473684210842e-01,9.703806222657909708e-02
1.000000000000000000e+00,3.789473684210526438e-01,1.072012475703983253e-01
1.000000000000000000e+00,4.263157894736842035e-01,1.142145111130455776e-01
1.000000000000000000e+00,4.736842105263158187e-01,1.271361290039045577e-01
1.000000000000000000e+00,5.210526315789474339e-01,1.281531943725998379e-01
1.000000000000000000e+00,5.684210526315789380e-01,1.345759479149032933e-01
1.000000000000000000e+00,6.157894736842105532e-01,1.358474791683895733e-01
1.000000000000000000e+00,6.631578947368421684e-01,1.225616838915234708e-01
1.000000000000000000e+00,7.105263157894736725e-01,1.062275569161973965e-01
1.000000000000000000e+00,7.578947368421052877e-01,8.728872141908729232e-02
1.000000000000000000e+00,8.052631578947369029e-01,5.126152248489013880e-02
1.000000000000000000e+00,8.526315789473684070e-01,1.970615763476188387e-02
1.000000000000000000e+00,9.000000000000000222e-01,2.141027564961372389e-16
2.000000000000000000e+00,0.000000000000000000e+00,2.566111441062315368e-01
2.000000000000000000e+00,4.736842105263158048e-02,2.371563090887877923e-01
2.000000000000000000e+00,9.473684210526316096e-02,2.346089223159235904e-01
2.000000000000000000e+00,1.421052631578947345e-01,2.332639591291421344e-01
2.000000000000000000e+00,1.894736842105263219e-01,2.284071162132327026e-01
2.000000000000000000e+00,2.368421052631579093e-01,2.252266113639117551e-01
2.000000000000000000e+00,2.842105263157894690e-01,2.296586855723176945e-01
2.000000000000000000e+00,3.315789473684210842e-01,2.183741069195186124e-01
2.000000000000000000e+00,3.789473684210526438e-01,2.060914755123958719e-01
2.000000000000000000e+00,4.263157894736842035e-01,2.078816770556010662e-01
2.000000000000000000e+00,4.736842105263158187e-01,2.016896297520852643e-01
2.000000000000000000e+00,5.210526315789474339e-01,2.006154226165968446e-01
2.000000000000000000e+00,5.684210526315789380e-01,1.980252279182516117e-01
2.000000000000000000e+00,6.157894736842105532e-01,1.982974365368735392e-01
2.000000000000000000e+00,6.631578947368421684e-01,1.966150760627281002e-01
2.000000000000000000e+00,7.105263157894736725e-01,1.910428686364078754e-01
2.000000000000000000e+00,7.578947368421052877e-01,1.723326123602685056e-01
2.000000000000000000e+00,8.052631578947369029e-01,1.582218097286855751e-01
2.000000000000000000e+00,8.526315789473684070e-01,1.110095842779641462e-01
2.000000000000000000e+00,9.000000000000000222e-01,2.180584215191046142e-16
3.000000000000000000e+00,0.000000000000000000e+00,1.095108927076968719e-01
3.000000000000000000e+00,4.736842105263158048e-02,1.296660119097889641e-01
3.000000000000000000e+00,9.473684210526316096e-02,1.413531379089051632e-01
3.000000000000000000e+00,1.421052631578947345e-01,1.523289173202236613e-01
3.000000000000000000e+00,1.894736842105263219e-01,1.552730467812819259e-01
3.000000000000000000e+00,2.368421052631579093e-01,1.617055791970982426e-01
3.000000000000000000e+00,2.842105263157894690e-01,1.832428791788078548e-01
3.000000000000000000e+00,3.315789473684210842e-01,1.750417642469332125e-01
3.000000000000000000e+00,3.789473684210526438e-01,1.914018443304708328e-01
3.000000000000000000e+00,4.263157894736842035e-01,1.915988651324049552e-01
3.000000000000000000e+00,4.736842105263158187e-01,1.952733260728326814e-01
3.000000000000000000e+00,5.210526315789474339e-01,1.875624328019338261e-01
3.000000000000000000e+00,5.684210526315789380e-01,1.946446110163454202e-01
3.000000000000000000e+00,6.157894736842105532e-01,2.025627832156795538e-01
3.000000000000000000e+00,6.631578947368421684e-01,2.047669475219472679e-01
3.000000000000000000e+00,7.105263157894736725e-01,2.056874735295523005e-01
3.000000000000000000e+00,7.578947368421052877e-01,1.996292819023031961e-01
3.000000000000000000e+00,8.052631578947369029e-01,1.875505303947302416e-01
3.000000000000000000e+00,8.526315789473684070e-01,1.301328375773554424e-01
3.000000000000000000e+00,9.000000000000000222e-01,2.171515449324750411e-16
4.000000000000000000e+00,0.000000000000000000e+00,9.075670985611700159e-02
4.000000000000000000e+00,4.736842105263158048e-02,9.396847081316896111e-02
4.000000000000000000e+00,9.473684210526316096e-02,1.005694813051164066e-01
4.000000000000000000e+00,1.421052631578947345e-01,1.136360562078241182e-01
4.000000000000000000e+00,1.894736842105263219e-01,1.229948587493387840e-01
4.000000000000000000e+00,2.368421052631579093e-01,1.365006291503128855e-01
4.000000000000000000e+00,2.842105263157894690e-01,1.373084272608226519e-01
4.000000000000000000e+00,3.315789473684210842e-01,1.491848589791298640e-01
4.000000000000000000e+00,3.789473684210526438e-01,1.465199924692427991e-01
4.000000000000000000e+00,4.263157894736842035e-01,1.532069912367159947e-01
4.000000000000000000e+00,4.736842105263158187e-01,1.751656928575430761e-01
4.000000000000000000e+00,5.210526315789474339e-01,1.780631272229595274e-01
4.000000000000000000e+00,5.684210526315789380e-01,1.797386670711700329e-01
4.000000000000000000e+00,6.157894736842105532e-01,2.016180839924283097e-01
4.000000000000000000e+00,6.631578947368421684e-01,2.088097340318259276e-01
4.000000000000000000e+00,7.105263157894736725e-01,2.079665465633060428e-01
4.000000000000000000e+00,7.578947368421052877e-01,2.176192042516778280e-01
4.000000000000000000e+00,8.052631578947369029e-01,1.905970010785055235e-01
4.000000000000000000e+00,8.526315789473684070e-01,1.394362905315169043e-01
4.000000000000000000e+00,9.000000000000000222e-01,2.142060233942080136e-16
5.000000000000000000e+00,0.000000000000000000e+00,9.635148983532335065e-02
5.000000000000000000e+00,4.736842105263158048e-02,9.858377057061488979e-02
5.000000000000000000e+00,9.473684210526316096e-02,1.060784384341185854e-01
5.000000000000000000e+00,1.421052631578947345e-01,8.116672867419616466e-02
5.000000000000000000e+00,1.894736842105263219e-01,9.529269881601183656e-02
5.000000000000000000e+00,2.368421052631579093e-01,1.142216965292402187e-01
5.000000000000000000e+00,2.842105263157894690e-01,1.119931152404881058e-01
5.000000000000000000e+00,3.315789473684210842e-01,1.309330989563894931e-01
5.000000000000000000e+00,3.789473684210526438e-01,1.350169430929607228e-01
5.000000000000000000e+00,4.263157894736842035e-01,1.597320911692932943e-01
5.000000000000000000e+00,4.736842105263158187e-01,1.744301729531038403e-01
5.000000000000000000e+00,5.210526315789474339e-01,1.890808023167969143e-01
5.000000000000000000e+00,5.684210526315789380e-01,2.116923832064445676e-01
5.000000000000000000e+00,6.157894736842105532e-01,2.369327568637891457e-01
5.000000000000000000e+00,6.631578947368421684e-01,2.505648851340855909e-01
5.000000000000000000e+00,7.105263157894736725e-01,2.487948367165974672e-01
5.000000000000000000e+00,7.578947368421052877e-01,2.459941504754426800e-01
5.000000000000000000e+00,8.052631578947369029e-01,2.090491053244404318e-01
5.000000000000000000e+00,8.526315789473684070e-01,1.564225927632348911e-01
5.000000000000000000e+00,9.000000000000000222e-01,2.124863416995287587e-16
6.000000000000000000e+00,0.000000000000000000e+00,8.335211628699869257e-02
6.000000000000000000e+00,4.736842105263158048e-02,9.499054575353567398e-02
6.000000000000000000e+00,9.473684210526316096e-02,7.701600542894822266e-02
6.000000000000000000e+00,1.421052631578947345e-01,8.633957932434814520e-02
6.000000000000000000e+00,1.894736842105263219e-01,1.063290648730612076e-01
6.000000000000000000e+00,2.368421052631579093e-01,1.039333655765787567e-01
6.000000000000000000e+00,2.842105263157894690e-01,1.152608531020721250e-01
6.000000000000000000e+00,3.315789473684210842e-01,1.278280110330436981e-01
6.000000000000000000e+00,3.789473684210526438e-01,1.281339441286765135e-01
6.000000000000000000e+00,4.263157894736842035e-01,1.382204621907333897e-01
6.000000000000000000e+00,4.736842105263158187e-01,1.353225012249115733e-01
6.000000000000000000e+00,5.210526315789474339e-01,1.451182709614526056e-01
6.000000000000000000e+00,5.684210526315789380e-01,1.604262009096578956e-01
6.000000000000000000e+00,6.157894736842105532e-01,1.778711473854329150e-01
6.000000000000000000e+00,6.631578947368421684e-01,1.973597416727597698e-01
6.000000000000000000e+00,7.105263157894736725e-01,2.102079334436631197e-01
6.000000000000000000e+00,7.578947368421052877e-01,2.050124852524064234e-01
6.000000000000000000e+00,8.052631578947369029e-01,1.847196052570688751e-01
6.000000000000000000e+00,8.526315789473684070e-01,1.366745538086198974e-01
6.000000000000000000e+00,9.000000000000000222e-01,2.144246096007438877e-16
7.000000000000000000e+00,0.000000000000000000e+00,9.919007542589767037e-03
7.000000000000000000e+00,4.736842105263158048e-02,2.149300494981598586e-02
7.000000000000000000e+00,9.473684210526316096e-02,2.825237341356014870e-02
7.000000000000000000e+00,1.421052631578947345e-01,4.613191778477274130e-02
7.000000000000000000e+00,1.894736842105263219e-01,5.777096321452070138e-02
7.000000000000000000e+00,2.368421052631579093e-01,6.386602036928538950e-02
7.000000000000000000e+00,2.842105263157894690e-01,8.403379969375543435e-02
7.000000000000000000e+00,3.315789473684210842e-01,9.094730535882414313e-02
7.000000000000000000e+00,3.789473684210526438e-01,9.836728478205179760e-02
7.000000000000000000e+00,4.263157894736842035e-01,1.020864351563622457e-01
7.000000000000000000e+00,4.736842105263158187e-01,1.153607503664041967e-01
7.000000000000000000e+00,5.210526315789474339e-01,1.204609812148701165e-01
7.000000000000000000e+00,5.684210526315789380e-01,1.323885025071298571e-01
7.000000000000000000e+00,6.157894736842105532e-01,1.324427063476873723e-01
7.000000000000000000e+00,6.631578947368421684e-01,1.606818837105050413e-01
7.000000000000000000e+00,7.105263157894736725e-01,1.763367667770028846e-01
7.000000000000000000e+00,7.578947368421052877e-01,1.734960186735741983e-01
7.000000000000000000e+00,8.052631578947369029e-01,1.619437450626117769e-01
7.000000000000000000e+00,8.526315789473684070e-01,1.235278324084770063e-01
7.000000000000000000e+00,9.000000000000000222e-01,2.129359190459077260e-16
8.000000000000000000e+00,0.000000000000000000e+00,6.134443883271691045e-02
8.000000000000000000e+00,4.736842105263158048e-02,7.282522568891926229e-02
8.000000000000000000e+00,9.473684210526316096e-02,8.500326535611914258e-02
8.000000000000000000e+00,1.421052631578947345e-01,8.297677312546866690e-02
8.000000000000000000e+00,1.894736842105263219e-01,8.934798007278374476e-02
8.000000000000000000e+00,2.368421052631579093e-01,1.070860466350895823e-01
8.000000000000000000e+00,2.842105263157894690e-01,9.928580240472385798e-02
8.000000000000000000e+00,3.315789473684210842e-01,1.062913858241988224e-01
8.000000000000000000e+00,3.789473684210526438e-01,1.139211575723125675e-01
8.000000000000000000e+00,4.263157894736842035e-01,1.234772939869357017e-01
8.000000000000000000e+00,4.736842105263158187e-01,1.332346553916171350e-01
8.000000000000000000e+00,5.210526315789474339e-01,1.374136641543350912e-01
8.000000000000000000e+00,5.684210526315789380e-01,1.469832360027595042e-01
8.000000000000000000e+00,6.157894736842105532e-01,1.537748946025631058e-01
8.000000000000000000e+00,6.631578947368421684e-01,1.690103827531986569e-01
8.000000000000000000e+00,7.105263157894736725e-01,1.838909447561479782e-01
8.000000000000000000e+00,7.578947368421052877e-01,1.873436642857342904e-01
8.000000000000000000e+00,8.052631578947369029e-01,1.795306142967231788e-01
8.000000000000000000e+00,8.526315789473684070e-01,1.240012485705098838e-01
8.000000000000000000e+00,9.000000000000000222e-01,2.175431059120783545e-16
9.000000000000000000e+00,0.000000000000000000e+00,6.907397797542040585e-02
9.000000000000000000e+00,4.736842105263158048e-02,5.012539778907037363e-02
9.000000000000000000e+00,9.473684210526316096e-02,6.209296556910144649e-02
9.000000000000000000e+00,1.421052631578947345e-01,7.525975664047769575e-02
9.000000000000000000e+00,1.894736842105263219e-01,7.119201468101099550e-02
9.000000000000000000e+00,2.368421052631579093e-01,8.131359572968994975e-02
9.000000000000000000e+00,2.842105263157894690e-01,8.176730648038017801e-02
9.000000000000000000e+00,3.315789473684210842e-01,8.236808717779385558e-02
9.000000000000000000e+00,3.789473684210526438e-01,1.096657077364163180e-01
9.000000000000000000e+00,4.263157894736842035e-01,1.122606512196994560e-01
9.000000000000000000e+00,4.736842105263158187e-01,1.308962849538887752e-01
9.000000000000000000e+00,5.210526315789474339e-01,1.358237802167968633e-01
9.000000000000000000e+00,5.684210526315789380e-01,1.663793082652354760e-01
9.000000000000000000e+00,6.157894736842105532e-01,1.811692356855447161e-01
9.000000000000000000e+00,6.631578947368421684e-01,1.850443045033891010e-01
9.000000000000000000e+00,7.105263157894736725e-01,2.082731103276117546e-01
9.000000000000000000e+00,7.578947368421052877e-01,2.069456020581574573e-01
9.000000000000000000e+00,8.052631578947369029e-01,1.999141012626708680e-01
9.000000000000000000e+00,8.526315789473684070e-01,1.353718711283248277e-01
9.000000000000000000e+00,9.000000000000000222e-01,2.116288231939977825e-16
1.000000000000000000e+01,0.000000000000000000e+00,4.263017747877134028e-02
1.000000000000000000e+01,4.736842105263158048e-02,6.762737804336015068e-02
1.000000000000000000e+01,9.473684210526316096e-02,4.464388593575120689e-02
1.000000000000000000e+01,1.421052631578947345e-01,5.925218169145939073e-02
1.000000000000000000e+01,1.894736842105263219e-01,6.721960027348672373e-02
1.000000000000000000e+01,2.368421052631579093e-01,7.538685859465291128e-02
1.000000000000000000e+01,2.842105263157894690e-01,8.258803845653583942e-02
1.000000000000000000e+01,3.315789473684210842e-01,9.168958293543445770e-02
1.000000000000000000e+01,3.789473684210526438e-01,1.013190778620638444e-01
1.000000000000000000e+01,4.263157894736842035e-01,9.642694161091826255e-02
1.000000000000000000e+01,4.736842105263158187e-01,1.174446402316715599e-01
1.000000000000000000e+01,5.210526315789474339e-01,1.323888216521457439e-01
1.000000000000000000e+01,5.684210526315789380e-01,1.479335481970781019e-01
1.000000000000000000e+01,6.157894736842105532e-01,1.679168930331212395e-01
1.000000000000000000e+01,6.631578947368421684e-01,1.832803828754053510e-01
1.000000000000000000e+01,7.105263157894736725e-01,2.089047142842200555e-01
1.000000000000000000e+01,7.578947368421052877e-01,2.180237907231100669e-01
1.000000000000000000e+01,8.052631578947369029e-01,1.933193232207328083e-01
1.000000000000000000e+01,8.526315789473684070e-01,1.337018860278658683e-01
1.000000000000000000e+01,9.000000000000000222e-01,2.160794323590594299e-16
1.100000000000000000e+01,0.000000000000000000e+00,4.111036714865405617e-02
1.100000000000000000e+01,4.736842105263158048e-02,5.703927527736653291e-02
1.100000000000000000e+01,9.473684210526316096e-02,7.125881686594597031e-02
1.100000000000000000e+01,1.421052631578947345e-01,6.129383011001517806e-02
1.100000000000000000e+01,1.894736842105263219e-01,7.507178484105909988e-02
1.100000000000000000e+01,2.368421052631579093e-01,7.675978716844011895e-02
1.100000000000000000e+01,2.842105263157894690e-01,6.780648625440333088e-02
1.100000000000000000e+01,3.315789473684210842e-01,7.833292000265613952e-02
1.100000000000000000e+01,3.789473684210526438e-01,9.285868206586347928e-02
1.100000000000000000e+01,4.263157894736842035e-01,8.960812062484632690e-02
1.100000000000000000e+01,4.736842105263158187e-01,1.206224895990526819e-01
1.100000000000000000e+01,5.210526315789474339e-01,1.266618927069224076e-01
1.100000000000000000e+01,5.684210526315789380e-01,1.468575206506247122e-01
1.100000000000000000e+01,6.157894736842105532e-01,1.595576060670193252e-01
1.100000000000000000e+01,6.631578947368421684e-01,1.948640691260837277e-01
1.100000000000000000e+01,7.105263157894736725e-01,2.142996391734001693e-01
1.100000000000000000e+01,7.578947368421052877e-01,2.020314211108159841e-01
1.100000000000000000e+01,8.052631578947369029e-01,1.832771610361420001e-01
1.100000000000000000e+01,8.526315789473684070e-01,1.251131555624713509e-01
1.100000000000000000e+01,9.000000000000000222e-01,2.138905293505578736e-16
1.200000000000000000e+01,0.000000000000000000e+00,5.626010970759964813e-02
1.200000000000000000e+01,4.736842105263158048e-02,6.386415981342830062e-02
1.200000000000000000e+01,9.473684210526316096e-02,6.047914821378735234e-02
1.200000000000000000e+01,1.421052631578947345e-01,7.989620843563784158e-02
1.200000000000000000e+01,1.894736842105263219e-01,8.473787733180125625e-02
1.200000000000000000e+01,2.368421052631579093e-01,8.556227571319457992e-02
1.200000000000000000e+01,2.842105263157894690e-01,1.031139262246903998e-01
1.200000000000000000e+01,3.315789473684210842e-01,1.012722998738479901e-01
1.200000000000000000e+01,3.789473684210526438e-01,1.111625132667129756e-01
1.200000000000000000e+01,4.263157894736842035e-01,1.049412696719282528e-01
1.200000000000000000e+01,4.736842105263158187e-01,1.086763259665924075e-01
1.200000000000000000e+01,5.210526315789474339e-01,1.201094268531560094e-01
1.200000000000000000e+01,5.684210526315789380e-01,1.218611107906840546e-01
1.200000000000000000e+01,6.157894736842105532e-01,1.380122987863176554e-01
1.200000000000000000e+01,6.631578947368421684e-01,1.294363123158519258e-01
1.200000000000000000e+01,7.105263157894736725e-01,1.515440505201364196e-01
1.200000000000000000e+01,7.578947368421052877e-01,1.558220422718583353e-01
1.200000000000000000e+01,8.052631578947369029e-01,1.596204336830771009e-01
1.200000000000000000e+01,8.526315789473684070e-01,1.122274888075534272e-01
1.200000000000000000e+01,9.000000000000000222e-01,2.154949157700115961e-16
1.300000000000000000e+01,0.000000000000000000e+00,4.544596586418567924e-02
1.300000000000000000e+01,4.736842105263158048e-02,5.565194012759190623e-02
1.300000000000000000e+01,9.473684210526316096e-02,4.352490149694649563e-02
1.300000000000000000e+01,1.421052631578947345e-01,5.099257390505494703e-02
1.300000000000000000e+01,1.894736842105263219e-01,4.424163238744247689e-02
1.300000000000000000e+01,2.368421052631579093e-01,6.265788894407024745e-02
1.300000000000000000e+01,2.842105263157894690e-01,6.501015706415136375e-02
1.300000000000000000e+01,3.315789473684210842e-01,6.223684339479539085e-02
1.300000000000000000e+01,3.789473684210526438e-01,8.744458642001481929e-02
1.300000000000000000e+01,4.263157894736842035e-01,8.722257931716126400e-02
1.300000000000000000e+01,4.736842105263158187e-01,1.013843982685348061e-01
1.300000000000000000e+01,5.210526315789474339e-01,1.268284353399936060e-01
1.300000000000000000e+01,5.684210526315789380e-01,1.304105707694496463e-01
1.300000000000000000e+01,6.157894736842105532e-01,1.538907519678365254e-01
1.300000000000000000e+01,6.631578947368421684e-01,1.713371135041518722e-01
1.300000000000000000e+01,7.105263157894736725e-01,1.801306139328805733e-01
1.300000000000000000e+01,7.578947368421052877e-01,1.874643847185316625e-01
1.300000000000000000e+01,8.052631578947369029e-01,1.671188191669887302e-01
1.300000000000000000e+01,8.526315789473684070e-01,1.169189562934447590e-01
1.300000000000000000e+01,9.000000000000000222e-01,2.180349568253743972e-16
1.400000000000000000e+01,0.000000000000000000e+00,5.363061847528207554e-02
1.400000000000000000e+01,4.736842105263158048e-02,4.684686438025024297e-02
1.400000000000000000e+01,9.473684210526316096e-02,4.078531687231302244e-02
1.400000000000000000e+01,1.421052631578947345e-01,4.932981305336501393e-02
1.400000000000000000e+01,1.894736842105263219e-01,5.677271742844886004e-02
1.400000000000000000e+01,2.368421052631579093e-01,4.965403674537945122e-02
1.400000000000000000e+01,2.842105263157894690e-01,7.064897106890392908e-02
1.400000000000000000e+01,3.315789473684210842e-01,6.243538739429047718e-02
1.400000000000000000e+01,3.789473684210526438e-01,8.372810603229040305e-02
1.400000000000000000e+01,4.263157894736842035e-01,9.495826261349261943e-02
1.400000000000000000e+01,4.736842105263158187e-01,9.546907848847599465e-02
1.400000000000000000e+01,5.210526315789474339e-01,1.187439105653175508e-01
1.400000000000000000e+01,5.684210526315789380e-01,1.304334317235250340e-01
1.400000000000000000e+01,6.157894736842105532e-01,1.471381371698507745e-01
1.400000000000000000e+01,6.631578947368421684e-01,1.693054929428589039e-01
1.400000000000000000e+01,7.105263157894736725e-01,1.818296189849634981e-01
1.400000000000000000e+01,7.578947368421052877e-01,1.821878773876426383e-01
1.400000000000000000e+01,8.052631578947369029e-01,1.689008759649449909e-01
1.400000000000000000e+01,8.526315789473684070e-01,1.142175578347000425e-01
1.400000000000000000e+01,9.000000000000000222e-01,2.164623159363328785e-16
1.700000000000000000e+01,0.000000000000000000e+00,2.724614529381550257e-02
1.700000000000000000e+01,4.736842105263158048e-02,3.189935405423780651e-02
1.700000000000000000e+01,9.473684210526316096e-02,2.744056646546053080e-02
1.700000000000000000e+01,1.421052631578947345e-01,3.330823737994048628e-02
1.700000000000000000e+01,1.894736842105263219e-01,3.691180726079176105e-02
1.700000000000000000e+01,2.368421052631579093e-01,5.236749884853303394e-02
1.700000000000000000e+01,2.842105263157894690e-01,5.730943693416854640e-02
1.700000000000000000e+01,3.315789473684210842e-01,6.163463751661062140e-02
1.700000000000000000e+01,3.789473684210526438e-01,6.798531674032708139e-02
1.700000000000000000e+01,4.263157894736842035e-01,8.102644714223063149e-02
1.700000000000000000e+01,4.736842105263158187e-01,8.713912528683152858e-02
1.700000000000000000e+01,5.210526315789474339e-01,9.599625261881716831e-02
1.700000000000000000e+01,5.684210526315789380e-01,1.122378117956480681e-01
1.700000000000000000e+01,6.157894736842105532e-01,1.188658027507710768e-01
1.700000000000000000e+01,6.631578947368421684e-01,1.360165730825544095e-01
1.700000000000000000e+01,7.105263157894736725e-01,1.543394007954827507e-01
1.700000000000000000e+01,7.578947368421052877e-01,1.511348179979297435e-01
1.700000000000000000e+01,8.052631578947369029e-01,1.424399396580037225e-01
1.700000000000000000e+01,8.526315789473684070e-01,1.059788461666804349e-01
1.700000000000000000e+01,9.000000000000000222e-01,2.184485502557118948e-16
1.800000000000000000e+01,0.000000000000000000e+00,2.977911443249690523e-02
1.800000000000000000e+01,4.736842105263158048e-02,4.230266554828889664e-02
1.800000000000000000e+01,9.473684210526316096e-02,3.555474841175586265e-02
1.800000000000000000e+01,1.421052631578947345e-01,4.926655705240937100e-02
1.800000000000000000e+01,1.894736842105263219e-01,6.232005661867515145e-02
1.800000000000000000e+01,2.368421052631579093e-01,4.166593073974843298e-02
1.800000000000000000e+01,2.842105263157894690e-01,4.751147556078434003e-02
1.800000000000000000e+01,3.315789473684210842e-01,7.332887569145676854e-02
1.800000000000000000e+01,3.789473684210526438e-01,6.639496155117059761e-02
1.800000000000000000e+01,4.263157894736842035e-01,6.660216781987146617e-02
1.800000000000000000e+01,4.736842105263158187e-01,8.557034938139050639e-02
1.800000000000000000e+01,5.210526315789474339e-01,9.708894559890439424e-02
1.800000000000000000e+01,5.684210526315789380e-01,1.271245851966216200e-01
1.800000000000000000e+01,6.157894736842105532e-01,1.181582668063800717e-01
1.800000000000000000e+01,6.631578947368421684e-01,1.446730849204264646e-01
1.800000000000000000e+01,7.105263157894736725e-01,1.540612217909897441e-01
1.800000000000000000e+01,7.578947368421052877e-01,1.671190653477505894e-01
1.800000000000000000e+01,8.052631578947369029e-01,1.516924666077443251e-01
1.800000000000000000e+01,8.526315789473684070e-01,1.014301531889199443e-01
1.800000000000000000e+01,9.000000000000000222e-01,2.155634485343822181e-16
1.900000000000000000e+01,0.000000000000000000e+00,3.444312264520657529e-02
1.900000000000000000e+01,4.736842105263158048e-02,4.427816067985487769e-02
1.900000000000000000e+01,9.473684210526316096e-02,4.016304740010225027e-02
1.900000000000000000e+01,1.421052631578947345e-01,4.322737906557491683e-02
1.900000000000000000e+01,1.894736842105263219e-01,4.024330389886335291e-02
1.900000000000000000e+01,2.368421052631579093e-01,4.816840749394477039e-02
1.900000000000000000e+01,2.842105263157894690e-01,5.749454916999200554e-02
1.900000000000000000e+01,3.315789473684210842e-01,4.868860798175254218e-02
1.900000000000000000e+01,3.789473684210526438e-01,7.957869460596349309e-02
1.900000000000000000e+01,4.263157894736842035e-01,7.241836908917836935e-02
1.900000000000000000e+01,4.736842105263158187e-01,8.531318790615434466e-02
1.900000000000000000e+01,5.210526315789474339e-01,9.663320720792926977e-02
1.900000000000000000e+01,5.684210526315789380e-01,1.066437459819998268e-01
1.900000000000000000e+01,6.157894736842105532e-01,1.273160014852263433e-01
1.900000000000000000e+01,6.631578947368421684e-01,1.404658180711078896e-01
1.900000000000000000e+01,7.105263157894736725e-01,1.619928903518307317e-01
1.900000000000000000e+01,7.578947368421052877e-01,1.525669304262043946e-01
1.900000000000000000e+01,8.052631578947369029e-01,1.456202862426324851e-01
1.900000000000000000e+01,8.526315789473684070e-01,9.930914186849605640e-02
1.900000000000000000e+01,9.000000000000000222e-01,2.170147453840053192e-16
2.000000000000000000e+01,0.000000000000000000e+00,3.125080704451457109e-02
2.000000000000000000e+01,4.736842105263158048e-02,3.355060551704084487e-02
2.000000000000000000e+01,9.473684210526316096e-02,5.174740829025750027e-02
2.000000000000000000e+01,1.421052631578947345e-01,3.912313106739975788e-02
2.000000000000000000e+01,1.894736842105263219e-01,4.371236272879635426e-02
2.000000000000000000e+01,2.368421052631579093e-01,5.200172746234827531e-02
2.000000000000000000e+01,2.842105263157894690e-01,5.634608001489616741e-02
2.000000000000000000e+01,3.315789473684210842e-01,6.117785553937100940e-02
2.000000000000000000e+01,3.789473684210526438e-01,9.204645182853878060e-02
2.000000000000000000e+01,4.263157894736842035e-01,8.495244689758606194e-02
2.000000000000000000e+01,4.736842105263158187e-01,9.674710976584693922e-02
2.000000000000000000e+01,5.210526315789474339e-01,1.018498083206017951e-01
2.000000000000000000e+01,5.684210526315789380e-01,1.192065093675627740e-01
2.000000000000000000e+01,6.157894736842105532e-01,1.261085511155186356e-01
2.000000000000000000e+01,6.631578947368421684e-01,1.354074698839052848e-01
2.000000000000000000e+01,7.105263157894736725e-01,1.558369913151597952e-01
2.000000000000000000e+01,7.578947368421052877e-01,1.675626699571498013e-01
2.000000000000000000e+01,8.052631578947369029e-01,1.396634024103190208e-01
2.000000000000000000e+01,8.526315789473684070e-01,9.510994316856111186e-02
2.000000000000000000e+01,9.000000000000000222e-01,2.169067146555456195e-16
2.100000000000000000e+01,0.000000000000000000e+00,3.513477903952440251e-02
2.100000000000000000e+01,4.736842105263158048e-02,3.623185836515753488e-02
2.100000000000000000e+01,9.473684210526316096e-02,3.338391190967877897e-02
2.100000000000000000e+01,1.421052631578947345e-01,3.349996355236036644e-02
2.100000000000000000e+01,1.894736842105263219e-01,5.858448102878003466e-02
2.100000000000000000e+01,2.368421052631579093e-01,5.241568553168636513e-02
2.100000000000000000e+01,2.842105263157894690e-01,5.032370915869214395e-02
2.100000000000000000e+01,3.315789473684210842e-01,7.082280380440021672e-02
2.100000000000000000e+01,3.789473684210526438e-01,4.862812348880048152e-02
2.100000000000000000e+01,4.263157894736842035e-01,8.006047414945401119e-02
2.100000000000000000e+01,4.736842105263158187e-01,9.256270473907177165e-02
2.100000000000000000e+01,5.210526315789474339e-01,8.841752961045115655e-02
2.100000000000000000e+01,5.684210526315789380e-01,1.113314766810449274e-01
2.100000000000000000e+01,6.157894736842105532e-01,1.201554692398398017e-01
2.100000000000000000e+01,6.631578947368421684e-01,1.370322690285865896e-01
2.100000000000000000e+01,7.105263157894736725e-01,1.575963768043384394e-01
2.100000000000000000e+01,7.578947368421052877e-01,1.468062515139576252e-01
2.100000000000000000e+01,8.052631578947369029e-01,1.292744893633038517e-01
2.100000000000000000e+01,8.526315789473684070e-01,9.322402128133944199e-02
2.100000000000000000e+01,9.000000000000000222e-01,2.186089579150900361e-16
2.200000000000000000e+01,0.000000000000000000e+00,2.877301433489387952e-02
2.200000000000000000e+01,4.736842105263158048e-02,3.773419168660539780e-02
2.200000000000000000e+01,9.473684210526316096e-02,3.005529991178296570e-02
2.200000000000000000e+01,1.421052631578947345e-01,2.792103046256603008e-02
2.200000000000000000e+01,1.894736842105263219e-01,5.333291325666685012e-02
2.200000000000000000e+01,2.368421052631579093e-01,4.268331038654640114e-02
2.200000000000000000e+01,2.842105263157894690e-01,7.087667080595735913e-02
2.200000000000000000e+01,3.315789473684210842e-01,6.914248982683902922e-02
2.200000000000000000e+01,3.789473684210526438e-01,6.266215714482070709e-02
2.200000000000000000e+01,4.263157894736842035e-01,7.905724944674311083e-02
2.200000000000000000e+01,4.736842105263158187e-01,7.423872762468798625e-02
2.200000000000000000e+01,5.210526315789474339e-01,9.665150883512503566e-02
2.200000000000000000e+01,5.684210526315789380e-01,1.052982858878405981e-01
2.200000000000000000e+01,6.157894736842105532e-01,1.237950973660350978e-01
2.200000000000000000e+01,6.631578947368421684e-01,1.399997722137557299e-01
2.200000000000000000e+01,7.105263157894736725e-01,1.482888757527590640e-01
2.200000000000000000e+01,7.578947368421052877e-01,1.383074642883275751e-01
2.200000000000000000e+01,8.052631578947369029e-01,1.324782882785133509e-01
2.200000000000000000e+01,8.526315789473684070e-01,8.791862582500156731e-02
2.200000000000000000e+01,9.000000000000000222e-01,2.158329714286456438e-16
2.600000000000000000e+01,0.000000000000000000e+00,1.929215189389574953e-02
2.600000000000000000e+01,4.736842105263158048e-02,2.277933719577138888e-02
2.600000000000000000e+01,9.473684210526316096e-02,2.810417907889784656e-02
2.600000000000000000e+01,1.421052631578947345e-01,1.717631596592080617e-02
2.600000000000000000e+01,1.894736842105263219e-01,3.383427271049838786e-02
2.600000000000000000e+01,2.368421052631579093e-01,3.661357015351077160e-02
2.600000000000000000e+01,2.842105263157894690e-01,3.078732073707927952e-02
2.600000000000000000e+01,3.315789473684210842e-01,4.420873772376727323e-02
2.600000000000000000e+01,3.789473684210526438e-01,4.022198366923000756e-02
2.600000000000000000e+01,4.263157894736842035e-01,4.729740445052283554e-02
2.600000000000000000e+01,4.736842105263158187e-01,5.719565749239352570e-02
2.600000000000000000e+01,5.210526315789474339e-01,6.023522723627321857e-02
2.600000000000000000e+01,5.684210526315789380e-01,6.804178646762017169e-02
2.600000000000000000e+01,6.157894736842105532e-01,8.657170406617246960e-02
2.600000000000000000e+01,6.631578947368421684e-01,9.826235385743574413e-02
2.600000000000000000e+01,7.105263157894736725e-01,1.044931631110392611e-01
2.600000000000000000e+01,7.578947368421052877e-01,1.085673958192651528e-01
2.600000000000000000e+01,8.052631578947369029e-01,1.014979646442768085e-01
2.600000000000000000e+01,8.526315789473684070e-01,7.788597322156985692e-02
2.600000000000000000e+01,9.000000000000000222e-01,2.142301325745721880e-16
2.700000000000000000e+01,0.000000000000000000e+00,2.807914292982240101e-02
2.700000000000000000e+01,4.736842105263158048e-02,3.202837082776933270e-02
2.700000000000000000e+01,9.473684210526316096e-02,1.429030668891391291e-02
2.700000000000000000e+01,1.421052631578947345e-01,2.528201804974298042e-02
2.700000000000000000e+01,1.894736842105263219e-01,3.219711708327866601e-02
2.700000000000000000e+01,2.368421052631579093e-01,4.174840657286041368e-02
2.700000000000000000e+01,2.842105263157894690e-01,3.625627134672038815e-02
2.700000000000000000e+01,3.315789473684210842e-01,3.980586342556589191e-02
2.700000000000000000e+01,3.789473684210526438e-01,4.338429388824501659e-02
2.700000000000000000e+01,4.263157894736842035e-01,5.210676500315889609e-02
2.700000000000000000e+01,4.736842105263158187e-01,5.946211423725370621e-02
2.700000000000000000e+01,5.210526315789474339e-01,6.548029422098268493e-02
2.700000000000000000e+01,5.684210526315789380e-01,7.577784068373498438e-02
2.700000000000000000e+01,6.157894736842105532e-01,9.430206935059291806e-02
2.700000000000000000e+01,6.631578947368421684e-01,9.960179626823989496e-02
2.700000000000000000e+01,7.105263157894736725e-01,1.197639113121722748e-01
2.700000000000000000e+01,7.578947368421052877e-01,1.127584851621060563e-01
2.700000000000000000e+01,8.052631578947369029e-01,1.032697367236312808e-01
2.700000000000000000e+01,8.526315789473684070e-01,7.226303707085972305e-02
2.700000000000000000e+01,9.000000000000000222e-01,2.162777295450226492e-16
2.800000000000000000e+01,0.000000000000000000e+00,1.735065366817200444e-02
2.800000000000000000e+01,4.736842105263158048e-02,2.309446668508909756e-02
2.800000000000000000e+01,9.473684210526316096e-02,2.052379425613803932e-02
2.800000000000000000e+01,1.421052631578947345e-01,2.886043065452640471e-02
2.800000000000000000e+01,1.894736842105263219e-01,2.894673732188979970e-02
2.800000000000000000e+01,2.368421052631579093e-01,1.450337878930999837e-02
2.800000000000000000e+01,2.842105263157894690e-01,3.571435716499340302e-02
2.800000000000000000e+01,3.315789473684210842e-01,4.457233160782739928e-02
2.800000000000000000e+01,3.789473684210526438e-01,4.943570039322468801e-02
2.800000000000000000e+01,4.263157894736842035e-01,5.037951880889501854e-02
2.800000000000000000e+01,4.736842105263158187e-01,5.038143852333444583e-02
2.800000000000000000e+01,5.210526315789474339e-01,5.721624045033746331e-02
2.800000000000000000e+01,5.684210526315789380e-01,7.209923065899677408e-02
2.800000000000000000e+01,6.157894736842105532e-01,9.165110618877732318e-02
2.800000000000000000e+01,6.631578947368421684e-01,9.042349522337191081e-02
2.800000000000000000e+01,7.105263157894736725e-01,1.015262688428738430e-01
2.800000000000000000e+01,7.578947368421052877e-01,1.006136951665984464e-01
2.800000000000000000e+01,8.052631578947369029e-01,1.023330969096374748e-01
2.800000000000000000e+01,8.526315789473684070e-01,7.169480441839537477e-02
2.800000000000000000e+01,9.000000000000000222e-01,2.127988048793145809e-16
2.900000000000000000e+01,0.000000000000000000e+00,3.429182210929119373e-02
2.900000000000000000e+01,4.736842105263158048e-02,2.590258756111969707e-02
2.900000000000000000e+01,9.473684210526316096e-02,2.439658637759835672e-02
2.900000000000000000e+01,1.421052631578947345e-01,2.668018308030774624e-02
2.900000000000000000e+01,1.894736842105263219e-01,1.834810556911949109e-02
2.900000000000000000e+01,2.368421052631579093e-01,4.005329458402084181e-02
2.900000000000000000e+01,2.842105263157894690e-01,3.440329833672414739e-02
2.900000000000000000e+01,3.315789473684210842e-01,4.336418084915702464e-02
2.900000000000000000e+01,3.789473684210526438e-01,3.571062930339864716e-02
2.900000000000000000e+01,4.263157894736842035e-01,4.657484190985778510e-02
2.900000000000000000e+01,4.736842105263158187e-01,5.125506238425786565e-02
2.900000000000000000e+01,5.210526315789474339e-01,6.792422081963811475e-02
2.900000000000000000e+01,5.684210526315789380e-01,7.650154968881271722e-02
2.900000000000000000e+01,6.157894736842105532e-01,8.506026700111678218e-02
2.900000000000000000e+01,6.631578947368421684e-01,8.251160548149696905e-02
2.900000000000000000e+01,7.105263157894736725e-01,1.076115478906337491e-01
2.900000000000000000e+01,7.578947368421052877e-01,1.084904123043945873e-01
2.900000000000000000e+01,8.052631578947369029e-01,1.010855901913731703e-01
2.900000000000000000e+01,8.526315789473684070e-01,7.162756713246785922e-02
2.900000000000000000e+01,9.000000000000000222e-01,2.144272177456986161e-16
3.000000000000000000e+01,0.000000000000000000e+00,1.875816876455453294e-02
3.000000000000000000e+01,4.736842105263158048e-02,2.170738999422854379e-02
3.000000000000000000e+01,9.473684210526316096e-02,2.271958304805482901e-02
3.000000000000000000e+01,1.421052631578947345e-01,2.533573181890231077e-02
3.000000000000000000e+01,1.894736842105263219e-01,2.394679730275024038e-02
3.000000000000000000e+01,2.368421052631579093e-01,4.272035568900734576e-02
3.000000000000000000e+01,2.842105263157894690e-01,3.405867665696095392e-02
3.000000000000000000e+01,3.315789473684210842e-01,2.931237913954036836e-02
3.000000000000000000e+01,3.789473684210526438e-01,5.684299131475398226e-02
3.000000000000000000e+01,4.263157894736842035e-01,5.098474677302790997e-02
3.000000000000000000e+01,4.736842105263158187e-01,5.583789904796409437e-02
3.000000000000000000e+01,5.210526315789474339e-01,5.562698969527301446e-02
3.000000000000000000e+01,5.684210526315789380e-01,6.890755160788490652e-02
3.000000000000000000e+01,6.157894736842105532e-01,7.870339557884815929e-02
3.000000000000000000e+01,6.631578947368421684e-01,9.932205862561560572e-02
3.000000000000000000e+01,7.105263157894736725e-01,1.067225013072077427e-01
3.000000000000000000e+01,7.578947368421052877e-01,1.139333282240712897e-01
3.000000000000000000e+01,8.052631578947369029e-01,1.071054828065705344e-01
3.000000000000000000e+01,8.526315789473684070e-01,7.199653866353063203e-02
3.000000000000000000e+01,9.000000000000000222e-01,2.116235102835129948e-16
3.100000000000000000e+01,0.000000000000000000e+00,1.388975155552415672e-02
3.100000000000000000e+01,4.736842105263158048e-02,1.085340979605857112e-02
3.100000000000000000e+01,9.473684210526316096e-02,2.609571645252612912e-02
3.100000000000000000e+01,1.421052631578947345e-01,3.062330859477925202e-02
3.100000000000000000e+01,1.894736842105263219e-01,3.149671600412905226e-02
3.100000000000000000e+01,2.368421052631579093e-01,2.651409275424286907e-02
3.100000000000000000e+01,2.842105263157894690e-01,3.218372270230097920e-02
3.100000000000000000e+01,3.315789473684210842e-01,3.807568350955756187e-02
3.100000000000000000e+01,3.789473684210526438e-01,4.145634886637791089e-02
3.100000000000000000e+01,4.263157894736842035e-01,4.961637529813358455e-02
3.100000000000000000e+01,4.736842105263158187e-01,5.770018716324905317e-02
3.100000000000000000e+01,5.210526315789474339e-01,5.813585888103126736e-02
3.100000000000000000e+01,5.684210526315789380e-01,7.852023715130938830e-02
3.100000000000000000e+01,6.157894736842105532e-01,7.965507708791001729e-02
3.100000000000000000e+01,6.631578947368421684e-01,9.955360638091538539e-02
3.100000000000000000e+01,7.105263157894736725e-01,1.089413530879145275e-01
3.100000000000000000e+01,7.578947368421052877e-01,1.114366712712843155e-01
3.100000000000000000e+01,8.052631578947369029e-01,9.900038730502000450e-02
3.100000000000000000e+01,8.526315789473684070e-01,7.155493640109490683e-02
3.100000000000000000e+01,9.000000000000000222e-01,2.144416973680338551e-16
3.200000000000000000e+01,0.000000000000000000e+00,2.960640457293499048e-02
3.200000000000000000e+01,4.736842105263158048e-02,1.299498545270652561e-02
3.200000000000000000e+01,9.473684210526316096e-02,1.544107057195450751e-02
3.200000000000000000e+01,1.421052631578947345e-01,2.962169456254159366e-02
3.200000000000000000e+01,1.894736842105263219e-01,3.662785646646925242e-02
3.200000000000000000e+01,2.368421052631579093e-01,4.297861081004199918e-02
3.200000000000000000e+01,2.842105263157894690e-01,3.337151940404707584e-02
3.200000000000000000e+01,3.315789473684210842e-01,3.976654363911334700e-02
3.200000000000000000e+01,3.789473684210526438e-01,4.109179853926497872e-02
3.200000000000000000e+01,4.263157894736842035e-01,4.536726620596467224e-02
3.200000000000000000e+01,4.736842105263158187e-01,4.778192028345541742e-02
3.200000000000000000e+01,5.210526315789474339e-01,6.647499780234043809e-02
3.200000000000000000e+01,5.684210526315789380e-01,8.716178849898087444e-02
3.200000000000000000e+01,6.157894736842105532e-01,9.827799133995877845e-02
3.200000000000000000e+01,6.631578947368421684e-01,1.012409697244351092e-01
3.200000000000000000e+01,7.105263157894736725e-01,1.078606773863216572e-01
3.200000000000000000e+01,7.578947368421052877e-01,1.070156412505792465e-01
3.200000000000000000e+01,8.052631578947369029e-01,1.096547969178572335e-01
3.200000000000000000e+01,8.526315789473684070e-01,7.262651739002778939e-02
3.200000000000000000e+01,9.000000000000000222e-01,2.134603310161910063e-16
3.300000000000000000e+01,0.000000000000000000e+00,1.648536948418226344e-02
3.300000000000000000e+01,4.736842105263158048e-02,2.889115001223732659e-02
3.300000000000000000e+01,9.473684210526316096e-02,2.478021102095584807e-02
3.300000000000000000e+01,1.421052631578947345e-01,2.799438102328102168e-02
3.300000000000000000e+01,1.894736842105263219e-01,2.038423590647871556e-02
3.300000000000000000e+01,2.368421052631579093e-01,2.875985736596150047e-02
3.300000000000000000e+01,2.842105263157894690e-01,2.172006764184463562e-02
3.300000000000000000e+01,3.315789473684210842e-01,3.978967903873886075e-02
3.300000000000000000e+01,3.789473684210526438e-01,6.626854404067691884e-02
3.300000000000000000e+01,4.263157894736842035e-01,4.810293721764676705e-02
3.300000000000000000e+01,4.736842105263158187e-01,5.754584009914005122e-02
3.300000000000000000e+01,5.210526315789474339e-01,6.103728126252718628e-02
3.300000000000000000e+01,5.684210526315789380e-01,7.620080517265713504e-02
3.300000000000000000e+01,6.157894736842105532e-01,9.096671884686720333e-02
3.300000000000000000e+01,6.631578947368421684e-01,9.707930912953870173e-02
3.300000000000000000e+01,7.105263157894736725e-01,1.200196497720309730e-01
3.300000000000000000e+01,7.578947368421052877e-01,1.058915064977527382e-01
3.300000000000000000e+01,8.052631578947369029e-01,9.618671100738203361e-02
3.300000000000000000e+01,8.526315789473684070e-01,7.154157474764376301e-02
3.300000000000000000e+01,9.000000000000000222e-01,2.159733446423229233e-16
3.400000000000000000e+01,0.000000000000000000e+00,2.669314848188985081e-02
3.400000000000000000e+01,4.736842105263158048e-02,2.273647425379312498e-02
3.400000000000000000e+01,9.473684210526316096e-02,2.012453247559626082e-02
3.400000000000000000e+01,1.421052631578947345e-01,1.034378501459060767e-02
3.400000000000000000e+01,1.894736842105263219e-01,3.295396529773023803e-02
3.400000000000000000e+01,2.368421052631579093e-01,3.633064780471954858e-02
3.400000000000000000e+01,2.842105263157894690e-01,3.083354061116950345e-02
3.400000000000000000e+01,3.315789473684210842e-01,4.079681615010553875e-02
3.400000000000000000e+01,3.789473684210526438e-01,4.794221104351240742e-02
3.400000000000000000e+01,4.263157894736842035e-01,5.644278113563223204e-02
3.400000000000000000e+01,4.736842105263158187e-01,6.117864629695539402e-02
3.400000000000000000e+01,5.210526315789474339e-01,6.107127036451527602e-02
3.400000000000000000e+01,5.684210526315789380e-01,7.262402907635989724e-02
3.400000000000000000e+01,6.157894736842105532e-01,7.992796145063833790e-02
3.400000000000000000e+01,6.631578947368421684e-01,8.872181057205785759e-02
3.400000000000000000e+01,7.105263157894736725e-01,9.518273946553619524e-02
3.400000000000000000e+01,7.578947368421052877e-01,1.078966148789424484e-01
3.400000000000000000e+01,8.052631578947369029e-01,9.634889035397375956e-02
3.400000000000000000e+01,8.526315789473684070e-01,6.606593758314817377e-02
3.400000000000000000e+01,9.000000000000000222e-01,2.143094705387226005e-16
3.500000000000000000e+01,0.000000000000000000e+00,1.997260456496380288e-02
3.500000000000000000e+01,4.736842105263158048e-02,2.256714577901153956e-02
3.500000000000000000e+01,9.473684210526316096e-02,3.472872299583061595e-02
3.500000000000000000e+01,1.421052631578947345e-01,3.765656100294575981e-02
3.500000000000000000e+01,1.894736842105263219e-01,2.059770312328443320e-02
3.500000000000000000e+01,2.368421052631579093e-01,3.769278437129364862e-02
3.500000000000000000e+01,2.842105263157894690e-01,2.589847120646111139e-02
3.500000000000000000e+01,3.315789473684210842e-01,3.342205725185840720e-02
3.500000000000000000e+01,3.789473684210526438e-01,5.059875551742969157e-02
3.500000000000000000e+01,4.263157894736842035e-01,4.863079314276255033e-02
3.500000000000000000e+01,4.736842105263158187e-01,5.855334337441751164e-02
3.500000000000000000e+01,5.210526315789474339e-01,6.432034299624359019e-02
3.500000000000000000e+01,5.684210526315789380e-01,7.758429180311443574e-02
3.500000000000000000e+01,6.157894736842105532e-01,9.078639797725779337e-02
3.500000000000000000e+01,6.631578947368421684e-01,8.879538305875642190e-02
3.500000000000000000e+01,7.105263157894736725e-01,1.059888737698494593e-01
3.500000000000000000e+01,7.578947368421052877e-01,9.802507570165838735e-02
3.500000000000000000e+01,8.052631578947369029e-01,1.041033602954273135e-01
3.500000000000000000e+01,8.526315789473684070e-01,7.007225496509526808e-02
3.500000000000000000e+01,9.000000000000000222e-01,2.152912821802579212e-16
3.600000000000000000e+01,0.000000000000000000e+00,9.197649881155314094e-03
3.600000000000000000e+01,4.736842105263158048e-02,3.838235370722997003e-02
3.600000000000000000e+01,9.473684210526316096e-02,3.140448892932060782e-02
3.600000000000000000e+01,1.421052631578947345e-01,2.640839675642503090e-02
3.600000000000000000e+01,1.894736842105263219e-01,2.879443047361370314e-02
3.600000000000000000e+01,2.368421052631579093e-01,2.773079026880576059e-02
3.600000000000000000e+01,2.842105263157894690e-01,3.467843918178893647e-02
3.600000000000000000e+01,3.315789473684210842e-01,3.422122401916634360e-02
3.600000000000000000e+01,3.789473684210526438e-01,4.449562732933536047e-02
3.600000000000000000e+01,4.263157894736842035e-01,4.825687351779386208e-02
3.600000000000000000e+01,4.736842105263158187e-01,5.560430382052766740e-02
3.600000000000000000e+01,5.210526315789474339e-01,5.578282964661202686e-02
3.600000000000000000e+01,5.684210526315789380e-01,7.979763438688018684e-02
3.600000000000000000e+01,6.157894736842105532e-01,8.972913385183328705e-02
3.600000000000000000e+01,6.631578947368421684e-01,9.874208620708052608e-02
3.600000000000000000e+01,7.105263157894736725e-01,1.085932005974935416e-01
3.600000000000000000e+01,7.578947368421052877e-01,1.070373724667312842e-01
3.600000000000000000e+01,8.052631578947369029e-01,9.402125949072864808e-02
3.600000000000000000e+01,8.526315789473684070e-01,6.450072015103089362e-02
3.600000000000000000e+01,9.000000000000000222e-01,2.132377208618684844e-16
3.700000000000000000e+01,0.000000000000000000e+00,2.247305733726287849e-02
3.700000000000000000e+01,4.736842105263158048e-02,2.297495765253157463e-02
3.700000000000000000e+01,9.473684210526316096e-02,2.146080732875197544e-02
3.700000000000000000e+01,1.421052631578947345e-01,2.891912720187429786e-02
3.700000000000000000e+01,1.894736842105263219e-01,3.033200983357640587e-02
3.700000000000000000e+01,2.368421052631579093e-01,3.246440328988138557e-02
3.700000000000000000e+01,2.842105263157894690e-01,4.447617871916387938e-02
3.700000000000000000e+01,3.315789473684210842e-01,2.738192073703940577e-02
3.700000000000000000e+01,3.789473684210526438e-01,2.832582839337136407e-02
3.700000000000000000e+01,4.263157894736842035e-01,5.285265580645421429e-02
3.700000000000000000e+01,4.736842105263158187e-01,5.580847913316876879e-02
3.700000000000000000e+01,5.210526315789474339e-01,6.870997846240878282e-02
3.700000000000000000e+01,5.684210526315789380e-01,7.197535946330102519e-02
3.700000000000000000e+01,6.157894736842105532e-01,8.360729918395301552e-02
3.700000000000000000e+01,6.631578947368421684e-01,9.283602365085615038e-02
3.700000000000000000e+01,7.105263157894736725e-01,1.126243652922144511e-01
3.700000000000000000e+01,7.578947368421052877e-01,1.105534334805040875e-01
3.700000000000000000e+01,8.052631578947369029e-01,9.475711095244321314e-02
3.700000000000000000e+01,8.526315789473684070e-01,6.530282092776926173e-02
3.700000000000000000e+01,9.000000000000000222e-01,2.168814825648231068e-16
3.800000000000000000e+01,0.000000000000000000e+00,2.378725959366827930e-02
3.800000000000000000e+01,4.736842105263158048e-02,2.060095949715651589e-02
3.800000000000000000e+01,9.473684210526316096e-02,1.824564880492140356e-02
3.800000000000000000e+01,1.421052631578947345e-01,2.172349826962391081e-02
3.800000000000000000e+01,1.894736842105263219e-01,2.142143873037919560e-02
3.800000000000000000e+01,2.368421052631579093e-01,3.046413338403300766e-02
3.800000000000000000e+01,2.842105263157894690e-01,3.522463659386045748e-02
3.800000000000000000e+01,3.315789473684210842e-01,3.657441570776617801e-02
3.800000000000000000e+01,3.789473684210526438e-01,4.644892967133633366e-02
3.800000000000000000e+01,4.263157894736842035e-01,3.984936215162270673e-02
3.800000000000000000e+01,4.736842105263158187e-01,5.153058210849690429e-02
3.800000000000000000e+01,5.210526315789474339e-01,5.735921013276622932e-02
3.800000000000000000e+01,5.684210526315789380e-01,7.563995630777460566e-02
3.800000000000000000e+01,6.157894736842105532e-01,8.173301461111241728e-02
3.800000000000000000e+01,6.631578947368421684e-01,1.019212648386352421e-01
3.800000000000000000e+01,7.105263157894736725e-01,1.021608245263858905e-01
3.800000000000000000e+01,7.578947368421052877e-01,1.079881308892425840e-01
3.800000000000000000e+01,8.052631578947369029e-01,9.478271742701302460e-02
3.800000000000000000e+01,8.526315789473684070e-01,6.111263270021950744e-02
3.800000000000000000e+01,9.000000000000000222e-01,2.142353974603220189e-16
3.900000000000000000e+01,0.000000000000000000e+00,1.628444803100250610e-02
3.900000000000000000e+01,4.736842105263158048e-02,6.723172472549983868e-03
3.900000000000000000e+01,9.473684210526316096e-02,2.310170561715122264e-02
3.900000000000000000e+01,1.421052631578947345e-01,2.620384633694502682e-02
3.900000000000000000e+01,1.894736842105263219e-01,2.380983107918283048e-02
3.900000000000000000e+01,2.368421052631579093e-01,1.397164197446606505e-02
3.900000000000000000e+01,2.842105263157894690e-01,3.811234365702371313e-02
3.900000000000000000e+01,3.315789473684210842e-01,4.632964627131454238e-02
3.900000000000000000e+01,3.789473684210526438e-01,2.843956247488028943e-02
3.900000000000000000e+01,4.263157894736842035e-01,4.993158999583299090e-02
3.900000000000000000e+01,4.736842105263158187e-01,5.670062715997730568e-02
3.900000000000000000e+01,5.210526315789474339e-01,6.505448583501696747e-02
3.900000000000000000e+01,5.684210526315789380e-01,9.080408146934547398e-02
3.900000000000000000e+01,6.157894736842105532e-01,7.361129254480958117e-02
3.900000000000000000e+01,6.631578947368421684e-01,1.009493036249761999e-01
3.900000000000000000e+01,7.105263157894736725e-01,1.026469718414932258e-01
3.900000000000000000e+01,7.578947368421052877e-01,9.916716845402928637e-02
3.900000000000000000e+01,8.052631578947369029e-01,9.207812224876459062e-02
3.900000000000000000e+01,8.526315789473684070e-01,6.742115587169283941e-02
3.900000000000000000e+01,9.000000000000000222e-01,2.136100128464344115e-16
4.000000000000000000e+01,0.000000000000000000e+00,2.350204753926820808e-02
4.000000000000000000e+01,4.736842105263158048e-02,1.305937174768799849e-02
4.000000000000000000e+01,9.473684210526316096e-02,2.437053309157381428e-02
4.000000000000000000e+01,1.421052631578947345e-01,1.342154517873492790e-02
4.000000000000000000e+01,1.894736842105263219e-01,1.504383619567195920e-02
4.000000000000000000e+01,2.368421052631579093e-01,3.227844287158419118e-02
4.000000000000000000e+01,2.842105263157894690e-01,4.165428649528134936e-02
4.000000000000000000e+01,3.315789473684210842e-01,3.507689868097244035e-02
4.000000000000000000e+01,3.789473684210526438e-01,4.847192764014707916e-02
4.000000000000000000e+01,4.263157894736842035e-01,4.504202397321342699e-02
4.000000000000000000e+01,4.736842105263158187e-01,5.568276396696172220e-02
4.000000000000000000e+01,5.210526315789474339e-01,6.200997577824385321e-02
4.000000000000000000e+01,5.684210526315789380e-01,9.662203183633971681e-02
4.000000000000000000e+01,6.157894736842105532e-01,7.348321783979314126e-02
4.000000000000000000e+01,6.631578947368421684e-01,9.344842197422120744e-02
4.000000000000000000e+01,7.105263157894736725e-01,1.075322351971189777e-01
4.000000000000000000e+01,7.578947368421052877e-01,9.812237258294650988e-02
4.000000000000000000e+01,8.052631578947369029e-01,8.797252424267928972e-02
4.000000000000000000e+01,8.526315789473684070e-01,5.508337467127647630e-02
4.000000000000000000e+01,9.000000000000000222e-01,2.125132072833959189e-16
4.100000000000000000e+01,0.000000000000000000e+00,9.482229414993235961e-03
4.100000000000000000e+01,4.736842105263158048e-02,2.285592644988904132e-02
4.100000000000000000e+01,9.473684210526316096e-02,1.557810166685683409e-02
4.100000000000000000e+01,1.421052631578947345e-01,2.407531373035333780e-02
4.100000000000000000e+01,1.894736842105263219e-01,3.687554501220931952e-02
4.100000000000000000e+01,2.368421052631579093e-01,2.126371485467292224e-02
4.100000000000000000e+01,2.842105263157894690e-01,3.367067546047999849e-02
4.100000000000000000e+01,3.315789473684210842e-01,4.676783943997722681e-02
4.100000000000000000e+01,3.789473684210526438e-01,4.340286501760200200e-02
4.100000000000000000e+01,4.263157894736842035e-01,5.350372189663149536e-02
4.100000000000000000e+01,4.736842105263158187e-01,4.572128372171038041e-02
4.100000000000000000e+01,5.210526315789474339e-01,6.571063979622383810e-02
4.100000000000000000e+01,5.684210526315789380e-01,7.251359488710240608e-02
4.100000000000000000e+01,6.157894736842105532e-01,8.152053942975084899e-02
4.100000000000000000e+01,6.631578947368421684e-01,8.607100166214624870e-02
4.100000000000000000e+01,7.105263157894736725e-01,9.583573887951872539e-02
4.100000000000000000e+01,7.578947368421052877e-01,1.004209494797007746e-01
4.100000000000000000e+01,8.052631578947369029e-01,8.871131442505056364e-02
4.100000000000000000e+01,8.526315789473684070e-01,5.266687364106969332e-02
4.100000000000000000e+01,9.000000000000000222e-01,2.126330735444100584e-16
4.200000000000000000e+01,0.000000000000000000e+00,3.411958037021755458e-02
4.200000000000000000e+01,4.736842105263158048e-02,1.614669501325627018e-02
4.200000000000000000e+01,9.473684210526316096e-02,2.034049832557320234e-02
4.200000000000000000e+01,1.421052631578947345e-01,2.173665405583865770e-02
4.200000000000000000e+01,1.894736842105263219e-01,2.280980314194246475e-02
4.200000000000000000e+01,2.368421052631579093e-01,4.091905202375179657e-02
4.200000000000000000e+01,2.842105263157894690e-01,2.266507033904724411e-02
4.200000000000000000e+01,3.315789473684210842e-01,4.251281526797135585e-02
4.200000000000000000e+01,3.789473684210526438e-01,4.278142965478644311e-02
4.200000000000000000e+01,4.263157894736842035e-01,4.726245421431737176e-02
4.200000000000000000e+01,4.736842105263158187e-01,6.545324553281368918e-02
4.200000000000000000e+01,5.210526315789474339e-01,6.654339975580214617e-02
4.200000000000000000e+01,5.684210526315789380e-01,7.886240060725782652e-02
4.200000000000000000e+01,6.157894736842105532e-01,8.252438755300778306e-02
4.200000000000000000e+01,6.631578947368421684e-01,9.254432137334651920e-02
4.200000000000000000e+01,7.105263157894736725e-01,1.052304067479796074e-01
4.200000000000000000e+01,7.578947368421052877e-01,1.015086468379914203e-01
4.200000000000000000e+01,8.052631578947369029e-01,8.337663109221642166e-02
4.200000000000000000e+01,8.526315789473684070e-01,4.919100038210906523e-02
4.200000000000000000e+01,9.000000000000000222e-01,2.106119086856679111e-16
4.300000000000000000e+01,0.000000000000000000e+00,1.885747383544304767e-02
4.300000000000000000e+01,4.736842105263158048e-02,2.048183390591935132e-02
4.300000000000000000e+01,9.473684210526316096e-02,2.979163555155564524e-02
4.300000000000000000e+01,1.421052631578947345e-01,2.085249532970868611e-02
4.300000000000000000e+01,1.894736842105263219e-01,3.525832216961672511e-02
4.300000000000000000e+01,2.368421052631579093e-01,2.425484296116178773e-02
4.300000000000000000e+01,2.842105263157894690e-01,3.908830373099377031e-02
4.300000000000000000e+01,3.315789473684210842e-01,3.928146313932483896e-02
4.300000000000000000e+01,3.789473684210526438e-01,4.969404193549425974e-02
4.300000000000000000e+01,4.263157894736842035e-01,4.048586687011802854e-02
4.300000000000000000e+01,4.736842105263158187e-01,4.481171490242292360e-02
4.300000000000000000e+01,5.210526315789474339e-01,7.522110488465791334e-02
4.300000000000000000e+01,5.684210526315789380e-01,6.446209992165670422e-02
4.300000000000000000e+01,6.157894736842105532e-01,7.607612630360600925e-02
4.300000000000000000e+01,6.631578947368421684e-01,8.293884774147208816e-02
4.300000000000000000e+01,7.105263157894736725e-01,9.421643560214414126e-02
4.300000000000000000e+01,7.578947368421052877e-01,8.382865493711390281e-02
4.300000000000000000e+01,8.052631578947369029e-01,7.395605142690708789e-02
4.300000000000000000e+01,8.526315789473684070e-01,4.618127401939733923e-02
4.300000000000000000e+01,9.000000000000000222e-01,2.177798763807607291e-16
4.400000000000000000e+01,0.000000000000000000e+00,2.341433934338772727e-02
4.400000000000000000e+01,4.736842105263158048e-02,8.361747323059774348e-03
4.400000000000000000e+01,9.473684210526316096e-02,9.631937710423036508e-03
4.400000000000000000e+01,1.421052631578947345e-01,2.061288686687927016e-02
4.400000000000000000e+01,1.894736842105263219e-01,3.116979539869148969e-02
4.400000000000000000e+01,2.368421052631579093e-01,3.100055157741467629e-02
4.400000000000000000e+01,2.842105263157894690e-01,2.512643771259202158e-02
4.400000000000000000e+01,3.315789473684210842e-01,4.268107927412604502e-02
4.400000000000000000e+01,3.789473684210526438e-01,4.444690823799270912e-02
4.400000000000000000e+01,4.263157894736842035e-01,4.957217133291774713e-02
4.400000000000000000e+01,4.736842105263158187e-01,5.216808307834784608e-02
4.400000000000000000e+01,5.210526315789474339e-01,6.091283601825273758e-02
4.400000000000000000e+01,5.684210526315789380e-01,6.442701023330511811e-02
4.400000000000000000e+01,6.157894736842105532e-01,7.551506728950220515e-02
4.400000000000000000e+01,6.631578947368421684e-01,9.365609173439273794e-02
4.400000000000000000e+01,7.105263157894736725e-01,8.344493499195886066e-02
4.400000000000000000e+01,7.578947368421052877e-01,8.921827533538641275e-02
4.400000000000000000e+01,8.052631578947369029e-01,6.816797191042844872e-02
4.400000000000000000e+01,8.526315789473684070e-01,4.117105491162022235e-02
4.400000000000000000e+01,9.000000000000000222e-01,2.150397306012115432e-16
4.500000000000000000e+01,0.000000000000000000e+00,2.833019235100245337e-02
4.500000000000000000e+01,4.736842105263158048e-02,2.808198086164410273e-02
4.500000000000000000e+01,9.473684210526316096e-02,2.339730594875066502e-02
4.500000000000000000e+01,1.421052631578947345e-01,3.700288947500499082e-02
4.500000000000000000e+01,1.894736842105263219e-01,2.874104592197008687e-02
4.500000000000000000e+01,2.368421052631579093e-01,2.551926191590026330e-02
4.500000000000000000e+01,2.842105263157894690e-01,3.976965166115242756e-02
4.500000000000000000e+01,3.315789473684210842e-01,2.677637286430847516e-02
4.500000000000000000e+01,3.789473684210526438e-01,3.729655339985280676e-02
4.500000000000000000e+01,4.263157894736842035e-01,3.945461172356933693e-02
4.500000000000000000e+01,4.736842105263158187e-01,4.930863695508741484e-02
4.500000000000000000e+01,5.210526315789474339e-01,5.825250571498418600e-02
4.500000000000000000e+01,5.684210526315789380e-01,6.975890021447517242e-02
4.500000000000000000e+01,6.157894736842105532e-01,7.499145619326980094e-02
4.500000000000000000e+01,6.631578947368421684e-01,7.751130925798989380e-02
4.500000000000000000e+01,7.105263157894736725e-01,8.096849581942043572e-02
4.500000000000000000e+01,7.578947368421052877e-01,8.093054064629472133e-02
4.500000000000000000e+01,8.052631578947369029e-01,5.882346978966829926e-02
4.500000000000000000e+01,8.526315789473684070e-01,3.356808666425702137e-02
4.500000000000000000e+01,9.000000000000000222e-01,2.129558995166370785e-16
5.100000000000000000e+01,0.000000000000000000e+00,8.602681719329109342e-03
5.100000000000000000e+01,4.736842105263158048e-02,1.630556551947069666e-02
5.100000000000000000e+01,9.473684210526316096e-02,1.253870528908618970e-02
5.100000000000000000e+01,1.421052631578947345e-01,7.005310980626591050e-03
5.100000000000000000e+01,1.894736842105263219e-01,8.242574105923534608e-03
5.100000000000000000e+01,2.368421052631579093e-01,1.582558642348073571e-02
5.100000000000000000e+01,2.842105263157894690e-01,7.596923866050368790e-03
5.100000000000000000e+01,3.315789473684210842e-01,7.966151935399927095e-03
5.100000000000000000e+01,3.789473684210526438e-01,7.621683185629799483e-03
5.100000000000000000e+01,4.263157894736842035e-01,4.982240921664436370e-03
5.100000000000000000e+01,4.736842105263158187e-01,8.007168610513414400e-03
5.100000000000000000e+01,5.210526315789474339e-01,7.931656728068878226e-03
5.100000000000000000e+01,5.684210526315789380e-01,8.754905032447945698e-03
5.100000000000000000e+01,6.157894736842105532e-01,9.937482385679837979e-03
5.100000000000000000e+01,6.631578947368421684e-01,1.136485682652553161e-02
5.100000000000000000e+01,7.105263157894736725e-01,1.814224964183289157e-02
5.100000000000000000e+01,7.578947368421052877e-01,6.949964582009615296e-03
5.100000000000000000e+01,8.052631578947369029e-01,3.808290560128853655e-03
5.100000000000000000e+01,8.526315789473684070e-01,4.156311497871050149e-03
5.100000000000000000e+01,9.000000000000000222e-01,2.135826022379304098e-16


==> old/wasserstein_distance_convergence_no_exploration_old.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,2.887727553693366159e-02
1.000000000000000000e+00,4.736842105263158048e-02,3.261552276791477439e-02
1.000000000000000000e+00,9.473684210526316096e-02,4.807375356791420556e-02
1.000000000000000000e+00,1.421052631578947345e-01,5.575537307446366136e-02
1.000000000000000000e+00,1.894736842105263219e-01,5.426215351538231368e-02
1.000000000000000000e+00,2.368421052631579093e-01,6.413803297383233182e-02
1.000000000000000000e+00,2.842105263157894690e-01,7.073246609335845370e-02
1.000000000000000000e+00,3.315789473684210842e-01,9.682895436667117439e-02
1.000000000000000000e+00,3.789473684210526438e-01,1.163706377481062704e-01
1.000000000000000000e+00,4.263157894736842035e-01,1.136265448913541948e-01
1.000000000000000000e+00,4.736842105263158187e-01,1.223113742273275600e-01
1.000000000000000000e+00,5.210526315789474339e-01,1.234692852243405303e-01
1.000000000000000000e+00,5.684210526315789380e-01,1.304944301439065202e-01
1.000000000000000000e+00,6.157894736842105532e-01,1.291904092607384091e-01
1.000000000000000000e+00,6.631578947368421684e-01,1.243538185364895660e-01
1.000000000000000000e+00,7.105263157894736725e-01,1.120919057564440519e-01
1.000000000000000000e+00,7.578947368421052877e-01,8.506025517812840220e-02
1.000000000000000000e+00,8.052631578947369029e-01,5.077378420942414705e-02
1.000000000000000000e+00,8.526315789473684070e-01,1.937166514170641021e-02
1.000000000000000000e+00,9.000000000000000222e-01,2.145128911198825518e-16
2.000000000000000000e+00,0.000000000000000000e+00,2.667310332849308074e-01
2.000000000000000000e+00,4.736842105263158048e-02,2.304669599254854651e-01
2.000000000000000000e+00,9.473684210526316096e-02,2.309530763553778177e-01
2.000000000000000000e+00,1.421052631578947345e-01,2.304449149422477527e-01
2.000000000000000000e+00,1.894736842105263219e-01,2.354220958596703606e-01
2.000000000000000000e+00,2.368421052631579093e-01,2.303927986661865324e-01
2.000000000000000000e+00,2.842105263157894690e-01,2.088524019039624535e-01
2.000000000000000000e+00,3.315789473684210842e-01,2.244392512968055586e-01
2.000000000000000000e+00,3.789473684210526438e-01,2.044535363155898233e-01
2.000000000000000000e+00,4.263157894736842035e-01,2.062681752498846388e-01
2.000000000000000000e+00,4.736842105263158187e-01,1.811071205637539150e-01
2.000000000000000000e+00,5.210526315789474339e-01,2.028886528702742442e-01
2.000000000000000000e+00,5.684210526315789380e-01,2.008747177950370166e-01
2.000000000000000000e+00,6.157894736842105532e-01,1.931649723599983826e-01
2.000000000000000000e+00,6.631578947368421684e-01,1.938751821014549903e-01
2.000000000000000000e+00,7.105263157894736725e-01,1.828747437380323915e-01
2.000000000000000000e+00,7.578947368421052877e-01,1.850707632732414010e-01
2.000000000000000000e+00,8.052631578947369029e-01,1.590455791741490488e-01
2.000000000000000000e+00,8.526315789473684070e-01,1.091551774977675415e-01
2.000000000000000000e+00,9.000000000000000222e-01,2.139154778606124874e-16
3.000000000000000000e+00,0.000000000000000000e+00,1.123495079061317264e-01
3.000000000000000000e+00,4.736842105263158048e-02,1.329171960353577597e-01
3.000000000000000000e+00,9.473684210526316096e-02,1.413630647458161416e-01
3.000000000000000000e+00,1.421052631578947345e-01,1.476244670305669193e-01
3.000000000000000000e+00,1.894736842105263219e-01,1.545786195095709137e-01
3.000000000000000000e+00,2.368421052631579093e-01,1.686649270616240870e-01
3.000000000000000000e+00,2.842105263157894690e-01,1.772962828227782339e-01
3.000000000000000000e+00,3.315789473684210842e-01,1.666429848163415994e-01
3.000000000000000000e+00,3.789473684210526438e-01,1.873762298165612128e-01
3.000000000000000000e+00,4.263157894736842035e-01,1.733320786117781842e-01
3.000000000000000000e+00,4.736842105263158187e-01,1.828895526543457273e-01
3.000000000000000000e+00,5.210526315789474339e-01,1.962366925323952849e-01
3.000000000000000000e+00,5.684210526315789380e-01,2.088817508446091098e-01
3.000000000000000000e+00,6.157894736842105532e-01,1.981593758243918313e-01
3.000000000000000000e+00,6.631578947368421684e-01,1.999103426577557019e-01
3.000000000000000000e+00,7.105263157894736725e-01,2.158572363896560098e-01
3.000000000000000000e+00,7.578947368421052877e-01,2.061828071727755674e-01
3.000000000000000000e+00,8.052631578947369029e-01,1.903704935939124765e-01
3.000000000000000000e+00,8.526315789473684070e-01,1.385196265476156263e-01
3.000000000000000000e+00,9.000000000000000222e-01,2.120898422164341754e-16
4.000000000000000000e+00,0.000000000000000000e+00,7.945297354445833571e-02
4.000000000000000000e+00,4.736842105263158048e-02,9.875554054318093355e-02
4.000000000000000000e+00,9.473684210526316096e-02,1.055891922288459545e-01
4.000000000000000000e+00,1.421052631578947345e-01,1.112662525859706569e-01
4.000000000000000000e+00,1.894736842105263219e-01,1.253057053960481837e-01
4.000000000000000000e+00,2.368421052631579093e-01,1.341156832079618000e-01
4.000000000000000000e+00,2.842105263157894690e-01,1.281258908838694144e-01
4.000000000000000000e+00,3.315789473684210842e-01,1.417051183591689079e-01
4.000000000000000000e+00,3.789473684210526438e-01,1.533538746579703183e-01
4.000000000000000000e+00,4.263157894736842035e-01,1.644235902148374062e-01
4.000000000000000000e+00,4.736842105263158187e-01,1.741577668131105427e-01
4.000000000000000000e+00,5.210526315789474339e-01,1.824427434585315366e-01
4.000000000000000000e+00,5.684210526315789380e-01,1.748332035379847049e-01
4.000000000000000000e+00,6.157894736842105532e-01,2.048211627027820836e-01
4.000000000000000000e+00,6.631578947368421684e-01,2.052510280664852638e-01
4.000000000000000000e+00,7.105263157894736725e-01,2.108417934718268827e-01
4.000000000000000000e+00,7.578947368421052877e-01,2.331947227168905123e-01
4.000000000000000000e+00,8.052631578947369029e-01,1.882994160101672254e-01
4.000000000000000000e+00,8.526315789473684070e-01,1.384012920494394339e-01
4.000000000000000000e+00,9.000000000000000222e-01,2.129717877746849034e-16
5.000000000000000000e+00,0.000000000000000000e+00,6.886529953036613083e-02
5.000000000000000000e+00,4.736842105263158048e-02,8.582595325173431045e-02
5.000000000000000000e+00,9.473684210526316096e-02,9.111086586511386864e-02
5.000000000000000000e+00,1.421052631578947345e-01,1.009333382109826732e-01
5.000000000000000000e+00,1.894736842105263219e-01,1.024779546245653539e-01
5.000000000000000000e+00,2.368421052631579093e-01,1.119894379535280871e-01
5.000000000000000000e+00,2.842105263157894690e-01,1.044205061012418445e-01
5.000000000000000000e+00,3.315789473684210842e-01,1.279312417378513089e-01
5.000000000000000000e+00,3.789473684210526438e-01,1.328507673569025993e-01
5.000000000000000000e+00,4.263157894736842035e-01,1.600373664927570161e-01
5.000000000000000000e+00,4.736842105263158187e-01,1.880381051308955276e-01
5.000000000000000000e+00,5.210526315789474339e-01,1.816437305020072723e-01
5.000000000000000000e+00,5.684210526315789380e-01,2.181693737820817047e-01
5.000000000000000000e+00,6.157894736842105532e-01,2.408520536703301074e-01
5.000000000000000000e+00,6.631578947368421684e-01,2.355999907540446137e-01
5.000000000000000000e+00,7.105263157894736725e-01,2.476503835119563124e-01
5.000000000000000000e+00,7.578947368421052877e-01,2.490705444843590022e-01
5.000000000000000000e+00,8.052631578947369029e-01,2.233284570353928633e-01
5.000000000000000000e+00,8.526315789473684070e-01,1.531112046295719786e-01
5.000000000000000000e+00,9.000000000000000222e-01,2.205695556756205721e-16
6.000000000000000000e+00,0.000000000000000000e+00,7.770202245933863217e-02
6.000000000000000000e+00,4.736842105263158048e-02,8.412861213915789893e-02
6.000000000000000000e+00,9.473684210526316096e-02,9.776141636123328316e-02
6.000000000000000000e+00,1.421052631578947345e-01,8.782200305222899461e-02
6.000000000000000000e+00,1.894736842105263219e-01,1.014386336033110958e-01
6.000000000000000000e+00,2.368421052631579093e-01,9.053390435376724998e-02
6.000000000000000000e+00,2.842105263157894690e-01,1.241191099391337205e-01
6.000000000000000000e+00,3.315789473684210842e-01,1.404772566179311732e-01
6.000000000000000000e+00,3.789473684210526438e-01,1.161143154708572101e-01
6.000000000000000000e+00,4.263157894736842035e-01,1.356932814869382109e-01
6.000000000000000000e+00,4.736842105263158187e-01,1.299561826929140906e-01
6.000000000000000000e+00,5.210526315789474339e-01,1.484533353806450906e-01
6.000000000000000000e+00,5.684210526315789380e-01,1.606927264326624138e-01
6.000000000000000000e+00,6.157894736842105532e-01,1.630797624099635523e-01
6.000000000000000000e+00,6.631578947368421684e-01,1.720904037045243862e-01
6.000000000000000000e+00,7.105263157894736725e-01,1.837252485965752136e-01
6.000000000000000000e+00,7.578947368421052877e-01,2.152832466204528394e-01
6.000000000000000000e+00,8.052631578947369029e-01,1.906720658758570552e-01
6.000000000000000000e+00,8.526315789473684070e-01,1.374331445789859496e-01
6.000000000000000000e+00,9.000000000000000222e-01,2.220506093992924961e-16
7.000000000000000000e+00,0.000000000000000000e+00,1.958934000688932961e-02
7.000000000000000000e+00,4.736842105263158048e-02,1.289770664935949163e-02
7.000000000000000000e+00,9.473684210526316096e-02,4.302339640503616280e-02
7.000000000000000000e+00,1.421052631578947345e-01,3.366711248900763204e-02
7.000000000000000000e+00,1.894736842105263219e-01,7.178237557010731795e-02
7.000000000000000000e+00,2.368421052631579093e-01,7.445273723349545014e-02
7.000000000000000000e+00,2.842105263157894690e-01,7.284138719875131451e-02
7.000000000000000000e+00,3.315789473684210842e-01,9.041787149816153668e-02
7.000000000000000000e+00,3.789473684210526438e-01,8.508035622052277647e-02
7.000000000000000000e+00,4.263157894736842035e-01,1.075859019865493954e-01
7.000000000000000000e+00,4.736842105263158187e-01,1.144361661704455940e-01
7.000000000000000000e+00,5.210526315789474339e-01,1.230869190108130895e-01
7.000000000000000000e+00,5.684210526315789380e-01,1.330422226156464105e-01
7.000000000000000000e+00,6.157894736842105532e-01,1.294450436493801981e-01
7.000000000000000000e+00,6.631578947368421684e-01,1.551250389852205924e-01
7.000000000000000000e+00,7.105263157894736725e-01,1.738588303296905169e-01
7.000000000000000000e+00,7.578947368421052877e-01,1.759781932178619279e-01
7.000000000000000000e+00,8.052631578947369029e-01,1.782482652577913884e-01
7.000000000000000000e+00,8.526315789473684070e-01,1.241610867052664602e-01
7.000000000000000000e+00,9.000000000000000222e-01,2.169272584370655421e-16
8.000000000000000000e+00,0.000000000000000000e+00,6.978602879007306248e-02
8.000000000000000000e+00,4.736842105263158048e-02,9.364180884045159026e-02
8.000000000000000000e+00,9.473684210526316096e-02,7.387596791189063317e-02
8.000000000000000000e+00,1.421052631578947345e-01,7.980248475519031992e-02
8.000000000000000000e+00,1.894736842105263219e-01,9.689590519859607454e-02
8.000000000000000000e+00,2.368421052631579093e-01,1.000531050228590235e-01
8.000000000000000000e+00,2.842105263157894690e-01,1.072251938211405131e-01
8.000000000000000000e+00,3.315789473684210842e-01,1.012718547802051450e-01
8.000000000000000000e+00,3.789473684210526438e-01,1.263215352046913043e-01
8.000000000000000000e+00,4.263157894736842035e-01,1.281406900777765645e-01
8.000000000000000000e+00,4.736842105263158187e-01,1.134028365177003755e-01
8.000000000000000000e+00,5.210526315789474339e-01,1.365905551866986867e-01
8.000000000000000000e+00,5.684210526315789380e-01,1.421846699077377318e-01
8.000000000000000000e+00,6.157894736842105532e-01,1.600400551612489175e-01
8.000000000000000000e+00,6.631578947368421684e-01,1.761596553860327596e-01
8.000000000000000000e+00,7.105263157894736725e-01,1.843891327650899470e-01
8.000000000000000000e+00,7.578947368421052877e-01,1.833283080876851601e-01
8.000000000000000000e+00,8.052631578947369029e-01,1.707315672770992054e-01
8.000000000000000000e+00,8.526315789473684070e-01,1.253934087451548385e-01
8.000000000000000000e+00,9.000000000000000222e-01,2.177969643827813371e-16
9.000000000000000000e+00,0.000000000000000000e+00,6.507163411605119963e-02
9.000000000000000000e+00,4.736842105263158048e-02,5.902695856897280380e-02
9.000000000000000000e+00,9.473684210526316096e-02,6.930599287371917716e-02
9.000000000000000000e+00,1.421052631578947345e-01,7.429253811294449228e-02
9.000000000000000000e+00,1.894736842105263219e-01,8.489388022518794263e-02
9.000000000000000000e+00,2.368421052631579093e-01,8.830515574088013131e-02
9.000000000000000000e+00,2.842105263157894690e-01,7.710061847608043473e-02
9.000000000000000000e+00,3.315789473684210842e-01,8.757212216669364724e-02
9.000000000000000000e+00,3.789473684210526438e-01,1.158307099364258019e-01
9.000000000000000000e+00,4.263157894736842035e-01,1.137716814415327959e-01
9.000000000000000000e+00,4.736842105263158187e-01,1.206956101904641671e-01
9.000000000000000000e+00,5.210526315789474339e-01,1.458506011979809891e-01
9.000000000000000000e+00,5.684210526315789380e-01,1.704509068518425541e-01
9.000000000000000000e+00,6.157894736842105532e-01,1.735816176297375890e-01
9.000000000000000000e+00,6.631578947368421684e-01,1.971382957718895712e-01
9.000000000000000000e+00,7.105263157894736725e-01,2.131027333548123071e-01
9.000000000000000000e+00,7.578947368421052877e-01,2.080283160252316410e-01
9.000000000000000000e+00,8.052631578947369029e-01,1.895311636106643272e-01
9.000000000000000000e+00,8.526315789473684070e-01,1.287343668062357060e-01
9.000000000000000000e+00,9.000000000000000222e-01,2.099857857040809449e-16
1.000000000000000000e+01,0.000000000000000000e+00,7.523246128630338425e-02
1.000000000000000000e+01,4.736842105263158048e-02,5.880883590345515471e-02
1.000000000000000000e+01,9.473684210526316096e-02,5.186210217434374103e-02
1.000000000000000000e+01,1.421052631578947345e-01,6.536592940227609061e-02
1.000000000000000000e+01,1.894736842105263219e-01,7.907522458529772647e-02
1.000000000000000000e+01,2.368421052631579093e-01,6.494109455613115978e-02
1.000000000000000000e+01,2.842105263157894690e-01,8.917507995136063348e-02
1.000000000000000000e+01,3.315789473684210842e-01,1.157066772173763330e-01
1.000000000000000000e+01,3.789473684210526438e-01,9.412893531824780002e-02
1.000000000000000000e+01,4.263157894736842035e-01,1.005577102368616360e-01
1.000000000000000000e+01,4.736842105263158187e-01,1.254706769501480745e-01
1.000000000000000000e+01,5.210526315789474339e-01,1.435974711737447729e-01
1.000000000000000000e+01,5.684210526315789380e-01,1.739232124323921713e-01
1.000000000000000000e+01,6.157894736842105532e-01,1.816953929458511308e-01
1.000000000000000000e+01,6.631578947368421684e-01,2.036473207239545280e-01
1.000000000000000000e+01,7.105263157894736725e-01,2.137551275145914698e-01
1.000000000000000000e+01,7.578947368421052877e-01,2.094739489727367454e-01
1.000000000000000000e+01,8.052631578947369029e-01,2.009067785540203932e-01
1.000000000000000000e+01,8.526315789473684070e-01,1.336416456594910762e-01
1.000000000000000000e+01,9.000000000000000222e-01,2.143046366179148456e-16
1.100000000000000000e+01,0.000000000000000000e+00,5.373282857451011640e-02
1.100000000000000000e+01,4.736842105263158048e-02,4.021736963456969821e-02
1.100000000000000000e+01,9.473684210526316096e-02,6.706030999911080648e-02
1.100000000000000000e+01,1.421052631578947345e-01,4.967306636146509580e-02
1.100000000000000000e+01,1.894736842105263219e-01,4.049895836224291085e-02
1.100000000000000000e+01,2.368421052631579093e-01,5.708005369974516324e-02
1.100000000000000000e+01,2.842105263157894690e-01,7.857377703499955623e-02
1.100000000000000000e+01,3.315789473684210842e-01,6.811092890691182455e-02
1.100000000000000000e+01,3.789473684210526438e-01,1.093757267112875492e-01
1.100000000000000000e+01,4.263157894736842035e-01,1.278346083265330946e-01
1.100000000000000000e+01,4.736842105263158187e-01,1.106061966323297757e-01
1.100000000000000000e+01,5.210526315789474339e-01,1.472759957633210104e-01
1.100000000000000000e+01,5.684210526315789380e-01,1.399089061362918385e-01
1.100000000000000000e+01,6.157894736842105532e-01,1.575907262878780135e-01
1.100000000000000000e+01,6.631578947368421684e-01,1.812720353685972896e-01
1.100000000000000000e+01,7.105263157894736725e-01,1.962981816051311279e-01
1.100000000000000000e+01,7.578947368421052877e-01,2.051498257230383593e-01
1.100000000000000000e+01,8.052631578947369029e-01,1.858829064928559371e-01
1.100000000000000000e+01,8.526315789473684070e-01,1.256177492851653643e-01
1.100000000000000000e+01,9.000000000000000222e-01,2.178503622613483151e-16
1.200000000000000000e+01,0.000000000000000000e+00,3.886728135785764982e-02
1.200000000000000000e+01,4.736842105263158048e-02,7.391812556318255734e-02
1.200000000000000000e+01,9.473684210526316096e-02,5.852470220518969646e-02
1.200000000000000000e+01,1.421052631578947345e-01,8.474523212126884586e-02
1.200000000000000000e+01,1.894736842105263219e-01,9.606923548531613732e-02
1.200000000000000000e+01,2.368421052631579093e-01,9.244013792757103942e-02
1.200000000000000000e+01,2.842105263157894690e-01,9.177978445882456482e-02
1.200000000000000000e+01,3.315789473684210842e-01,1.135882820331473586e-01
1.200000000000000000e+01,3.789473684210526438e-01,9.804286735138265096e-02
1.200000000000000000e+01,4.263157894736842035e-01,1.241981881779899155e-01
1.200000000000000000e+01,4.736842105263158187e-01,1.091316856624460624e-01
1.200000000000000000e+01,5.210526315789474339e-01,1.208562237210452361e-01
1.200000000000000000e+01,5.684210526315789380e-01,1.195303746993941346e-01
1.200000000000000000e+01,6.157894736842105532e-01,1.332857178920417995e-01
1.200000000000000000e+01,6.631578947368421684e-01,1.505965767098711716e-01
1.200000000000000000e+01,7.105263157894736725e-01,1.583038081623407423e-01
1.200000000000000000e+01,7.578947368421052877e-01,1.648022037682735086e-01
1.200000000000000000e+01,8.052631578947369029e-01,1.522426253883892855e-01
1.200000000000000000e+01,8.526315789473684070e-01,1.053231006794024815e-01
1.200000000000000000e+01,9.000000000000000222e-01,2.136639887370334209e-16
1.300000000000000000e+01,0.000000000000000000e+00,2.903822461229181237e-02
1.300000000000000000e+01,4.736842105263158048e-02,7.426525361859880048e-02
1.300000000000000000e+01,9.473684210526316096e-02,5.658135875697309358e-02
1.300000000000000000e+01,1.421052631578947345e-01,4.049162673804325430e-02
1.300000000000000000e+01,1.894736842105263219e-01,5.133174641774401747e-02
1.300000000000000000e+01,2.368421052631579093e-01,5.498956401785209946e-02
1.300000000000000000e+01,2.842105263157894690e-01,6.093414986548738310e-02
1.300000000000000000e+01,3.315789473684210842e-01,6.232677265646698744e-02
1.300000000000000000e+01,3.789473684210526438e-01,7.307868429469109584e-02
1.300000000000000000e+01,4.263157894736842035e-01,1.029275096539823270e-01
1.300000000000000000e+01,4.736842105263158187e-01,9.596810758215344739e-02
1.300000000000000000e+01,5.210526315789474339e-01,1.233143705372881649e-01
1.300000000000000000e+01,5.684210526315789380e-01,1.438566124468576291e-01
1.300000000000000000e+01,6.157894736842105532e-01,1.530409430268616644e-01
1.300000000000000000e+01,6.631578947368421684e-01,1.729320314643218726e-01
1.300000000000000000e+01,7.105263157894736725e-01,1.787258658347143092e-01
1.300000000000000000e+01,7.578947368421052877e-01,1.847201896142143251e-01
1.300000000000000000e+01,8.052631578947369029e-01,1.685190502759918441e-01
1.300000000000000000e+01,8.526315789473684070e-01,1.162617362822168515e-01
1.300000000000000000e+01,9.000000000000000222e-01,2.162339041546574450e-16
1.400000000000000000e+01,0.000000000000000000e+00,5.932155613133628658e-02
1.400000000000000000e+01,4.736842105263158048e-02,4.346283138158827525e-02
1.400000000000000000e+01,9.473684210526316096e-02,5.820423761752713254e-02
1.400000000000000000e+01,1.421052631578947345e-01,6.045758384910930594e-02
1.400000000000000000e+01,1.894736842105263219e-01,5.943532668716561274e-02
1.400000000000000000e+01,2.368421052631579093e-01,4.541821214269351620e-02
1.400000000000000000e+01,2.842105263157894690e-01,6.501273985358509144e-02
1.400000000000000000e+01,3.315789473684210842e-01,7.096770199924658240e-02
1.400000000000000000e+01,3.789473684210526438e-01,7.888044137654212640e-02
1.400000000000000000e+01,4.263157894736842035e-01,9.496002682603567335e-02
1.400000000000000000e+01,4.736842105263158187e-01,1.090337455777373454e-01
1.400000000000000000e+01,5.210526315789474339e-01,1.167849626641630501e-01
1.400000000000000000e+01,5.684210526315789380e-01,1.089180034307056510e-01
1.400000000000000000e+01,6.157894736842105532e-01,1.444855358915197174e-01
1.400000000000000000e+01,6.631578947368421684e-01,1.699809602796887864e-01
1.400000000000000000e+01,7.105263157894736725e-01,1.720828065561180731e-01
1.400000000000000000e+01,7.578947368421052877e-01,1.786583110639415883e-01
1.400000000000000000e+01,8.052631578947369029e-01,1.768783808369478461e-01
1.400000000000000000e+01,8.526315789473684070e-01,1.214347779671400701e-01
1.400000000000000000e+01,9.000000000000000222e-01,2.099826891684663012e-16
1.700000000000000000e+01,0.000000000000000000e+00,2.181595382934196567e-02
1.700000000000000000e+01,4.736842105263158048e-02,4.798353675300428417e-02
1.700000000000000000e+01,9.473684210526316096e-02,3.878698475760150588e-02
1.700000000000000000e+01,1.421052631578947345e-01,5.223046833899677027e-02
1.700000000000000000e+01,1.894736842105263219e-01,6.860243795060841365e-02
1.700000000000000000e+01,2.368421052631579093e-01,8.627315528766621444e-02
1.700000000000000000e+01,2.842105263157894690e-01,3.756165420321034426e-02
1.700000000000000000e+01,3.315789473684210842e-01,7.682191518247204198e-02
1.700000000000000000e+01,3.789473684210526438e-01,8.447727888091484394e-02
1.700000000000000000e+01,4.263157894736842035e-01,7.981025489680299012e-02
1.700000000000000000e+01,4.736842105263158187e-01,6.975268594589344173e-02
1.700000000000000000e+01,5.210526315789474339e-01,1.022556850069008400e-01
1.700000000000000000e+01,5.684210526315789380e-01,1.064525296485395872e-01
1.700000000000000000e+01,6.157894736842105532e-01,1.269512695941007463e-01
1.700000000000000000e+01,6.631578947368421684e-01,1.368504195804141899e-01
1.700000000000000000e+01,7.105263157894736725e-01,1.436320019708628160e-01
1.700000000000000000e+01,7.578947368421052877e-01,1.604471383530470807e-01
1.700000000000000000e+01,8.052631578947369029e-01,1.558023910864494155e-01
1.700000000000000000e+01,8.526315789473684070e-01,1.021326748886235980e-01
1.700000000000000000e+01,9.000000000000000222e-01,2.136890555319179382e-16
1.800000000000000000e+01,0.000000000000000000e+00,2.731908403836410745e-02
1.800000000000000000e+01,4.736842105263158048e-02,1.839189325077721093e-02
1.800000000000000000e+01,9.473684210526316096e-02,5.342164821759453480e-02
1.800000000000000000e+01,1.421052631578947345e-01,3.326671605328054837e-02
1.800000000000000000e+01,1.894736842105263219e-01,5.299621531488047516e-02
1.800000000000000000e+01,2.368421052631579093e-01,5.689942510723966507e-02
1.800000000000000000e+01,2.842105263157894690e-01,3.599014307596234974e-02
1.800000000000000000e+01,3.315789473684210842e-01,4.493544350087676914e-02
1.800000000000000000e+01,3.789473684210526438e-01,5.582187705614258949e-02
1.800000000000000000e+01,4.263157894736842035e-01,8.095183235181380166e-02
1.800000000000000000e+01,4.736842105263158187e-01,1.042024000314378390e-01
1.800000000000000000e+01,5.210526315789474339e-01,8.508448074816940543e-02
1.800000000000000000e+01,5.684210526315789380e-01,1.100071681311318994e-01
1.800000000000000000e+01,6.157894736842105532e-01,1.302203493078429308e-01
1.800000000000000000e+01,6.631578947368421684e-01,1.538782321529864050e-01
1.800000000000000000e+01,7.105263157894736725e-01,1.590294264503536170e-01
1.800000000000000000e+01,7.578947368421052877e-01,1.574846528801687462e-01
1.800000000000000000e+01,8.052631578947369029e-01,1.385308822986769661e-01
1.800000000000000000e+01,8.526315789473684070e-01,1.018897781862224544e-01
1.800000000000000000e+01,9.000000000000000222e-01,2.165194796729682315e-16
1.900000000000000000e+01,0.000000000000000000e+00,2.205810072278669223e-02
1.900000000000000000e+01,4.736842105263158048e-02,3.055256434475562416e-02
1.900000000000000000e+01,9.473684210526316096e-02,3.769220820301279196e-02
1.900000000000000000e+01,1.421052631578947345e-01,2.701057635075393426e-02
1.900000000000000000e+01,1.894736842105263219e-01,4.435584340910210532e-02
1.900000000000000000e+01,2.368421052631579093e-01,7.112097312847949493e-02
1.900000000000000000e+01,2.842105263157894690e-01,3.463708190645906765e-02
1.900000000000000000e+01,3.315789473684210842e-01,3.252381293634528520e-02
1.900000000000000000e+01,3.789473684210526438e-01,5.120590526601803000e-02
1.900000000000000000e+01,4.263157894736842035e-01,7.013456008906059080e-02
1.900000000000000000e+01,4.736842105263158187e-01,8.873213468303527141e-02
1.900000000000000000e+01,5.210526315789474339e-01,8.649336621018025029e-02
1.900000000000000000e+01,5.684210526315789380e-01,9.528624752824597921e-02
1.900000000000000000e+01,6.157894736842105532e-01,1.107490447955950114e-01
1.900000000000000000e+01,6.631578947368421684e-01,1.452272042752488779e-01
1.900000000000000000e+01,7.105263157894736725e-01,1.597811922179540600e-01
1.900000000000000000e+01,7.578947368421052877e-01,1.493849139704657991e-01
1.900000000000000000e+01,8.052631578947369029e-01,1.261949091377532473e-01
1.900000000000000000e+01,8.526315789473684070e-01,1.078613069681545467e-01
1.900000000000000000e+01,9.000000000000000222e-01,2.209173532855603180e-16
2.000000000000000000e+01,0.000000000000000000e+00,4.273731505378104700e-02
2.000000000000000000e+01,4.736842105263158048e-02,3.514053656479176196e-02
2.000000000000000000e+01,9.473684210526316096e-02,3.876703642089063262e-02
2.000000000000000000e+01,1.421052631578947345e-01,4.413207493531526998e-02
2.000000000000000000e+01,1.894736842105263219e-01,3.434967084038408058e-02
2.000000000000000000e+01,2.368421052631579093e-01,4.536588350006796194e-02
2.000000000000000000e+01,2.842105263157894690e-01,8.525173528040795590e-02
2.000000000000000000e+01,3.315789473684210842e-01,6.525630212873466396e-02
2.000000000000000000e+01,3.789473684210526438e-01,7.333350366767928119e-02
2.000000000000000000e+01,4.263157894736842035e-01,7.569736633428321426e-02
2.000000000000000000e+01,4.736842105263158187e-01,7.540091737490203783e-02
2.000000000000000000e+01,5.210526315789474339e-01,8.634503398761766979e-02
2.000000000000000000e+01,5.684210526315789380e-01,1.292938917543407229e-01
2.000000000000000000e+01,6.157894736842105532e-01,1.277432144198764885e-01
2.000000000000000000e+01,6.631578947368421684e-01,1.524378909646159075e-01
2.000000000000000000e+01,7.105263157894736725e-01,1.618152876450213440e-01
2.000000000000000000e+01,7.578947368421052877e-01,1.372296346271404677e-01
2.000000000000000000e+01,8.052631578947369029e-01,1.348208092362663812e-01
2.000000000000000000e+01,8.526315789473684070e-01,1.038063571003368241e-01
2.000000000000000000e+01,9.000000000000000222e-01,2.206923857033419068e-16
2.100000000000000000e+01,0.000000000000000000e+00,6.506696100007738903e-02
2.100000000000000000e+01,4.736842105263158048e-02,4.054563460483375653e-02
2.100000000000000000e+01,9.473684210526316096e-02,2.239956793028437948e-02
2.100000000000000000e+01,1.421052631578947345e-01,5.125749377699935494e-02
2.100000000000000000e+01,1.894736842105263219e-01,5.065195901609311629e-02
2.100000000000000000e+01,2.368421052631579093e-01,4.302149926971519933e-02
2.100000000000000000e+01,2.842105263157894690e-01,4.110840034790201603e-02
2.100000000000000000e+01,3.315789473684210842e-01,8.296166831177638479e-02
2.100000000000000000e+01,3.789473684210526438e-01,6.224476153305476267e-02
2.100000000000000000e+01,4.263157894736842035e-01,7.699450356591502898e-02
2.100000000000000000e+01,4.736842105263158187e-01,7.401037865836671004e-02
2.100000000000000000e+01,5.210526315789474339e-01,9.396139470554193407e-02
2.100000000000000000e+01,5.684210526315789380e-01,1.120748298759002420e-01
2.100000000000000000e+01,6.157894736842105532e-01,1.428720997391785263e-01
2.100000000000000000e+01,6.631578947368421684e-01,1.432479992487352416e-01
2.100000000000000000e+01,7.105263157894736725e-01,1.496515638628971578e-01
2.100000000000000000e+01,7.578947368421052877e-01,1.631069000680899217e-01
2.100000000000000000e+01,8.052631578947369029e-01,1.325536664553682298e-01
2.100000000000000000e+01,8.526315789473684070e-01,9.349732459083658076e-02
2.100000000000000000e+01,9.000000000000000222e-01,2.145397622033658661e-16
2.200000000000000000e+01,0.000000000000000000e+00,3.784204665147890972e-02
2.200000000000000000e+01,4.736842105263158048e-02,2.175077940345029881e-02
2.200000000000000000e+01,9.473684210526316096e-02,4.773972449441005877e-02
2.200000000000000000e+01,1.421052631578947345e-01,3.982854659539909747e-02
2.200000000000000000e+01,1.894736842105263219e-01,1.850879952417364138e-02
2.200000000000000000e+01,2.368421052631579093e-01,4.156351432066725249e-02
2.200000000000000000e+01,2.842105263157894690e-01,6.037028473804428863e-02
2.200000000000000000e+01,3.315789473684210842e-01,8.081963647302951859e-02
2.200000000000000000e+01,3.789473684210526438e-01,6.101494640464753122e-02
2.200000000000000000e+01,4.263157894736842035e-01,8.214255221570618271e-02
2.200000000000000000e+01,4.736842105263158187e-01,8.513730783706144334e-02
2.200000000000000000e+01,5.210526315789474339e-01,1.213195087972737812e-01
2.200000000000000000e+01,5.684210526315789380e-01,1.043108323403422466e-01
2.200000000000000000e+01,6.157894736842105532e-01,1.209323115243530478e-01
2.200000000000000000e+01,6.631578947368421684e-01,1.257473782827645270e-01
2.200000000000000000e+01,7.105263157894736725e-01,1.451288860870555975e-01
2.200000000000000000e+01,7.578947368421052877e-01,1.358731567475354729e-01
2.200000000000000000e+01,8.052631578947369029e-01,1.306228512319264345e-01
2.200000000000000000e+01,8.526315789473684070e-01,9.662275865023087218e-02
2.200000000000000000e+01,9.000000000000000222e-01,2.178636694229646009e-16
2.600000000000000000e+01,0.000000000000000000e+00,1.399969106244369592e-02
2.600000000000000000e+01,4.736842105263158048e-02,3.611800652784797477e-02
2.600000000000000000e+01,9.473684210526316096e-02,2.161326323034620800e-02
2.600000000000000000e+01,1.421052631578947345e-01,2.652550879723527752e-02
2.600000000000000000e+01,1.894736842105263219e-01,2.666958412895194253e-02
2.600000000000000000e+01,2.368421052631579093e-01,3.874726787524983285e-02
2.600000000000000000e+01,2.842105263157894690e-01,3.259966228108399089e-02
2.600000000000000000e+01,3.315789473684210842e-01,3.463331163100702437e-02
2.600000000000000000e+01,3.789473684210526438e-01,3.960705603133564401e-02
2.600000000000000000e+01,4.263157894736842035e-01,5.222073219959030149e-02
2.600000000000000000e+01,4.736842105263158187e-01,5.800425388956909761e-02
2.600000000000000000e+01,5.210526315789474339e-01,8.333227464214416902e-02
2.600000000000000000e+01,5.684210526315789380e-01,6.581080700546350359e-02
2.600000000000000000e+01,6.157894736842105532e-01,1.001507839371690994e-01
2.600000000000000000e+01,6.631578947368421684e-01,1.084863040941109746e-01
2.600000000000000000e+01,7.105263157894736725e-01,1.102180036416094550e-01
2.600000000000000000e+01,7.578947368421052877e-01,1.031057994607273293e-01
2.600000000000000000e+01,8.052631578947369029e-01,9.857558064321148006e-02
2.600000000000000000e+01,8.526315789473684070e-01,6.267496134823791198e-02
2.600000000000000000e+01,9.000000000000000222e-01,2.141845633144009213e-16
2.700000000000000000e+01,0.000000000000000000e+00,4.718999861041642957e-02
2.700000000000000000e+01,4.736842105263158048e-02,1.419649369055601788e-02
2.700000000000000000e+01,9.473684210526316096e-02,1.427660236039577507e-02
2.700000000000000000e+01,1.421052631578947345e-01,2.906776716847928391e-02
2.700000000000000000e+01,1.894736842105263219e-01,1.379270581217032290e-02
2.700000000000000000e+01,2.368421052631579093e-01,2.696167629487848660e-02
2.700000000000000000e+01,2.842105263157894690e-01,2.417889747762263716e-02
2.700000000000000000e+01,3.315789473684210842e-01,5.884215054789341398e-02
2.700000000000000000e+01,3.789473684210526438e-01,4.794399433419496009e-02
2.700000000000000000e+01,4.263157894736842035e-01,4.250140664447584621e-02
2.700000000000000000e+01,4.736842105263158187e-01,5.979488565200146571e-02
2.700000000000000000e+01,5.210526315789474339e-01,7.109363444729918657e-02
2.700000000000000000e+01,5.684210526315789380e-01,9.810612627924945872e-02
2.700000000000000000e+01,6.157894736842105532e-01,9.311401986686347609e-02
2.700000000000000000e+01,6.631578947368421684e-01,7.478770296023226627e-02
2.700000000000000000e+01,7.105263157894736725e-01,1.014098282089539171e-01
2.700000000000000000e+01,7.578947368421052877e-01,1.105196520074772509e-01
2.700000000000000000e+01,8.052631578947369029e-01,1.046731797201841396e-01
2.700000000000000000e+01,8.526315789473684070e-01,7.103261656098830423e-02
2.700000000000000000e+01,9.000000000000000222e-01,2.075295671530484680e-16
2.800000000000000000e+01,0.000000000000000000e+00,1.200082011605915766e-02
2.800000000000000000e+01,4.736842105263158048e-02,1.355774689225670848e-02
2.800000000000000000e+01,9.473684210526316096e-02,3.371790232421653655e-02
2.800000000000000000e+01,1.421052631578947345e-01,1.435892616097159472e-02
2.800000000000000000e+01,1.894736842105263219e-01,3.529682121219476776e-02
2.800000000000000000e+01,2.368421052631579093e-01,2.949976577688603191e-02
2.800000000000000000e+01,2.842105263157894690e-01,4.748352090688903737e-02
2.800000000000000000e+01,3.315789473684210842e-01,4.446156401021372773e-02
2.800000000000000000e+01,3.789473684210526438e-01,4.469274451990733199e-02
2.800000000000000000e+01,4.263157894736842035e-01,6.568104258577736609e-02
2.800000000000000000e+01,4.736842105263158187e-01,5.060087946922115637e-02
2.800000000000000000e+01,5.210526315789474339e-01,5.610893912551117441e-02
2.800000000000000000e+01,5.684210526315789380e-01,8.738216306809860889e-02
2.800000000000000000e+01,6.157894736842105532e-01,9.821067308773218096e-02
2.800000000000000000e+01,6.631578947368421684e-01,9.601401460792982623e-02
2.800000000000000000e+01,7.105263157894736725e-01,1.037853627920360539e-01
2.800000000000000000e+01,7.578947368421052877e-01,1.328849216947707856e-01
2.800000000000000000e+01,8.052631578947369029e-01,1.040155307232339121e-01
2.800000000000000000e+01,8.526315789473684070e-01,7.618633032521911208e-02
2.800000000000000000e+01,9.000000000000000222e-01,2.151398800862709164e-16
2.900000000000000000e+01,0.000000000000000000e+00,2.287745737342536737e-02
2.900000000000000000e+01,4.736842105263158048e-02,2.973107877285819517e-02
2.900000000000000000e+01,9.473684210526316096e-02,1.746061787794021478e-02
2.900000000000000000e+01,1.421052631578947345e-01,2.715499990352638129e-02
2.900000000000000000e+01,1.894736842105263219e-01,2.532232065195190104e-02
2.900000000000000000e+01,2.368421052631579093e-01,1.153526888003513461e-02
2.900000000000000000e+01,2.842105263157894690e-01,5.167991140659169980e-02
2.900000000000000000e+01,3.315789473684210842e-01,3.757553030437463942e-02
2.900000000000000000e+01,3.789473684210526438e-01,4.270754480429510280e-02
2.900000000000000000e+01,4.263157894736842035e-01,4.951360193823211436e-02
2.900000000000000000e+01,4.736842105263158187e-01,5.609814888680422773e-02
2.900000000000000000e+01,5.210526315789474339e-01,8.026989917785709583e-02
2.900000000000000000e+01,5.684210526315789380e-01,7.107446655907195820e-02
2.900000000000000000e+01,6.157894736842105532e-01,6.927238530459829680e-02
2.900000000000000000e+01,6.631578947368421684e-01,8.734721986674620631e-02
2.900000000000000000e+01,7.105263157894736725e-01,1.256779025648572801e-01
2.900000000000000000e+01,7.578947368421052877e-01,8.571995341964726289e-02
2.900000000000000000e+01,8.052631578947369029e-01,1.013232915144247487e-01
2.900000000000000000e+01,8.526315789473684070e-01,7.450186843237373291e-02
2.900000000000000000e+01,9.000000000000000222e-01,2.153320396883032507e-16
3.000000000000000000e+01,0.000000000000000000e+00,1.840807098340928663e-02
3.000000000000000000e+01,4.736842105263158048e-02,2.787287690019436132e-02
3.000000000000000000e+01,9.473684210526316096e-02,1.751886937924607146e-02
3.000000000000000000e+01,1.421052631578947345e-01,2.173271484174166268e-02
3.000000000000000000e+01,1.894736842105263219e-01,2.886958737132315836e-02
3.000000000000000000e+01,2.368421052631579093e-01,5.549500013079184529e-02
3.000000000000000000e+01,2.842105263157894690e-01,2.422483915062453863e-02
3.000000000000000000e+01,3.315789473684210842e-01,5.177387224532612603e-02
3.000000000000000000e+01,3.789473684210526438e-01,6.384673412571161000e-02
3.000000000000000000e+01,4.263157894736842035e-01,5.262869826943580853e-02
3.000000000000000000e+01,4.736842105263158187e-01,4.583890437962210435e-02
3.000000000000000000e+01,5.210526315789474339e-01,9.696606678067722085e-02
3.000000000000000000e+01,5.684210526315789380e-01,7.802116252458031476e-02
3.000000000000000000e+01,6.157894736842105532e-01,1.032366218133544400e-01
3.000000000000000000e+01,6.631578947368421684e-01,1.063482803962969847e-01
3.000000000000000000e+01,7.105263157894736725e-01,9.776572914795832181e-02
3.000000000000000000e+01,7.578947368421052877e-01,1.179822843195226373e-01
3.000000000000000000e+01,8.052631578947369029e-01,1.076272678014632556e-01
3.000000000000000000e+01,8.526315789473684070e-01,7.266647518797923755e-02
3.000000000000000000e+01,9.000000000000000222e-01,2.116780061238616927e-16
3.100000000000000000e+01,0.000000000000000000e+00,3.172559780938125074e-02
3.100000000000000000e+01,4.736842105263158048e-02,1.938185749177716299e-02
3.100000000000000000e+01,9.473684210526316096e-02,3.135865652811871407e-02
3.100000000000000000e+01,1.421052631578947345e-01,2.088376870940693991e-02
3.100000000000000000e+01,1.894736842105263219e-01,1.697715209333161210e-02
3.100000000000000000e+01,2.368421052631579093e-01,9.829993235436738225e-03
3.100000000000000000e+01,2.842105263157894690e-01,2.012366272046749172e-02
3.100000000000000000e+01,3.315789473684210842e-01,4.660550252923563452e-02
3.100000000000000000e+01,3.789473684210526438e-01,3.196543049627689759e-02
3.100000000000000000e+01,4.263157894736842035e-01,5.416162196561465081e-02
3.100000000000000000e+01,4.736842105263158187e-01,5.909941487103407415e-02
3.100000000000000000e+01,5.210526315789474339e-01,7.888911100922331443e-02
3.100000000000000000e+01,5.684210526315789380e-01,6.624680263791764279e-02
3.100000000000000000e+01,6.157894736842105532e-01,9.244577097555439771e-02
3.100000000000000000e+01,6.631578947368421684e-01,7.778134565124457389e-02
3.100000000000000000e+01,7.105263157894736725e-01,9.998685975304380524e-02
3.100000000000000000e+01,7.578947368421052877e-01,1.019513809235483986e-01
3.100000000000000000e+01,8.052631578947369029e-01,1.054227262152131472e-01
3.100000000000000000e+01,8.526315789473684070e-01,6.651229310808352835e-02
3.100000000000000000e+01,9.000000000000000222e-01,2.155782058671079171e-16
3.200000000000000000e+01,0.000000000000000000e+00,1.418695910613725769e-02
3.200000000000000000e+01,4.736842105263158048e-02,4.958489661025362871e-02
3.200000000000000000e+01,9.473684210526316096e-02,3.136615623729845093e-02
3.200000000000000000e+01,1.421052631578947345e-01,4.056744494258947981e-02
3.200000000000000000e+01,1.894736842105263219e-01,4.679840690812830245e-02
3.200000000000000000e+01,2.368421052631579093e-01,4.401595952743941886e-02
3.200000000000000000e+01,2.842105263157894690e-01,1.729676156653559005e-02
3.200000000000000000e+01,3.315789473684210842e-01,2.085340073051065307e-02
3.200000000000000000e+01,3.789473684210526438e-01,2.203165213095322969e-02
3.200000000000000000e+01,4.263157894736842035e-01,3.231001104558153814e-02
3.200000000000000000e+01,4.736842105263158187e-01,5.351085464320169682e-02
3.200000000000000000e+01,5.210526315789474339e-01,5.652864461884504754e-02
3.200000000000000000e+01,5.684210526315789380e-01,6.085625944766030748e-02
3.200000000000000000e+01,6.157894736842105532e-01,6.913708271575649822e-02
3.200000000000000000e+01,6.631578947368421684e-01,9.970832727838099818e-02
3.200000000000000000e+01,7.105263157894736725e-01,9.663321829597674995e-02
3.200000000000000000e+01,7.578947368421052877e-01,1.090212326209805960e-01
3.200000000000000000e+01,8.052631578947369029e-01,9.754468422326451060e-02
3.200000000000000000e+01,8.526315789473684070e-01,7.399526810825850232e-02
3.200000000000000000e+01,9.000000000000000222e-01,2.124432462629125822e-16
3.300000000000000000e+01,0.000000000000000000e+00,4.574825078756068059e-02
3.300000000000000000e+01,4.736842105263158048e-02,9.286153147299037666e-03
3.300000000000000000e+01,9.473684210526316096e-02,1.596935070852577299e-02
3.300000000000000000e+01,1.421052631578947345e-01,1.800176483785585410e-02
3.300000000000000000e+01,1.894736842105263219e-01,2.939101096399268295e-02
3.300000000000000000e+01,2.368421052631579093e-01,1.567785536583642808e-02
3.300000000000000000e+01,2.842105263157894690e-01,5.555606994672131205e-02
3.300000000000000000e+01,3.315789473684210842e-01,3.694764531997864199e-02
3.300000000000000000e+01,3.789473684210526438e-01,6.509368404154684817e-02
3.300000000000000000e+01,4.263157894736842035e-01,4.540963291314670941e-02
3.300000000000000000e+01,4.736842105263158187e-01,5.406315060667103711e-02
3.300000000000000000e+01,5.210526315789474339e-01,6.599523978279202285e-02
3.300000000000000000e+01,5.684210526315789380e-01,7.215393739298696374e-02
3.300000000000000000e+01,6.157894736842105532e-01,8.612672560282785827e-02
3.300000000000000000e+01,6.631578947368421684e-01,8.453201547115855863e-02
3.300000000000000000e+01,7.105263157894736725e-01,1.186910500446888561e-01
3.300000000000000000e+01,7.578947368421052877e-01,9.818232237672219753e-02
3.300000000000000000e+01,8.052631578947369029e-01,9.210256882983106075e-02
3.300000000000000000e+01,8.526315789473684070e-01,6.696148736319741668e-02
3.300000000000000000e+01,9.000000000000000222e-01,2.201733783084490309e-16
3.400000000000000000e+01,0.000000000000000000e+00,1.248669089909799218e-02
3.400000000000000000e+01,4.736842105263158048e-02,1.346612681572596955e-02
3.400000000000000000e+01,9.473684210526316096e-02,2.181240534920735746e-02
3.400000000000000000e+01,1.421052631578947345e-01,3.233646208797937710e-02
3.400000000000000000e+01,1.894736842105263219e-01,3.637091831132038822e-02
3.400000000000000000e+01,2.368421052631579093e-01,6.176655861396349034e-02
3.400000000000000000e+01,2.842105263157894690e-01,1.173685143085326059e-02
3.400000000000000000e+01,3.315789473684210842e-01,3.814717699841960186e-02
3.400000000000000000e+01,3.789473684210526438e-01,5.514262401432108718e-02
3.400000000000000000e+01,4.263157894736842035e-01,4.634027013291487640e-02
3.400000000000000000e+01,4.736842105263158187e-01,6.328625371476707950e-02
3.400000000000000000e+01,5.210526315789474339e-01,6.617781781627850302e-02
3.400000000000000000e+01,5.684210526315789380e-01,8.411840069614906490e-02
3.400000000000000000e+01,6.157894736842105532e-01,6.492697983952547269e-02
3.400000000000000000e+01,6.631578947368421684e-01,1.086433642427549889e-01
3.400000000000000000e+01,7.105263157894736725e-01,1.035853820775584772e-01
3.400000000000000000e+01,7.578947368421052877e-01,1.031452341146580770e-01
3.400000000000000000e+01,8.052631578947369029e-01,1.055334544812532721e-01
3.400000000000000000e+01,8.526315789473684070e-01,6.645407268568025161e-02
3.400000000000000000e+01,9.000000000000000222e-01,2.121938142774301888e-16
3.500000000000000000e+01,0.000000000000000000e+00,1.511145805870398040e-02
3.500000000000000000e+01,4.736842105263158048e-02,1.794197948358170966e-02
3.500000000000000000e+01,9.473684210526316096e-02,3.814995245056707757e-02
3.500000000000000000e+01,1.421052631578947345e-01,1.967585764274011953e-02
3.500000000000000000e+01,1.894736842105263219e-01,1.317656071760281607e-02
3.500000000000000000e+01,2.368421052631579093e-01,3.380426676593801388e-02
3.500000000000000000e+01,2.842105263157894690e-01,2.027235723459497319e-02
3.500000000000000000e+01,3.315789473684210842e-01,3.983513119763972682e-02
3.500000000000000000e+01,3.789473684210526438e-01,4.742976762312567374e-02
3.500000000000000000e+01,4.263157894736842035e-01,4.395404042987650223e-02
3.500000000000000000e+01,4.736842105263158187e-01,4.992427390146883526e-02
3.500000000000000000e+01,5.210526315789474339e-01,6.601376110039873513e-02
3.500000000000000000e+01,5.684210526315789380e-01,1.022694139610575426e-01
3.500000000000000000e+01,6.157894736842105532e-01,1.110259920453422616e-01
3.500000000000000000e+01,6.631578947368421684e-01,8.439503040572936265e-02
3.500000000000000000e+01,7.105263157894736725e-01,9.839133378469555602e-02
3.500000000000000000e+01,7.578947368421052877e-01,1.081301986620579469e-01
3.500000000000000000e+01,8.052631578947369029e-01,1.032911858543727468e-01
3.500000000000000000e+01,8.526315789473684070e-01,7.195518209604434556e-02
3.500000000000000000e+01,9.000000000000000222e-01,2.167092186039154271e-16
3.600000000000000000e+01,0.000000000000000000e+00,1.986417707700712659e-02
3.600000000000000000e+01,4.736842105263158048e-02,1.749349045751163317e-02
3.600000000000000000e+01,9.473684210526316096e-02,2.296328922040350579e-02
3.600000000000000000e+01,1.421052631578947345e-01,3.413637042495379359e-02
3.600000000000000000e+01,1.894736842105263219e-01,3.810945630106066240e-02
3.600000000000000000e+01,2.368421052631579093e-01,5.465814916452330086e-02
3.600000000000000000e+01,2.842105263157894690e-01,2.726272651885652473e-02
3.600000000000000000e+01,3.315789473684210842e-01,5.863011893866100499e-02
3.600000000000000000e+01,3.789473684210526438e-01,3.709885828960231280e-02
3.600000000000000000e+01,4.263157894736842035e-01,4.496670200899516995e-02
3.600000000000000000e+01,4.736842105263158187e-01,7.035466406149759599e-02
3.600000000000000000e+01,5.210526315789474339e-01,4.838579674530768537e-02
3.600000000000000000e+01,5.684210526315789380e-01,7.292431937178346646e-02
3.600000000000000000e+01,6.157894736842105532e-01,8.483021720278427491e-02
3.600000000000000000e+01,6.631578947368421684e-01,9.771623710233055815e-02
3.600000000000000000e+01,7.105263157894736725e-01,1.160998984745192919e-01
3.600000000000000000e+01,7.578947368421052877e-01,1.006322207791976453e-01
3.600000000000000000e+01,8.052631578947369029e-01,9.990880275008445777e-02
3.600000000000000000e+01,8.526315789473684070e-01,6.414842711092881566e-02
3.600000000000000000e+01,9.000000000000000222e-01,2.147895103964126135e-16
3.700000000000000000e+01,0.000000000000000000e+00,3.798361645051474139e-02
3.700000000000000000e+01,4.736842105263158048e-02,1.450781082834293710e-02
3.700000000000000000e+01,9.473684210526316096e-02,2.579453917496270232e-02
3.700000000000000000e+01,1.421052631578947345e-01,1.506028723719567836e-02
3.700000000000000000e+01,1.894736842105263219e-01,3.386678955407593922e-02
3.700000000000000000e+01,2.368421052631579093e-01,3.706054925097070768e-02
3.700000000000000000e+01,2.842105263157894690e-01,4.633243681091147453e-02
3.700000000000000000e+01,3.315789473684210842e-01,3.866003636028209067e-02
3.700000000000000000e+01,3.789473684210526438e-01,3.148710524328790505e-02
3.700000000000000000e+01,4.263157894736842035e-01,6.446194147948133835e-02
3.700000000000000000e+01,4.736842105263158187e-01,6.847327005019369917e-02
3.700000000000000000e+01,5.210526315789474339e-01,6.489048026899835175e-02
3.700000000000000000e+01,5.684210526315789380e-01,7.463983999224411969e-02
3.700000000000000000e+01,6.157894736842105532e-01,7.496358687908653839e-02
3.700000000000000000e+01,6.631578947368421684e-01,1.006360259822336456e-01
3.700000000000000000e+01,7.105263157894736725e-01,1.071621806767046742e-01
3.700000000000000000e+01,7.578947368421052877e-01,1.204913772458143517e-01
3.700000000000000000e+01,8.052631578947369029e-01,9.697234173722095452e-02
3.700000000000000000e+01,8.526315789473684070e-01,7.018851683723320578e-02
3.700000000000000000e+01,9.000000000000000222e-01,2.108606480001323367e-16
3.800000000000000000e+01,0.000000000000000000e+00,1.381334582413422038e-02
3.800000000000000000e+01,4.736842105263158048e-02,2.154012842723278948e-02
3.800000000000000000e+01,9.473684210526316096e-02,1.945796665734682643e-02
3.800000000000000000e+01,1.421052631578947345e-01,4.667552762005685446e-02
3.800000000000000000e+01,1.894736842105263219e-01,5.209677129630628512e-02
3.800000000000000000e+01,2.368421052631579093e-01,1.390701540680636290e-02
3.800000000000000000e+01,2.842105263157894690e-01,1.791304729772577251e-02
3.800000000000000000e+01,3.315789473684210842e-01,3.611490523860280688e-02
3.800000000000000000e+01,3.789473684210526438e-01,6.224472409737446393e-02
3.800000000000000000e+01,4.263157894736842035e-01,3.520278299716635834e-02
3.800000000000000000e+01,4.736842105263158187e-01,4.523138789570241292e-02
3.800000000000000000e+01,5.210526315789474339e-01,6.663160096840763102e-02
3.800000000000000000e+01,5.684210526315789380e-01,8.630128288981588069e-02
3.800000000000000000e+01,6.157894736842105532e-01,8.505828839387973017e-02
3.800000000000000000e+01,6.631578947368421684e-01,7.849542629542262395e-02
3.800000000000000000e+01,7.105263157894736725e-01,1.171438452585831513e-01
3.800000000000000000e+01,7.578947368421052877e-01,9.621251043905330869e-02
3.800000000000000000e+01,8.052631578947369029e-01,9.406957065355016356e-02
3.800000000000000000e+01,8.526315789473684070e-01,6.196141601023463785e-02
3.800000000000000000e+01,9.000000000000000222e-01,2.150521519759049693e-16
3.900000000000000000e+01,0.000000000000000000e+00,1.087228446094890000e-02
3.900000000000000000e+01,4.736842105263158048e-02,1.610615683966860195e-02
3.900000000000000000e+01,9.473684210526316096e-02,2.242325481676171045e-02
3.900000000000000000e+01,1.421052631578947345e-01,2.768035389206502037e-02
3.900000000000000000e+01,1.894736842105263219e-01,1.338952245506912393e-02
3.900000000000000000e+01,2.368421052631579093e-01,4.227463226695873239e-02
3.900000000000000000e+01,2.842105263157894690e-01,5.254642305099086613e-02
3.900000000000000000e+01,3.315789473684210842e-01,2.607278489374865310e-02
3.900000000000000000e+01,3.789473684210526438e-01,5.675367956591723800e-02
3.900000000000000000e+01,4.263157894736842035e-01,8.114728793237681315e-02
3.900000000000000000e+01,4.736842105263158187e-01,3.237201047473167725e-02
3.900000000000000000e+01,5.210526315789474339e-01,4.841353108756873275e-02
3.900000000000000000e+01,5.684210526315789380e-01,8.353569794568431461e-02
3.900000000000000000e+01,6.157894736842105532e-01,6.139175384513013978e-02
3.900000000000000000e+01,6.631578947368421684e-01,8.494535644325665324e-02
3.900000000000000000e+01,7.105263157894736725e-01,9.737359312471817463e-02
3.900000000000000000e+01,7.578947368421052877e-01,9.284234530037091537e-02
3.900000000000000000e+01,8.052631578947369029e-01,8.904521323797304211e-02
3.900000000000000000e+01,8.526315789473684070e-01,6.089390755039903597e-02
3.900000000000000000e+01,9.000000000000000222e-01,2.210950237452844035e-16
4.000000000000000000e+01,0.000000000000000000e+00,1.735116027034299194e-02
4.000000000000000000e+01,4.736842105263158048e-02,3.258112467872070067e-02
4.000000000000000000e+01,9.473684210526316096e-02,2.606667766881685944e-02
4.000000000000000000e+01,1.421052631578947345e-01,3.344038830544568408e-02
4.000000000000000000e+01,1.894736842105263219e-01,3.020656553331690572e-02
4.000000000000000000e+01,2.368421052631579093e-01,1.928513026258672075e-02
4.000000000000000000e+01,2.842105263157894690e-01,3.891776022262997958e-02
4.000000000000000000e+01,3.315789473684210842e-01,5.724974622376698824e-02
4.000000000000000000e+01,3.789473684210526438e-01,6.103943028420220213e-02
4.000000000000000000e+01,4.263157894736842035e-01,5.400295742965750129e-02
4.000000000000000000e+01,4.736842105263158187e-01,7.793742816811966012e-02
4.000000000000000000e+01,5.210526315789474339e-01,7.535500469671266299e-02
4.000000000000000000e+01,5.684210526315789380e-01,7.113849974638279672e-02
4.000000000000000000e+01,6.157894736842105532e-01,8.616703584162857532e-02
4.000000000000000000e+01,6.631578947368421684e-01,8.583779079368605847e-02
4.000000000000000000e+01,7.105263157894736725e-01,1.082397076143388481e-01
4.000000000000000000e+01,7.578947368421052877e-01,1.066923242973861485e-01
4.000000000000000000e+01,8.052631578947369029e-01,9.529347323689081606e-02
4.000000000000000000e+01,8.526315789473684070e-01,5.672985402953485690e-02
4.000000000000000000e+01,9.000000000000000222e-01,2.132004090957785840e-16
4.100000000000000000e+01,0.000000000000000000e+00,4.257956886219561171e-02
4.100000000000000000e+01,4.736842105263158048e-02,2.635224567813294200e-02
4.100000000000000000e+01,9.473684210526316096e-02,2.032134328073732094e-02
4.100000000000000000e+01,1.421052631578947345e-01,1.622080478765810033e-02
4.100000000000000000e+01,1.894736842105263219e-01,2.640590212717984150e-02
4.100000000000000000e+01,2.368421052631579093e-01,1.555819376821510232e-02
4.100000000000000000e+01,2.842105263157894690e-01,3.958963272732926586e-02
4.100000000000000000e+01,3.315789473684210842e-01,5.843054996837428877e-02
4.100000000000000000e+01,3.789473684210526438e-01,3.678494253925211621e-02
4.100000000000000000e+01,4.263157894736842035e-01,4.747811257339128177e-02
4.100000000000000000e+01,4.736842105263158187e-01,5.587424668131938527e-02
4.100000000000000000e+01,5.210526315789474339e-01,9.528903902830300476e-02
4.100000000000000000e+01,5.684210526315789380e-01,7.040780638562889326e-02
4.100000000000000000e+01,6.157894736842105532e-01,8.308535271552094925e-02
4.100000000000000000e+01,6.631578947368421684e-01,1.036875957983000446e-01
4.100000000000000000e+01,7.105263157894736725e-01,8.984396372710301559e-02
4.100000000000000000e+01,7.578947368421052877e-01,9.416193354727724063e-02
4.100000000000000000e+01,8.052631578947369029e-01,8.680343296661338637e-02
4.100000000000000000e+01,8.526315789473684070e-01,5.445734744375256564e-02
4.100000000000000000e+01,9.000000000000000222e-01,2.173341156564217073e-16
4.200000000000000000e+01,0.000000000000000000e+00,4.230217322814847775e-02
4.200000000000000000e+01,4.736842105263158048e-02,1.008705436567792872e-02
4.200000000000000000e+01,9.473684210526316096e-02,1.590454598982064469e-02
4.200000000000000000e+01,1.421052631578947345e-01,2.676762848696353711e-02
4.200000000000000000e+01,1.894736842105263219e-01,3.018151287499996893e-02
4.200000000000000000e+01,2.368421052631579093e-01,1.836257644778347894e-02
4.200000000000000000e+01,2.842105263157894690e-01,3.018908940627592144e-02
4.200000000000000000e+01,3.315789473684210842e-01,5.261944743668348079e-02
4.200000000000000000e+01,3.789473684210526438e-01,3.634309153272101411e-02
4.200000000000000000e+01,4.263157894736842035e-01,4.958541109244551243e-02
4.200000000000000000e+01,4.736842105263158187e-01,5.769152918417847636e-02
4.200000000000000000e+01,5.210526315789474339e-01,8.342985940859028171e-02
4.200000000000000000e+01,5.684210526315789380e-01,7.959360584810266925e-02
4.200000000000000000e+01,6.157894736842105532e-01,8.798965478311261690e-02
4.200000000000000000e+01,6.631578947368421684e-01,9.465901080197526574e-02
4.200000000000000000e+01,7.105263157894736725e-01,9.011964354097987129e-02
4.200000000000000000e+01,7.578947368421052877e-01,9.735282279908308301e-02
4.200000000000000000e+01,8.052631578947369029e-01,8.311551898806539274e-02
4.200000000000000000e+01,8.526315789473684070e-01,5.674667710063539816e-02
4.200000000000000000e+01,9.000000000000000222e-01,2.120874255433449643e-16
4.300000000000000000e+01,0.000000000000000000e+00,2.520040294304271358e-02
4.300000000000000000e+01,4.736842105263158048e-02,3.074032352832102230e-02
4.300000000000000000e+01,9.473684210526316096e-02,4.635701384010439130e-02
4.300000000000000000e+01,1.421052631578947345e-01,2.988350928879248206e-02
4.300000000000000000e+01,1.894736842105263219e-01,2.799289921198641964e-02
4.300000000000000000e+01,2.368421052631579093e-01,1.379937979180579678e-02
4.300000000000000000e+01,2.842105263157894690e-01,5.251179860469629146e-02
4.300000000000000000e+01,3.315789473684210842e-01,1.064629328044862551e-02
4.300000000000000000e+01,3.789473684210526438e-01,3.143403848075589785e-02
4.300000000000000000e+01,4.263157894736842035e-01,5.645742336839398856e-02
4.300000000000000000e+01,4.736842105263158187e-01,4.391715172334983985e-02
4.300000000000000000e+01,5.210526315789474339e-01,6.324303915571963253e-02
4.300000000000000000e+01,5.684210526315789380e-01,5.411338299900207705e-02
4.300000000000000000e+01,6.157894736842105532e-01,9.506903844356096034e-02
4.300000000000000000e+01,6.631578947368421684e-01,8.347513095934773475e-02
4.300000000000000000e+01,7.105263157894736725e-01,7.643912071971441236e-02
4.300000000000000000e+01,7.578947368421052877e-01,9.121033420893288890e-02
4.300000000000000000e+01,8.052631578947369029e-01,7.964330396000002255e-02
4.300000000000000000e+01,8.526315789473684070e-01,4.213436901599135892e-02
4.300000000000000000e+01,9.000000000000000222e-01,2.164457093374252783e-16
4.400000000000000000e+01,0.000000000000000000e+00,2.918418482800492000e-02
4.400000000000000000e+01,4.736842105263158048e-02,3.586881233954791748e-02
4.400000000000000000e+01,9.473684210526316096e-02,2.694509887977537821e-02
4.400000000000000000e+01,1.421052631578947345e-01,1.471335223851611557e-02
4.400000000000000000e+01,1.894736842105263219e-01,3.323043209831167549e-02
4.400000000000000000e+01,2.368421052631579093e-01,3.003772704498421098e-02
4.400000000000000000e+01,2.842105263157894690e-01,2.974495844501460345e-02
4.400000000000000000e+01,3.315789473684210842e-01,3.963926103098969200e-02
4.400000000000000000e+01,3.789473684210526438e-01,5.656509710759511506e-02
4.400000000000000000e+01,4.263157894736842035e-01,3.681788447188143187e-02
4.400000000000000000e+01,4.736842105263158187e-01,6.245011106312357146e-02
4.400000000000000000e+01,5.210526315789474339e-01,6.608838071952061188e-02
4.400000000000000000e+01,5.684210526315789380e-01,8.118956178619080033e-02
4.400000000000000000e+01,6.157894736842105532e-01,8.540266499156275171e-02
4.400000000000000000e+01,6.631578947368421684e-01,9.491064114414646258e-02
4.400000000000000000e+01,7.105263157894736725e-01,1.061533136907910069e-01
4.400000000000000000e+01,7.578947368421052877e-01,8.843662055621241691e-02
4.400000000000000000e+01,8.052631578947369029e-01,7.106770065604825493e-02
4.400000000000000000e+01,8.526315789473684070e-01,4.566310743588685578e-02
4.400000000000000000e+01,9.000000000000000222e-01,2.179831259844248962e-16
4.500000000000000000e+01,0.000000000000000000e+00,3.257231435716512191e-02
4.500000000000000000e+01,4.736842105263158048e-02,1.866080867032637175e-02
4.500000000000000000e+01,9.473684210526316096e-02,2.895095183956922572e-02
4.500000000000000000e+01,1.421052631578947345e-01,2.680361038857185033e-02
4.500000000000000000e+01,1.894736842105263219e-01,4.009697927943263462e-02
4.500000000000000000e+01,2.368421052631579093e-01,1.205619266338373019e-02
4.500000000000000000e+01,2.842105263157894690e-01,3.480018153332068570e-02
4.500000000000000000e+01,3.315789473684210842e-01,4.366860614199282592e-02
4.500000000000000000e+01,3.789473684210526438e-01,3.220364818999321699e-02
4.500000000000000000e+01,4.263157894736842035e-01,5.573451331025370409e-02
4.500000000000000000e+01,4.736842105263158187e-01,4.784049211983321115e-02
4.500000000000000000e+01,5.210526315789474339e-01,7.715683810545770349e-02
4.500000000000000000e+01,5.684210526315789380e-01,6.930123535515043953e-02
4.500000000000000000e+01,6.157894736842105532e-01,6.531608824725097795e-02
4.500000000000000000e+01,6.631578947368421684e-01,7.571002211024155382e-02
4.500000000000000000e+01,7.105263157894736725e-01,7.211650025700419575e-02
4.500000000000000000e+01,7.578947368421052877e-01,7.840686904956593872e-02
4.500000000000000000e+01,8.052631578947369029e-01,5.375715480595103651e-02
4.500000000000000000e+01,8.526315789473684070e-01,3.930234964998691877e-02
4.500000000000000000e+01,9.000000000000000222e-01,2.107230089205822725e-16
5.100000000000000000e+01,0.000000000000000000e+00,9.422310006461279142e-03
5.100000000000000000e+01,4.736842105263158048e-02,1.720558211835577014e-02
5.100000000000000000e+01,9.473684210526316096e-02,1.407973865986489673e-02
5.100000000000000000e+01,1.421052631578947345e-01,1.426376189573226594e-02
5.100000000000000000e+01,1.894736842105263219e-01,1.487341092250898250e-02
5.100000000000000000e+01,2.368421052631579093e-01,1.631388133827323811e-02
5.100000000000000000e+01,2.842105263157894690e-01,1.241833152804719745e-02
5.100000000000000000e+01,3.315789473684210842e-01,2.325392579426796905e-02
5.100000000000000000e+01,3.789473684210526438e-01,1.506430579401964349e-02
5.100000000000000000e+01,4.263157894736842035e-01,1.000079138820578369e-02
5.100000000000000000e+01,4.736842105263158187e-01,1.850627581604637195e-02
5.100000000000000000e+01,5.210526315789474339e-01,1.436201219098146367e-02
5.100000000000000000e+01,5.684210526315789380e-01,1.423971199911885054e-02
5.100000000000000000e+01,6.157894736842105532e-01,1.009878068892795452e-02
5.100000000000000000e+01,6.631578947368421684e-01,1.272663502889730645e-02
5.100000000000000000e+01,7.105263157894736725e-01,2.456073398588621767e-02
5.100000000000000000e+01,7.578947368421052877e-01,1.071717143626537902e-02
5.100000000000000000e+01,8.052631578947369029e-01,1.778102980191188093e-02
5.100000000000000000e+01,8.526315789473684070e-01,6.720867622134876762e-03
5.100000000000000000e+01,9.000000000000000222e-01,2.120521932959947115e-16


==> sketch.tikz <==
\begin{tikzpicture}
\tikzset{myarrow/.style={arrow_color, -{Stealth[length=3mm, width=3mm, sep=0pt]}}, shorten >=10pt,shorten <=10pt}
\tikzstyle{every node}=[font=\small]

\tikzstyle{block} = [draw=none, fill=ETHblue, fill opacity=0.2, text centered, text width=12em, text opacity=1.0, 
    minimum height=1.5cm, rounded corners]
\def\blockdist{3.2}


 \node (Input) [block] {(Personalized) Input $u_i$};
 \path (Input)+(2*\blockdist, 0) node (User) [block] {User Opinion dynamics: \\ $\dot{x} = Ax + Bu$ \\ \vspace{11pt}
Observed opinion (Likes): \\$y = Cx +Du$};

%  \path (payoff_functions)+(0, \blockdist) node (players) [block] {};
%  \path (payoff_functions)+(0, -\blockdist) node (actions) [block] {};
 
%  \path (payoff_functions)+(2*\blockdist, 0) node (game) [block] {}; 

%  \path (game)+(2*\blockdist, 0) node (equilibrium) [block] {};
 
\path[draw, myarrow] (Input) -- (User);
 
%  \path[draw, myarrow] (payoff_functions) -- (game);
%  \path[draw, myarrow] (players) -| (game);
%  \path[draw, myarrow] (actions) -| (game);
 
%  \path[draw, myarrow] (game) -- (equilibrium);
 
 %\draw [arrow, myarrow] 
 \path[draw, myarrow] (User) -- ++(\blockdist,0) -- ++(0,-2/3*\blockdist) --  node [text=black, text width=4cm,above, midway, align=center] {Platform decision: \\ $u=f(y)$} 
  ++(-3*\blockdist,0) -- (Input);
 %\path[draw, myarrow] (equilibrium) -- ++(0,2*\blockdist) -| (parameters);
    
\end{tikzpicture}

